J-PAS: unprecedented precision in stellar populations of diffuse tidal features

Galaxies frequently interact with nearby systems, a process that can significantly alter their morphology and star formation activity. However, spectroscopic studies of their faint and diffuse remnants require very long exposure times and often exceed the limited field of view of integral field units (IFUs). On the other hand, broad-band imaging can have a much wider field of view, but lacks the spectral resolution to identify key spectral features, restricting accurate constraints on stellar population properties. With its 54 narrow-band filters in the optical and wide coverage (planned 8000 square degrees), J-PAS fills this gap. In this case study, we examine PGC 3087775, a massive galaxy at z = 0.046179 (~ 201 Mpc) in the later stages of a major merger in the J-PAS early data release. Photometry was validated with MaNGA IFU data (for the central part). Stellar population properties was derived using both J-PAS and SDSS photometry. SDSS indicates a metal-rich population with an extended star formation history (SFH) and elevated star formation rates. J-PAS instead points to a less metal-rich population with moderate extinction and a more rapid SFH, consistent with a quenched stellar population. The average Dn(4000) index of the tidal features is 1.24, suggesting that it was a non-dry merger and a fourfold improvement in the precision of stellar mass and Dn (4000) was found with J-PAS. We also assessed two heuristic methods for estimating the mass-to-light ratio from SDSS filters and found that they overestimate the stellar mass in this galaxy by 0.5 dex and 0.4 dex relative to SED fitting results from J-PAS and SDSS, respectively. Future work will extend this analysis to a larger sample of merging galaxies and evolution of the stellar populations of such structures across the nearby Universe to unprecedented detail. This project is fully reproducible, through Maneage (commit 0f0d7e2).

==> tex/build/figures/aperture-photometry/flux-density/polygon-1-flux-density.txt <==
# Data of plot showing the flux density of J-PAS with 56 narrow-bands on 1 region.
# In Fig.3 the region 1, 2, 3, 4, 5, 6, and 7 are corresponding to north1,
# north2, south, east, west1, west2, and center, respectively.
# Regarding the raw data and where it is downloaded you can check 'INPUT.conf'.
# 
# 
# Project title: J-PAS: unprecedented precision in stellar populations of diffuse tidal features
# Git commit (that produced this dataset): 0b8f01e
# Git repository: https://gitlab.com/sepideh.esk/alba
# DOI (Journal): https://doi.org/10.1051/0004-6361/202558180
# DOI (Zenodo): https://doi.org/10.5281/zenodo.17674805
#
# Copyright (C) 2026 Sepideh Eskandarlou <sepideh.eskandarlou@gmail.com>
# Dataset is available under Creative Commons Attribution-ShareAlike (CC BY-SA).
# License URL: https://creativecommons.org/licenses/by-sa/4.0
# Column 1: LAMBDA  [Angstrom,f64,] Effective wavelength
# Column 2: Flux-1  [cgs     ,f64,] Wavelength Flux Density
# Column 3: ERROR-1 [cgs     ,f64,] Error Wavelength Flux Density
3.556580000000000e+03   2.835415000000000e+00   4.433477000000000e-01
3.808630000000000e+03   2.345309000000000e+00   2.409810000000000e-01
3.906500000000000e+03   2.062570000000000e+00   1.164062000000000e-01
4.010650000000000e+03   2.642780000000000e+00   1.404499000000000e-01
4.117410000000000e+03   2.967421000000000e+00   1.634119000000000e-01
4.209500000000000e+03   2.832212000000000e+00   1.263564000000000e-01
4.306260000000000e+03   3.091069000000000e+00   1.002032000000000e-01
4.413420000000000e+03   3.211069000000000e+00   2.792097000000000e-01
4.514420000000000e+03   3.351686000000000e+00   1.534578000000000e-01
4.608520000000000e+03   2.962366000000000e+00   1.382692000000000e-01
4.704400000000000e+03   3.343206000000000e+00   1.158644000000000e-01
4.802540000000000e+03   3.310359000000000e+00   1.327306000000000e-01
4.911150000000000e+03   3.440888000000000e+00   1.441336000000000e-01
5.005300000000000e+03   3.152881000000000e+00   1.534196000000000e-01
5.101530000000000e+03   3.026045000000000e+00   1.020015000000000e-01
5.207860000000000e+03   3.486862000000000e+00   3.563925000000000e-01
5.303520000000000e+03   2.724237000000000e+00   1.172092000000000e-01
5.396850000000000e+03   2.716316000000000e+00   1.237493000000000e-01
5.501640000000000e+03   2.936921000000000e+00   1.069101000000000e-01
5.604080000000000e+03   3.050364000000000e+00   2.236711000000000e-01
5.709680000000000e+03   2.787539000000000e+00   1.211968000000000e-01
5.811190000000000e+03   2.811906000000000e+00   1.160248000000000e-01
5.919700000000000e+03   2.679547000000000e+00   1.176580000000000e-01
6.009760000000000e+03   2.716815000000000e+00   1.060748000000000e-01
6.117190000000000e+03   2.932863000000000e+00   1.113955000000000e-01
6.208790000000000e+03   2.779741000000000e+00   1.021031000000000e-01
6.312310000000000e+03   2.609704000000000e+00   1.186489000000000e-01
6.410210000000000e+03   2.740765000000000e+00   8.999082000000000e-02
6.503430000000000e+03   2.396386000000000e+00   8.293813000000000e-02
6.610550000000000e+03   2.367480000000000e+00   8.311766000000000e-02
6.712780000000000e+03   2.308519000000000e+00   7.130441000000000e-02
6.810460000000000e+03   2.316408000000000e+00   7.901134000000000e-02
6.915810000000000e+03   2.473384000000000e+00   9.917013000000000e-02
7.008090000000000e+03   2.461780000000000e+00   8.296746000000001e-02
7.121450000000000e+03   2.209847000000000e+00   5.389939000000000e-02
7.211650000000000e+03   1.975035000000000e+00   6.993803000000000e-02
7.311760000000000e+03   2.357649000000000e+00   1.303053000000000e-01
7.415650000000000e+03   2.119059000000000e+00   1.058811000000000e-01
7.501450000000000e+03   1.911790000000000e+00   1.341966000000000e-01
7.599060000000000e+03   2.340146000000000e+00   1.162808000000000e-01
7.720090000000000e+03   2.417637000000000e+00   2.014681000000000e-01
7.807880000000000e+03   2.350559000000000e+00   1.379038000000000e-01
7.907990000000000e+03   2.214002000000000e+00   2.108786000000000e-01
8.006670000000000e+03   2.189665000000000e+00   1.368534000000000e-01
8.113920000000000e+03   2.001832000000000e+00   1.478117000000000e-01
8.216360000000001e+03   1.880284000000000e+00   1.281787000000000e-01
8.318510000000000e+03   1.919775000000000e+00   1.274842000000000e-01
8.410520000000000e+03   1.776908000000000e+00   1.274717000000000e-01
8.509030000000001e+03   1.665824000000000e+00   9.354618000000001e-02
8.597570000000000e+03   2.025571000000000e+00   9.244367000000001e-02
8.708889999999999e+03   1.835105000000000e+00   1.268463000000000e-01
8.818370000000001e+03   1.682077000000000e+00   1.200701000000000e-01
8.912660000000000e+03   1.557133000000000e+00   1.364335000000000e-01
9.001870000000001e+03   1.920698000000000e+00   1.261394000000000e-01
9.097500000000000e+03   1.662387000000000e+00   8.679021000000001e-02
9.572940000000001e+03   1.579431000000000e+00   6.200274000000000e-02


==> tex/build/figures/aperture-photometry/flux-density/polygon-2-flux-density.txt <==
# Data of plot showing the flux density of J-PAS with 56 narrow-bands on 2 region.
# In Fig.3 the region 1, 2, 3, 4, 5, 6, and 7 are corresponding to north1,
# north2, south, east, west1, west2, and center, respectively.
# Regarding the raw data and where it is downloaded you can check 'INPUT.conf'.
# 
# 
# Project title: J-PAS: unprecedented precision in stellar populations of diffuse tidal features
# Git commit (that produced this dataset): 0b8f01e
# Git repository: https://gitlab.com/sepideh.esk/alba
# DOI (Journal): https://doi.org/10.1051/0004-6361/202558180
# DOI (Zenodo): https://doi.org/10.5281/zenodo.17674805
#
# Copyright (C) 2026 Sepideh Eskandarlou <sepideh.eskandarlou@gmail.com>
# Dataset is available under Creative Commons Attribution-ShareAlike (CC BY-SA).
# License URL: https://creativecommons.org/licenses/by-sa/4.0
# Column 1: LAMBDA  [Angstrom,f64,] Effective wavelength
# Column 2: Flux-2  [cgs     ,f64,] Wavelength Flux Density
# Column 3: ERROR-2 [cgs     ,f64,] Error Wavelength Flux Density
3.556580000000000e+03   5.386403000000000e+00   8.532716000000000e-01
3.808630000000000e+03   4.672675000000000e+00   4.879277000000000e-01
3.906500000000000e+03   4.611721000000000e+00   2.635586000000000e-01
4.010650000000000e+03   4.564425000000000e+00   2.930329000000000e-01
4.117410000000000e+03   5.783336000000000e+00   3.526142000000000e-01
4.209500000000000e+03   6.992914000000000e+00   3.058515000000000e-01
4.306260000000000e+03   7.123781000000000e+00   2.484698000000000e-01
4.413420000000000e+03   8.270372000000000e+00   5.911207000000001e-01
4.514420000000000e+03   7.765765000000000e+00   3.570856000000000e-01
4.608520000000000e+03   8.173444999999999e+00   3.386729000000000e-01
4.704400000000000e+03   9.139834000000000e+00   3.027167000000000e-01
4.802540000000000e+03   8.758839000000000e+00   3.277825000000000e-01
4.911150000000000e+03   8.340590000000001e+00   3.436299000000000e-01
5.005300000000000e+03   9.626899999999999e+00   3.848020000000000e-01
5.101530000000000e+03   8.489978000000001e+00   2.707735000000000e-01
5.207860000000000e+03   8.439000999999999e+00   7.228876000000000e-01
5.303520000000000e+03   8.741261000000000e+00   3.095715000000000e-01
5.396850000000000e+03   7.734570000000000e+00   3.076856000000000e-01
5.501640000000000e+03   8.282973000000000e+00   2.753742000000000e-01
5.604080000000000e+03   8.541494999999999e+00   4.915205000000000e-01
5.709680000000000e+03   9.398783000000000e+00   3.181963000000000e-01
5.811190000000000e+03   8.654636999999999e+00   3.006262000000000e-01
5.919700000000000e+03   8.802137999999999e+00   3.076745000000000e-01
6.009760000000000e+03   9.646462000000000e+00   2.943654000000000e-01
6.117190000000000e+03   8.473450000000000e+00   2.848614000000000e-01
6.208790000000000e+03   8.890582999999999e+00   2.732049000000000e-01
6.312310000000000e+03   9.443073000000000e+00   3.163550000000000e-01
6.410210000000000e+03   8.810600000000001e+00   2.488697000000000e-01
6.503430000000000e+03   8.215199999999999e+00   2.339384000000000e-01
6.610550000000000e+03   8.371663000000000e+00   2.361205000000000e-01
6.712780000000000e+03   8.443828000000000e+00   2.125270000000000e-01
6.810460000000000e+03   8.334426000000001e+00   2.271838000000000e-01
6.915810000000000e+03   8.250897000000000e+00   2.631880000000000e-01
7.008090000000000e+03   8.356261999999999e+00   2.319973000000000e-01
7.121450000000000e+03   7.967165000000000e+00   1.683270000000000e-01
7.211650000000000e+03   8.115957999999999e+00   2.106123000000000e-01
7.311760000000000e+03   8.372111000000000e+00   3.222896000000000e-01
7.415650000000000e+03   8.559798000000001e+00   2.825899000000000e-01
7.501450000000000e+03   8.059139999999999e+00   3.313654000000000e-01
7.599060000000000e+03   7.872695000000000e+00   2.895862000000000e-01
7.720090000000000e+03   8.059820000000000e+00   4.402090000000000e-01
7.807880000000000e+03   7.517844000000000e+00   3.233800000000000e-01
7.907990000000000e+03   7.142272000000000e+00   4.473012000000000e-01
8.006670000000000e+03   7.901114000000000e+00   3.269196000000000e-01
8.113920000000000e+03   7.636286000000000e+00   3.463201000000000e-01
8.216360000000001e+03   7.885005000000000e+00   3.153534000000000e-01
8.318510000000000e+03   7.531216000000000e+00   3.087350000000000e-01
8.410520000000000e+03   7.021121000000000e+00   3.046313000000000e-01
8.509030000000001e+03   7.203043000000000e+00   2.468220000000000e-01
8.597570000000000e+03   7.498035000000000e+00   2.416762000000000e-01
8.708889999999999e+03   7.414207000000000e+00   2.983833000000000e-01
8.818370000000001e+03   6.818995000000000e+00   2.889881000000000e-01
8.912660000000000e+03   6.465320000000000e+00   3.151142000000000e-01
9.001870000000001e+03   6.310658000000000e+00   2.855048000000000e-01
9.097500000000000e+03   7.175447000000000e+00   2.318419000000000e-01
9.572940000000001e+03   6.697654000000000e+00   1.790122000000000e-01


==> tex/build/figures/aperture-photometry/flux-density/polygon-3-flux-density.txt <==
# Data of plot showing the flux density of J-PAS with 56 narrow-bands on 3 region.
# In Fig.3 the region 1, 2, 3, 4, 5, 6, and 7 are corresponding to north1,
# north2, south, east, west1, west2, and center, respectively.
# Regarding the raw data and where it is downloaded you can check 'INPUT.conf'.
# 
# 
# Project title: J-PAS: unprecedented precision in stellar populations of diffuse tidal features
# Git commit (that produced this dataset): 0b8f01e
# Git repository: https://gitlab.com/sepideh.esk/alba
# DOI (Journal): https://doi.org/10.1051/0004-6361/202558180
# DOI (Zenodo): https://doi.org/10.5281/zenodo.17674805
#
# Copyright (C) 2026 Sepideh Eskandarlou <sepideh.eskandarlou@gmail.com>
# Dataset is available under Creative Commons Attribution-ShareAlike (CC BY-SA).
# License URL: https://creativecommons.org/licenses/by-sa/4.0
# Column 1: LAMBDA  [Angstrom,f64,] Effective wavelength
# Column 2: Flux-3  [cgs     ,f64,] Wavelength Flux Density
# Column 3: ERROR-3 [cgs     ,f64,] Error Wavelength Flux Density
3.556580000000000e+03   1.728235000000000e+00   4.065500000000000e-01
3.808630000000000e+03   2.168810000000000e+00   2.274557000000000e-01
3.906500000000000e+03   1.697204000000000e+00   1.015975000000000e-01
4.010650000000000e+03   1.466964000000000e+00   1.148572000000000e-01
4.117410000000000e+03   1.713286000000000e+00   1.388008000000000e-01
4.209500000000000e+03   2.473035000000000e+00   1.149432000000000e-01
4.306260000000000e+03   2.672661000000000e+00   8.921649000000000e-02
4.413420000000000e+03   2.374084000000000e+00   2.561826000000000e-01
4.514420000000000e+03   2.147790000000000e+00   1.322486000000000e-01
4.608520000000000e+03   2.387162000000000e+00   1.293805000000000e-01
4.704400000000000e+03   2.590264000000000e+00   1.006996000000000e-01
4.802540000000000e+03   2.479341000000000e+00   1.136094000000000e-01
4.911150000000000e+03   3.005047000000000e+00   1.310456000000000e-01
5.005300000000000e+03   2.823633000000000e+00   1.409675000000000e-01
5.101530000000000e+03   2.643189000000000e+00   9.203504000000000e-02
5.207860000000000e+03   2.883884000000000e+00   3.291094000000000e-01
5.303520000000000e+03   2.486609000000000e+00   1.077145000000000e-01
5.396850000000000e+03   2.555024000000000e+00   1.148362000000000e-01
5.501640000000000e+03   2.642759000000000e+00   9.663056000000000e-02
5.604080000000000e+03   2.135449000000000e+00   2.022239000000000e-01
5.709680000000000e+03   3.002159000000000e+00   1.163864000000000e-01
5.811190000000000e+03   2.290754000000000e+00   1.039690000000000e-01
5.919700000000000e+03   2.862156000000000e+00   1.125289000000000e-01
6.009760000000000e+03   2.606278000000000e+00   9.870464000000000e-02
6.117190000000000e+03   2.702968000000000e+00   1.027335000000000e-01
6.208790000000000e+03   2.399699000000000e+00   9.127788000000001e-02
6.312310000000000e+03   2.969764000000000e+00   1.149054000000000e-01
6.410210000000000e+03   2.423465000000000e+00   8.207323000000000e-02
6.503430000000000e+03   2.215635000000000e+00   7.670153000000000e-02
6.610550000000000e+03   2.333560000000000e+00   7.783325000000001e-02
6.712780000000000e+03   2.436017000000000e+00   6.824142000000000e-02
6.810460000000000e+03   2.519314000000000e+00   7.635232000000000e-02
6.915810000000000e+03   2.547353000000000e+00   9.396417000000000e-02
7.008090000000000e+03   2.589836000000000e+00   7.919776000000001e-02
7.121450000000000e+03   2.195184000000000e+00   5.058550000000000e-02
7.211650000000000e+03   2.319267000000000e+00   7.145355000000000e-02
7.311760000000000e+03   2.162925000000000e+00   1.208155000000000e-01
7.415650000000000e+03   2.367095000000000e+00   1.015053000000000e-01
7.501450000000000e+03   2.166578000000000e+00   1.267051000000000e-01
7.599060000000000e+03   2.392357000000000e+00   1.097132000000000e-01
7.720090000000000e+03   2.648470000000000e+00   1.905310000000000e-01
7.807880000000000e+03   2.430490000000000e+00   1.303392000000000e-01
7.907990000000000e+03   2.252174000000000e+00   1.984693000000000e-01
8.006670000000000e+03   1.914229000000000e+00   1.258047000000000e-01
8.113920000000000e+03   2.286506000000000e+00   1.413223000000000e-01
8.216360000000001e+03   1.990021000000000e+00   1.209782000000000e-01
8.318510000000000e+03   2.239869000000000e+00   1.226014000000000e-01
8.410520000000000e+03   2.008874000000000e+00   1.220163000000000e-01
8.509030000000001e+03   2.205787000000000e+00   9.281532000000001e-02
8.597570000000000e+03   2.023089000000000e+00   8.691517000000000e-02
8.708889999999999e+03   2.318837000000000e+00   1.206453000000000e-01
8.818370000000001e+03   2.110654000000000e+00   1.165434000000000e-01
8.912660000000000e+03   1.747179000000000e+00   1.298798000000000e-01
9.001870000000001e+03   1.663229000000000e+00   1.153506000000000e-01
9.097500000000000e+03   2.017924000000000e+00   8.470764000000000e-02
9.572940000000001e+03   1.702130000000000e+00   5.932043000000000e-02


==> tex/build/figures/aperture-photometry/flux-density/polygon-4-flux-density.txt <==
# Data of plot showing the flux density of J-PAS with 56 narrow-bands on 4 region.
# In Fig.3 the region 1, 2, 3, 4, 5, 6, and 7 are corresponding to north1,
# north2, south, east, west1, west2, and center, respectively.
# Regarding the raw data and where it is downloaded you can check 'INPUT.conf'.
# 
# 
# Project title: J-PAS: unprecedented precision in stellar populations of diffuse tidal features
# Git commit (that produced this dataset): 0b8f01e
# Git repository: https://gitlab.com/sepideh.esk/alba
# DOI (Journal): https://doi.org/10.1051/0004-6361/202558180
# DOI (Zenodo): https://doi.org/10.5281/zenodo.17674805
#
# Copyright (C) 2026 Sepideh Eskandarlou <sepideh.eskandarlou@gmail.com>
# Dataset is available under Creative Commons Attribution-ShareAlike (CC BY-SA).
# License URL: https://creativecommons.org/licenses/by-sa/4.0
# Column 1: LAMBDA  [Angstrom,f64,] Effective wavelength
# Column 2: Flux-4  [cgs     ,f64,] Wavelength Flux Density
# Column 3: ERROR-4 [cgs     ,f64,] Error Wavelength Flux Density
3.556580000000000e+03   2.421706000000000e+00   3.983224000000000e-01
3.808630000000000e+03   2.559414000000000e+00   2.217619000000000e-01
3.906500000000000e+03   2.235698000000000e+00   1.049780000000000e-01
4.010650000000000e+03   2.340649000000000e+00   1.222661000000000e-01
4.117410000000000e+03   2.545416000000000e+00   1.431089000000000e-01
4.209500000000000e+03   3.153331000000000e+00   1.179173000000000e-01
4.306260000000000e+03   3.258244000000000e+00   9.216189000000000e-02
4.413420000000000e+03   3.625274000000000e+00   2.577453000000000e-01
4.514420000000000e+03   3.265050000000000e+00   1.385313000000000e-01
4.608520000000000e+03   3.354691000000000e+00   1.326900000000000e-01
4.704400000000000e+03   3.650701000000000e+00   1.075553000000000e-01
4.802540000000000e+03   3.754708000000000e+00   1.230701000000000e-01
4.911150000000000e+03   4.042202000000000e+00   1.360559000000000e-01
5.005300000000000e+03   4.092223000000000e+00   1.476303000000000e-01
5.101530000000000e+03   3.670460000000000e+00   9.828995000000000e-02
5.207860000000000e+03   3.340896000000000e+00   3.208668000000000e-01
5.303520000000000e+03   3.411848000000000e+00   1.126092000000000e-01
5.396850000000000e+03   3.602555000000000e+00   1.201933000000000e-01
5.501640000000000e+03   3.187242000000000e+00   9.874628000000001e-02
5.604080000000000e+03   4.024477000000000e+00   2.114970000000000e-01
5.709680000000000e+03   3.835203000000000e+00   1.191384000000000e-01
5.811190000000000e+03   3.579558000000000e+00   1.119503000000000e-01
5.919700000000000e+03   3.726127000000000e+00   1.158648000000000e-01
6.009760000000000e+03   3.576388000000000e+00   1.036182000000000e-01
6.117190000000000e+03   3.845227000000000e+00   1.087049000000000e-01
6.208790000000000e+03   3.438956000000000e+00   9.737387000000000e-02
6.312310000000000e+03   3.809701000000000e+00   1.176457000000000e-01
6.410210000000000e+03   3.487995000000000e+00   8.749688000000000e-02
6.503430000000000e+03   3.059465000000000e+00   8.093129000000000e-02
6.610550000000000e+03   3.328435000000000e+00   8.349996000000000e-02
6.712780000000000e+03   3.235773000000000e+00   7.235849000000000e-02
6.810460000000000e+03   3.374426000000000e+00   8.053065000000000e-02
6.915810000000000e+03   3.578140000000000e+00   9.904118000000001e-02
7.008090000000000e+03   3.163409000000000e+00   8.097066999999999e-02
7.121450000000000e+03   3.126993000000000e+00   5.589092000000000e-02
7.211650000000000e+03   2.989774000000000e+00   7.305362000000000e-02
7.311760000000000e+03   3.160422000000000e+00   1.242004000000000e-01
7.415650000000000e+03   2.950908000000000e+00   1.023133000000000e-01
7.501450000000000e+03   3.009072000000000e+00   1.288419000000000e-01
7.599060000000000e+03   3.376985000000000e+00   1.132078000000000e-01
7.720090000000000e+03   3.151904000000000e+00   1.881984000000000e-01
7.807880000000000e+03   3.130176000000000e+00   1.309312000000000e-01
7.907990000000000e+03   3.073870000000000e+00   1.967540000000000e-01
8.006670000000000e+03   3.204203000000000e+00   1.313120000000000e-01
8.113920000000000e+03   3.177987000000000e+00   1.426978000000000e-01
8.216360000000001e+03   3.104511000000000e+00   1.251972000000000e-01
8.318510000000000e+03   2.656642000000000e+00   1.187342000000000e-01
8.410520000000000e+03   2.907959000000000e+00   1.243962000000000e-01
8.509030000000001e+03   2.853618000000000e+00   9.364728999999999e-02
8.597570000000000e+03   2.889949000000000e+00   9.023620000000000e-02
8.708889999999999e+03   2.795225000000000e+00   1.226396000000000e-01
8.818370000000001e+03   2.899408000000000e+00   1.180434000000000e-01
8.912660000000000e+03   2.466994000000000e+00   1.304037000000000e-01
9.001870000000001e+03   2.388869000000000e+00   1.182296000000000e-01
9.097500000000000e+03   2.812474000000000e+00   8.760535999999999e-02
9.572940000000001e+03   2.407333000000000e+00   6.257736000000000e-02


==> tex/build/figures/aperture-photometry/flux-density/polygon-5-flux-density.txt <==
# Data of plot showing the flux density of J-PAS with 56 narrow-bands on 5 region.
# In Fig.3 the region 1, 2, 3, 4, 5, 6, and 7 are corresponding to north1,
# north2, south, east, west1, west2, and center, respectively.
# Regarding the raw data and where it is downloaded you can check 'INPUT.conf'.
# 
# 
# Project title: J-PAS: unprecedented precision in stellar populations of diffuse tidal features
# Git commit (that produced this dataset): 0b8f01e
# Git repository: https://gitlab.com/sepideh.esk/alba
# DOI (Journal): https://doi.org/10.1051/0004-6361/202558180
# DOI (Zenodo): https://doi.org/10.5281/zenodo.17674805
#
# Copyright (C) 2026 Sepideh Eskandarlou <sepideh.eskandarlou@gmail.com>
# Dataset is available under Creative Commons Attribution-ShareAlike (CC BY-SA).
# License URL: https://creativecommons.org/licenses/by-sa/4.0
# Column 1: LAMBDA  [Angstrom,f64,] Effective wavelength
# Column 2: Flux-5  [cgs     ,f64,] Wavelength Flux Density
# Column 3: ERROR-5 [cgs     ,f64,] Error Wavelength Flux Density
3.556580000000000e+03   1.225678000000000e+00   5.795110000000000e-01
3.808630000000000e+03   3.069567000000000e+00   3.423246000000000e-01
3.906500000000000e+03   2.158746000000000e+00   1.592111000000000e-01
4.010650000000000e+03   3.086484000000000e+00   1.966555000000000e-01
4.117410000000000e+03   3.776626000000000e+00   2.352902000000000e-01
4.209500000000000e+03   4.004688000000000e+00   1.896465000000000e-01
4.306260000000000e+03   3.937536000000000e+00   1.477754000000000e-01
4.413420000000000e+03   3.908481000000000e+00   3.908839000000000e-01
4.514420000000000e+03   4.244606000000000e+00   2.225942000000000e-01
4.608520000000000e+03   4.478552000000000e+00   2.106612000000000e-01
4.704400000000000e+03   4.492183000000000e+00   1.735442000000000e-01
4.802540000000000e+03   4.546958000000000e+00   1.958470000000000e-01
4.911150000000000e+03   4.885677000000000e+00   2.161194000000000e-01
5.005300000000000e+03   4.652575000000000e+00   2.298888000000000e-01
5.101530000000000e+03   4.271071000000000e+00   1.558354000000000e-01
5.207860000000000e+03   4.006725000000000e+00   4.907919000000000e-01
5.303520000000000e+03   3.685348000000000e+00   1.731644000000000e-01
5.396850000000000e+03   3.899806000000000e+00   1.852817000000000e-01
5.501640000000000e+03   3.614088000000000e+00   1.537364000000000e-01
5.604080000000000e+03   4.239470000000000e+00   3.187430000000000e-01
5.709680000000000e+03   4.017290000000000e+00   1.809357000000000e-01
5.811190000000000e+03   3.829265000000000e+00   1.715848000000000e-01
5.919700000000000e+03   3.795176000000000e+00   1.752152000000000e-01
6.009760000000000e+03   4.334054000000000e+00   1.654137000000000e-01
6.117190000000000e+03   4.001534000000000e+00   1.655111000000000e-01
6.208790000000000e+03   3.934389000000000e+00   1.531651000000000e-01
6.312310000000000e+03   3.758785000000000e+00   1.766282000000000e-01
6.410210000000000e+03   3.721742000000000e+00   1.356159000000000e-01
6.503430000000000e+03   3.454639000000000e+00   1.268601000000000e-01
6.610550000000000e+03   3.396247000000000e+00   1.263815000000000e-01
6.712780000000000e+03   3.841156000000000e+00   1.157925000000000e-01
6.810460000000000e+03   3.676894000000000e+00   1.245718000000000e-01
6.915810000000000e+03   3.537510000000000e+00   1.484572000000000e-01
7.008090000000000e+03   3.664860000000000e+00   1.277993000000000e-01
7.121450000000000e+03   3.528117000000000e+00   8.830446000000000e-02
7.211650000000000e+03   3.487849000000000e+00   1.149457000000000e-01
7.311760000000000e+03   3.353916000000000e+00   1.897899000000000e-01
7.415650000000000e+03   3.638144000000000e+00   1.628522000000000e-01
7.501450000000000e+03   3.085164000000000e+00   1.968752000000000e-01
7.599060000000000e+03   3.267514000000000e+00   1.698547000000000e-01
7.720090000000000e+03   3.233145000000000e+00   2.815076000000000e-01
7.807880000000000e+03   3.436965000000000e+00   2.004430000000000e-01
7.907990000000000e+03   3.262472000000000e+00   2.979107000000000e-01
8.006670000000000e+03   3.382981000000000e+00   1.997978000000000e-01
8.113920000000000e+03   3.316238000000000e+00   2.162834000000000e-01
8.216360000000001e+03   3.191847000000000e+00   1.894477000000000e-01
8.318510000000000e+03   3.200576000000000e+00   1.911169000000000e-01
8.410520000000000e+03   3.246628000000000e+00   1.904469000000000e-01
8.509030000000001e+03   3.240555000000000e+00   1.468319000000000e-01
8.597570000000000e+03   3.239431000000000e+00   1.402221000000000e-01
8.708889999999999e+03   3.445566000000000e+00   1.852226000000000e-01
8.818370000000001e+03   3.125633000000000e+00   1.800674000000000e-01
8.912660000000000e+03   2.805407000000000e+00   1.997788000000000e-01
9.001870000000001e+03   2.721937000000000e+00   1.778675000000000e-01
9.097500000000000e+03   3.287033000000000e+00   1.369592000000000e-01
9.572940000000001e+03   2.584600000000000e+00   9.625901000000001e-02


==> tex/build/figures/aperture-photometry/flux-density/polygon-6-flux-density.txt <==
# Data of plot showing the flux density of J-PAS with 56 narrow-bands on 6 region.
# In Fig.3 the region 1, 2, 3, 4, 5, 6, and 7 are corresponding to north1,
# north2, south, east, west1, west2, and center, respectively.
# Regarding the raw data and where it is downloaded you can check 'INPUT.conf'.
# 
# 
# Project title: J-PAS: unprecedented precision in stellar populations of diffuse tidal features
# Git commit (that produced this dataset): 0b8f01e
# Git repository: https://gitlab.com/sepideh.esk/alba
# DOI (Journal): https://doi.org/10.1051/0004-6361/202558180
# DOI (Zenodo): https://doi.org/10.5281/zenodo.17674805
#
# Copyright (C) 2026 Sepideh Eskandarlou <sepideh.eskandarlou@gmail.com>
# Dataset is available under Creative Commons Attribution-ShareAlike (CC BY-SA).
# License URL: https://creativecommons.org/licenses/by-sa/4.0
# Column 1: LAMBDA  [Angstrom,f64,] Effective wavelength
# Column 2: Flux-6  [cgs     ,f64,] Wavelength Flux Density
# Column 3: ERROR-6 [cgs     ,f64,] Error Wavelength Flux Density
3.556580000000000e+03   3.509267000000000e+00   5.015081000000000e-01
3.808630000000000e+03   2.523296000000000e+00   2.735738000000000e-01
3.906500000000000e+03   2.633768000000000e+00   1.348542000000000e-01
4.010650000000000e+03   2.488764000000000e+00   1.513301000000000e-01
4.117410000000000e+03   3.576537000000000e+00   1.896140000000000e-01
4.209500000000000e+03   3.692890000000000e+00   1.513079000000000e-01
4.306260000000000e+03   4.009946000000000e+00   1.212611000000000e-01
4.413420000000000e+03   3.849745000000000e+00   3.185209000000000e-01
4.514420000000000e+03   3.909646000000000e+00   1.783022000000000e-01
4.608520000000000e+03   4.479354000000000e+00   1.745943000000000e-01
4.704400000000000e+03   4.509256000000000e+00   1.417449000000000e-01
4.802540000000000e+03   4.492951000000000e+00   1.582945000000000e-01
4.911150000000000e+03   4.631012000000000e+00   1.736842000000000e-01
5.005300000000000e+03   4.686228000000000e+00   1.880930000000000e-01
5.101530000000000e+03   4.654961000000000e+00   1.312382000000000e-01
5.207860000000000e+03   5.219198000000000e+00   4.122269000000000e-01
5.303520000000000e+03   4.518457000000000e+00   1.503830000000000e-01
5.396850000000000e+03   4.700572000000000e+00   1.597376000000000e-01
5.501640000000000e+03   4.193909000000000e+00   1.312377000000000e-01
5.604080000000000e+03   4.445385000000000e+00   2.627365000000000e-01
5.709680000000000e+03   4.752762000000000e+00   1.553929000000000e-01
5.811190000000000e+03   4.459783000000000e+00   1.466348000000000e-01
5.919700000000000e+03   4.924468000000000e+00   1.545205000000000e-01
6.009760000000000e+03   4.820279000000000e+00   1.398291000000000e-01
6.117190000000000e+03   5.050653000000000e+00   1.453525000000000e-01
6.208790000000000e+03   4.676354000000000e+00   1.317236000000000e-01
6.312310000000000e+03   4.664876000000000e+00   1.531629000000000e-01
6.410210000000000e+03   4.756064000000000e+00   1.204513000000000e-01
6.503430000000000e+03   4.142598000000000e+00   1.103837000000000e-01
6.610550000000000e+03   4.343345000000000e+00   1.122698000000000e-01
6.712780000000000e+03   4.520679000000000e+00   1.006169000000000e-01
6.810460000000000e+03   4.460124000000000e+00   1.090034000000000e-01
6.915810000000000e+03   4.576433000000000e+00   1.310939000000000e-01
7.008090000000000e+03   4.438374000000000e+00   1.114675000000000e-01
7.121450000000000e+03   4.177746000000000e+00   7.742904000000000e-02
7.211650000000000e+03   4.175573000000000e+00   1.009498000000000e-01
7.311760000000000e+03   4.012568000000000e+00   1.611144000000000e-01
7.415650000000000e+03   4.012306000000000e+00   1.362789000000000e-01
7.501450000000000e+03   3.812492000000000e+00   1.664832000000000e-01
7.599060000000000e+03   4.075750000000000e+00   1.461075000000000e-01
7.720090000000000e+03   4.191535000000000e+00   2.380945000000000e-01
7.807880000000000e+03   4.174729000000000e+00   1.704064000000000e-01
7.907990000000000e+03   3.338710000000000e+00   2.438682000000000e-01
8.006670000000000e+03   4.189244000000000e+00   1.700939000000000e-01
8.113920000000000e+03   4.159797000000000e+00   1.840738000000000e-01
8.216360000000001e+03   4.146361000000000e+00   1.630623000000000e-01
8.318510000000000e+03   4.024591000000000e+00   1.621728000000000e-01
8.410520000000000e+03   3.839207000000000e+00   1.609227000000000e-01
8.509030000000001e+03   4.070525000000000e+00   1.270189000000000e-01
8.597570000000000e+03   3.763862000000000e+00   1.190820000000000e-01
8.708889999999999e+03   4.359053000000000e+00   1.583353000000000e-01
8.818370000000001e+03   3.846931000000000e+00   1.533993000000000e-01
8.912660000000000e+03   3.264339000000000e+00   1.671881000000000e-01
9.001870000000001e+03   3.488174000000000e+00   1.517834000000000e-01
9.097500000000000e+03   3.474262000000000e+00   1.135108000000000e-01
9.572940000000001e+03   3.606877000000000e+00   8.731629000000000e-02


==> tex/build/figures/aperture-photometry/flux-density/polygon-7-flux-density.txt <==
# Data of plot showing the flux density of J-PAS with 56 narrow-bands on 7 region.
# In Fig.3 the region 1, 2, 3, 4, 5, 6, and 7 are corresponding to north1,
# north2, south, east, west1, west2, and center, respectively.
# Regarding the raw data and where it is downloaded you can check 'INPUT.conf'.
# 
# 
# Project title: J-PAS: unprecedented precision in stellar populations of diffuse tidal features
# Git commit (that produced this dataset): 0b8f01e
# Git repository: https://gitlab.com/sepideh.esk/alba
# DOI (Journal): https://doi.org/10.1051/0004-6361/202558180
# DOI (Zenodo): https://doi.org/10.5281/zenodo.17674805
#
# Copyright (C) 2026 Sepideh Eskandarlou <sepideh.eskandarlou@gmail.com>
# Dataset is available under Creative Commons Attribution-ShareAlike (CC BY-SA).
# License URL: https://creativecommons.org/licenses/by-sa/4.0
# Column 1: LAMBDA  [Angstrom,f64,] Effective wavelength
# Column 2: Flux-7  [cgs     ,f64,] Wavelength Flux Density
# Column 3: ERROR-7 [cgs     ,f64,] Error Wavelength Flux Density
3.556580000000000e+03   3.807669000000000e+01   9.979741000000000e-01
3.808630000000000e+03   3.961040000000000e+01   7.200317000000001e-01
3.906500000000000e+03   4.848836000000000e+01   5.309893999999999e-01
4.010650000000000e+03   5.402326000000000e+01   6.009875000000000e-01
4.117410000000000e+03   6.118020000000000e+01   6.902235000000000e-01
4.209500000000000e+03   7.658105000000000e+01   6.644359000000000e-01
4.306260000000000e+03   8.190352000000000e+01   5.806344000000000e-01
4.413420000000000e+03   8.779312000000000e+01   9.992629000000000e-01
4.514420000000000e+03   8.925346999999999e+01   7.694756000000000e-01
4.608520000000000e+03   9.561996000000001e+01   7.463422000000000e-01
4.704400000000000e+03   1.061433000000000e+02   7.081498000000001e-01
4.802540000000000e+03   1.112262000000000e+02   7.702913000000000e-01
4.911150000000000e+03   1.109010000000000e+02   8.095269000000000e-01
5.005300000000000e+03   1.100992000000000e+02   8.385532000000000e-01
5.101530000000000e+03   1.047445000000000e+02   6.565064000000000e-01
5.207860000000000e+03   1.130361000000000e+02   1.244018000000000e+00
5.303520000000000e+03   1.075369000000000e+02   7.244019000000000e-01
5.396850000000000e+03   1.032891000000000e+02   7.272663000000000e-01
5.501640000000000e+03   1.087107000000000e+02   6.725065000000000e-01
5.604080000000000e+03   1.166895000000000e+02   1.000973000000000e+00
5.709680000000000e+03   1.162103000000000e+02   7.358628000000000e-01
5.811190000000000e+03   1.158172000000000e+02   7.276340000000000e-01
5.919700000000000e+03   1.159458000000000e+02   7.345784000000000e-01
6.009760000000000e+03   1.190673000000000e+02   7.017669000000000e-01
6.117190000000000e+03   1.192246000000000e+02   7.078651000000000e-01
6.208790000000000e+03   1.185593000000000e+02   6.728791000000000e-01
6.312310000000000e+03   1.217859000000000e+02   7.458519000000000e-01
6.410210000000000e+03   1.174434000000000e+02   6.247269000000000e-01
6.503430000000000e+03   1.091916000000000e+02   5.882764000000000e-01
6.610550000000000e+03   1.126405000000000e+02   5.968425000000001e-01
6.712780000000000e+03   1.138145000000000e+02   5.496169000000000e-01
6.810460000000000e+03   1.157887000000000e+02   5.858274000000000e-01
6.915810000000000e+03   1.154880000000000e+02   6.533588000000000e-01
7.008090000000000e+03   1.137047000000000e+02   5.879972000000000e-01
7.121450000000000e+03   1.107888000000000e+02   4.537577000000000e-01
7.211650000000000e+03   1.115097000000000e+02   5.411750000000000e-01
7.311760000000000e+03   1.110418000000000e+02   7.215177000000000e-01
7.415650000000000e+03   1.078783000000000e+02   6.474236000000000e-01
7.501450000000000e+03   1.014469000000000e+02   7.031782000000000e-01
7.599060000000000e+03   1.057492000000000e+02   6.632595999999999e-01
7.720090000000000e+03   1.118088000000000e+02   8.634071000000000e-01
7.807880000000000e+03   1.122732000000000e+02   7.354417000000000e-01
7.907990000000000e+03   1.128033000000000e+02   8.743871000000000e-01
8.006670000000000e+03   1.071751000000000e+02   7.109442000000000e-01
8.113920000000000e+03   1.042250000000000e+02   7.302957000000000e-01
8.216360000000001e+03   1.051906000000000e+02   6.883661000000000e-01
8.318510000000000e+03   1.025996000000000e+02   6.618165000000000e-01
8.410520000000000e+03   1.048446000000000e+02   6.843286000000000e-01
8.509030000000001e+03   1.053144000000000e+02   5.940839999999999e-01
8.597570000000000e+03   1.056071000000000e+02   5.825001000000000e-01
8.708889999999999e+03   1.029355000000000e+02   6.463382000000000e-01
8.818370000000001e+03   1.020168000000000e+02   6.520435000000000e-01
8.912660000000000e+03   9.633629999999999e+01   6.708866999999999e-01
9.001870000000001e+03   9.661788000000000e+01   6.321284000000000e-01
9.097500000000000e+03   9.978452000000000e+01   5.528911000000000e-01
9.572940000000001e+03   9.709695000000001e+01   4.604307000000000e-01


==> tex/build/figures/aperture-photometry/sb/polygon-1-sb.txt <==
# Data of plot showing the surface brightness of J-PAS with 56 narrow-bands on 1 region.
# In Fig.3 the region 1, 2, 3, 4, 5, 6, and 7 are corresponding to north1,
# north2, south, east, west1, west2, and center, respectively.
# Regarding the raw data and where it is downloaded you can check 'INPUT.conf'.
# 
# 
# Project title: J-PAS: unprecedented precision in stellar populations of diffuse tidal features
# Git commit (that produced this dataset): 0b8f01e
# Git repository: https://gitlab.com/sepideh.esk/alba
# DOI (Journal): https://doi.org/10.1051/0004-6361/202558180
# DOI (Zenodo): https://doi.org/10.5281/zenodo.17674805
#
# Copyright (C) 2026 Sepideh Eskandarlou <sepideh.eskandarlou@gmail.com>
# Dataset is available under Creative Commons Attribution-ShareAlike (CC BY-SA).
# License URL: https://creativecommons.org/licenses/by-sa/4.0
# Column 1: LAMBDA               [Angstrom,f64,] Effective wavelength
# Column 2: SURFACE_BRIGHTNESS-1 [cgs     ,f64,] Wavelength Surface Brightness
# Column 3: SB_ERROR-1           [cgs     ,f64,] Error Wavelength Surface Brightness
3.556580000000000e+03   2.620541000000000e+01   1.697666000000000e-01
3.808630000000000e+03   2.626277000000000e+01   1.115596000000000e-01
3.906500000000000e+03   2.634716000000000e+01   6.127616000000000e-02
4.010650000000000e+03   2.602089000000000e+01   5.770118000000000e-02
4.117410000000000e+03   2.583805000000000e+01   5.979006000000000e-02
4.209500000000000e+03   2.584065000000000e+01   4.843908000000000e-02
4.306260000000000e+03   2.569634000000000e+01   3.519632000000000e-02
4.413420000000000e+03   2.560162000000000e+01   9.440722000000000e-02
4.514420000000000e+03   2.550595000000000e+01   4.971072000000000e-02
4.608520000000000e+03   2.559521000000000e+01   5.067701000000000e-02
4.704400000000000e+03   2.541919000000000e+01   3.762802000000000e-02
4.802540000000000e+03   2.538507000000000e+01   4.353318000000000e-02
4.911150000000000e+03   2.529453000000000e+01   4.547985000000000e-02
5.005300000000000e+03   2.534820000000000e+01   5.283209000000000e-02
5.101530000000000e+03   2.535143000000000e+01   3.659783000000000e-02
5.207860000000000e+03   2.515273000000000e+01   1.109732000000000e-01
5.303520000000000e+03   2.538118000000000e+01   4.671337000000000e-02
5.396850000000000e+03   2.534646000000000e+01   4.946373000000000e-02
5.501640000000000e+03   2.521992000000000e+01   3.952308000000000e-02
5.604080000000000e+03   2.513872000000000e+01   7.961275000000000e-02
5.709680000000000e+03   2.519601000000000e+01   4.720571000000000e-02
5.811190000000000e+03   2.514829000000000e+01   4.479963000000000e-02
5.919700000000000e+03   2.516047000000000e+01   4.767431000000000e-02
6.009760000000000e+03   2.511268000000000e+01   4.239127000000000e-02
6.117190000000000e+03   2.499113000000000e+01   4.123825000000000e-02
6.208790000000000e+03   2.501707000000000e+01   3.988035000000000e-02
6.312310000000000e+03   2.504970000000000e+01   4.936244000000000e-02
6.410210000000000e+03   2.496308000000000e+01   3.564928000000000e-02
6.503430000000000e+03   2.507751000000000e+01   3.757698000000000e-02
6.610550000000000e+03   2.505521000000000e+01   3.811811000000000e-02
6.712780000000000e+03   2.504927000000000e+01   3.353569000000000e-02
6.810460000000000e+03   2.501420000000000e+01   3.703383000000000e-02
6.915810000000000e+03   2.490967000000000e+01   4.353250000000000e-02
7.008090000000000e+03   2.488600000000000e+01   3.659172000000000e-02
7.121450000000000e+03   2.496837000000000e+01   2.648170000000000e-02
7.211650000000000e+03   2.506301000000000e+01   3.844704000000000e-02
7.311760000000000e+03   2.484081000000000e+01   6.000774000000000e-02
7.415650000000000e+03   2.492601000000000e+01   5.425001000000000e-02
7.501450000000000e+03   2.501279000000000e+01   7.621240000000000e-02
7.599060000000000e+03   2.476521000000000e+01   5.394976000000000e-02
7.720090000000000e+03   2.469553000000000e+01   9.047726000000000e-02
7.807880000000000e+03   2.470152000000000e+01   6.369853000000000e-02
7.907990000000000e+03   2.473884000000000e+01   1.034139000000000e-01
8.006670000000000e+03   2.472391000000000e+01   6.785815000000001e-02
8.113920000000000e+03   2.479239000000000e+01   8.016883000000000e-02
8.216360000000001e+03   2.483316000000000e+01   7.401447999999999e-02
8.318510000000000e+03   2.478376000000000e+01   7.209922000000001e-02
8.410520000000000e+03   2.484384000000000e+01   7.788850000000000e-02
8.509030000000001e+03   2.488865000000000e+01   6.097072000000000e-02
8.597570000000000e+03   2.465387000000000e+01   4.955117000000000e-02
8.708889999999999e+03   2.473315000000000e+01   7.504833000000000e-02
8.818370000000001e+03   2.480056000000000e+01   7.750203999999999e-02
8.912660000000000e+03   2.486127000000000e+01   9.513046999999999e-02
9.001870000000001e+03   2.461180000000000e+01   7.130431000000000e-02
9.097500000000000e+03   2.474568000000000e+01   5.668432000000000e-02
9.572940000000001e+03   2.469064000000000e+01   4.262206000000000e-02


==> tex/build/figures/aperture-photometry/sb/polygon-2-sb.txt <==
# Data of plot showing the surface brightness of J-PAS with 56 narrow-bands on 2 region.
# In Fig.3 the region 1, 2, 3, 4, 5, 6, and 7 are corresponding to north1,
# north2, south, east, west1, west2, and center, respectively.
# Regarding the raw data and where it is downloaded you can check 'INPUT.conf'.
# 
# 
# Project title: J-PAS: unprecedented precision in stellar populations of diffuse tidal features
# Git commit (that produced this dataset): 0b8f01e
# Git repository: https://gitlab.com/sepideh.esk/alba
# DOI (Journal): https://doi.org/10.1051/0004-6361/202558180
# DOI (Zenodo): https://doi.org/10.5281/zenodo.17674805
#
# Copyright (C) 2026 Sepideh Eskandarlou <sepideh.eskandarlou@gmail.com>
# Dataset is available under Creative Commons Attribution-ShareAlike (CC BY-SA).
# License URL: https://creativecommons.org/licenses/by-sa/4.0
# Column 1: LAMBDA               [Angstrom,f64,] Effective wavelength
# Column 2: SURFACE_BRIGHTNESS-2 [cgs     ,f64,] Wavelength Surface Brightness
# Column 3: SB_ERROR-2           [cgs     ,f64,] Error Wavelength Surface Brightness
3.556580000000000e+03   2.550871000000000e+01   1.719938000000000e-01
3.808630000000000e+03   2.551436000000000e+01   1.133742000000000e-01
3.906500000000000e+03   2.547352000000000e+01   6.204953000000000e-02
4.010650000000000e+03   2.542758000000000e+01   6.970348000000000e-02
4.117410000000000e+03   2.511355000000000e+01   6.619812999999999e-02
4.209500000000000e+03   2.485932000000000e+01   4.748723000000000e-02
4.306260000000000e+03   2.478984000000000e+01   3.786930000000000e-02
4.413420000000000e+03   2.457443000000000e+01   7.760245000000000e-02
4.514420000000000e+03   2.459365000000000e+01   4.992436000000000e-02
4.608520000000000e+03   2.449330000000000e+01   4.498830000000000e-02
4.704400000000000e+03   2.432725000000000e+01   3.596022000000000e-02
4.802540000000000e+03   2.432865000000000e+01   4.063156000000000e-02
4.911150000000000e+03   2.433321000000000e+01   4.473202000000000e-02
5.005300000000000e+03   2.413625000000000e+01   4.339855000000000e-02
5.101530000000000e+03   2.423135000000000e+01   3.462773000000000e-02
5.207860000000000e+03   2.419309000000000e+01   9.300451999999999e-02
5.303520000000000e+03   2.411536000000000e+01   3.845131000000000e-02
5.396850000000000e+03   2.421033000000000e+01   4.319121000000000e-02
5.501640000000000e+03   2.409419000000000e+01   3.609619000000000e-02
5.604080000000000e+03   2.402076000000000e+01   6.247871000000000e-02
5.709680000000000e+03   2.387638000000000e+01   3.675766000000000e-02
5.811190000000000e+03   2.392767000000000e+01   3.771398000000000e-02
5.919700000000000e+03   2.386915000000000e+01   3.795139000000000e-02
6.009760000000000e+03   2.373691000000000e+01   3.313164000000000e-02
6.117190000000000e+03   2.383921000000000e+01   3.650040000000000e-02
6.208790000000000e+03   2.375476000000000e+01   3.336434000000000e-02
6.312310000000000e+03   2.365339000000000e+01   3.637355000000000e-02
6.410210000000000e+03   2.369524000000000e+01   3.066838000000000e-02
6.503430000000000e+03   2.373986000000000e+01   3.091774000000000e-02
6.610550000000000e+03   2.368390000000000e+01   3.062289000000000e-02
6.712780000000000e+03   2.364126000000000e+01   2.732745000000000e-02
6.810460000000000e+03   2.362405000000000e+01   2.959552000000000e-02
6.915810000000000e+03   2.360165000000000e+01   3.463292000000000e-02
7.008090000000000e+03   2.355909000000000e+01   3.014360000000000e-02
7.121450000000000e+03   2.357602000000000e+01   2.293899000000000e-02
7.211650000000000e+03   2.352859000000000e+01   2.817528000000000e-02
7.311760000000000e+03   2.346492000000000e+01   4.179609000000000e-02
7.415650000000000e+03   2.341021000000000e+01   3.584408000000000e-02
7.501450000000000e+03   2.345067000000000e+01   4.464191000000000e-02
7.599060000000000e+03   2.344801000000000e+01   3.993730000000000e-02
7.720090000000000e+03   2.338819000000000e+01   5.930044000000000e-02
7.807880000000000e+03   2.343922000000000e+01   4.670293000000000e-02
7.907990000000000e+03   2.346720000000000e+01   6.799673000000001e-02
8.006670000000000e+03   2.333064000000000e+01   4.492386000000000e-02
8.113920000000000e+03   2.333876000000000e+01   4.924020000000000e-02
8.216360000000001e+03   2.327671000000000e+01   4.342300000000000e-02
8.318510000000000e+03   2.329973000000000e+01   4.450871000000000e-02
8.410520000000000e+03   2.335199000000000e+01   4.710775000000000e-02
8.509030000000001e+03   2.329893000000000e+01   3.720421000000000e-02
8.597570000000000e+03   2.323287000000000e+01   3.499538000000000e-02
8.708889999999999e+03   2.321714000000000e+01   4.369524000000000e-02
8.818370000000001e+03   2.328087000000000e+01   4.601335000000000e-02
8.912660000000000e+03   2.331561000000000e+01   5.291785000000000e-02
9.001870000000001e+03   2.332027000000000e+01   4.912053000000000e-02
9.097500000000000e+03   2.315788000000000e+01   3.508062000000000e-02
9.572940000000001e+03   2.312208000000000e+01   2.901911000000000e-02


==> tex/build/figures/aperture-photometry/sb/polygon-3-sb.txt <==
# Data of plot showing the surface brightness of J-PAS with 56 narrow-bands on 3 region.
# In Fig.3 the region 1, 2, 3, 4, 5, 6, and 7 are corresponding to north1,
# north2, south, east, west1, west2, and center, respectively.
# Regarding the raw data and where it is downloaded you can check 'INPUT.conf'.
# 
# 
# Project title: J-PAS: unprecedented precision in stellar populations of diffuse tidal features
# Git commit (that produced this dataset): 0b8f01e
# Git repository: https://gitlab.com/sepideh.esk/alba
# DOI (Journal): https://doi.org/10.1051/0004-6361/202558180
# DOI (Zenodo): https://doi.org/10.5281/zenodo.17674805
#
# Copyright (C) 2026 Sepideh Eskandarlou <sepideh.eskandarlou@gmail.com>
# Dataset is available under Creative Commons Attribution-ShareAlike (CC BY-SA).
# License URL: https://creativecommons.org/licenses/by-sa/4.0
# Column 1: LAMBDA               [Angstrom,f64,] Effective wavelength
# Column 2: SURFACE_BRIGHTNESS-3 [cgs     ,f64,] Wavelength Surface Brightness
# Column 3: SB_ERROR-3           [cgs     ,f64,] Error Wavelength Surface Brightness
3.556580000000000e+03   2.674295000000000e+01   2.554085000000000e-01
3.808630000000000e+03   2.634772000000000e+01   1.138674000000000e-01
3.906500000000000e+03   2.655884000000000e+01   6.499401000000000e-02
4.010650000000000e+03   2.665999000000000e+01   8.500858000000000e-02
4.117410000000000e+03   2.643442000000000e+01   8.796024000000000e-02
4.209500000000000e+03   2.598789000000000e+01   5.046352000000000e-02
4.306260000000000e+03   2.585426000000000e+01   3.624311000000000e-02
4.413420000000000e+03   2.592950000000000e+01   1.171596000000000e-01
4.514420000000000e+03   2.598913000000000e+01   6.685341000000000e-02
4.608520000000000e+03   2.582961000000000e+01   5.884524000000000e-02
4.704400000000000e+03   2.569624000000000e+01   4.220928000000000e-02
4.802540000000000e+03   2.569892000000000e+01   4.975106000000000e-02
4.911150000000000e+03   2.544157000000000e+01   4.734732000000000e-02
5.005300000000000e+03   2.546795000000000e+01   5.420445000000000e-02
5.101530000000000e+03   2.549829000000000e+01   3.780500000000000e-02
5.207860000000000e+03   2.535888000000000e+01   1.239045000000000e-01
5.303520000000000e+03   2.548028000000000e+01   4.703173000000000e-02
5.396850000000000e+03   2.541293000000000e+01   4.879868000000000e-02
5.501640000000000e+03   2.533451000000000e+01   3.969915000000000e-02
5.604080000000000e+03   2.552587000000000e+01   1.028176000000000e-01
5.709680000000000e+03   2.511547000000000e+01   4.209135000000000e-02
5.811190000000000e+03   2.537085000000000e+01   4.927762000000000e-02
5.919700000000000e+03   2.508889000000000e+01   4.268692000000000e-02
6.009760000000000e+03   2.515778000000000e+01   4.111886000000000e-02
6.117190000000000e+03   2.507976000000000e+01   4.126630000000000e-02
6.208790000000000e+03   2.517669000000000e+01   4.129839000000000e-02
6.312310000000000e+03   2.490937000000000e+01   4.200906000000000e-02
6.410210000000000e+03   2.509666000000000e+01   3.676961000000000e-02
6.503430000000000e+03   2.516266000000000e+01   3.758635000000000e-02
6.610550000000000e+03   2.507088000000000e+01   3.621351000000000e-02
6.712780000000000e+03   2.499090000000000e+01   3.041531000000000e-02
6.810460000000000e+03   2.492303000000000e+01   3.290518000000000e-02
6.915810000000000e+03   2.487768000000000e+01   4.004953000000000e-02
7.008090000000000e+03   2.483094000000000e+01   3.320205000000000e-02
7.121450000000000e+03   2.497560000000000e+01   2.501954000000000e-02
7.211650000000000e+03   2.488857000000000e+01   3.345010000000000e-02
7.311760000000000e+03   2.493440000000000e+01   6.064644000000000e-02
7.415650000000000e+03   2.480583000000000e+01   4.655831000000000e-02
7.501450000000000e+03   2.487696000000000e+01   6.349566000000000e-02
7.599060000000000e+03   2.474125000000000e+01   4.979175000000000e-02
7.720090000000000e+03   2.459652000000000e+01   7.810788000000000e-02
7.807880000000000e+03   2.466522000000000e+01   5.822447000000000e-02
7.907990000000000e+03   2.472028000000000e+01   9.567881000000000e-02
8.006670000000000e+03   2.486987000000000e+01   7.135548999999999e-02
8.113920000000000e+03   2.464803000000000e+01   6.710621000000000e-02
8.216360000000001e+03   2.477158000000000e+01   6.600454000000000e-02
8.318510000000000e+03   2.461633000000000e+01   5.942883000000000e-02
8.410520000000000e+03   2.471062000000000e+01   6.594617000000000e-02
8.509030000000001e+03   2.458381000000000e+01   4.568570000000000e-02
8.597570000000000e+03   2.465520000000000e+01   4.664498000000000e-02
8.708889999999999e+03   2.447913000000000e+01   5.648907000000000e-02
8.818370000000001e+03   2.455413000000000e+01   5.995079000000000e-02
8.912660000000000e+03   2.473624000000000e+01   8.071022999999999e-02
9.001870000000001e+03   2.476807000000000e+01   7.529956000000000e-02
9.097500000000000e+03   2.453525000000000e+01   4.557662000000000e-02
9.572940000000001e+03   2.460941000000000e+01   3.783866000000000e-02


==> tex/build/figures/aperture-photometry/sb/polygon-4-sb.txt <==
# Data of plot showing the surface brightness of J-PAS with 56 narrow-bands on 4 region.
# In Fig.3 the region 1, 2, 3, 4, 5, 6, and 7 are corresponding to north1,
# north2, south, east, west1, west2, and center, respectively.
# Regarding the raw data and where it is downloaded you can check 'INPUT.conf'.
# 
# 
# Project title: J-PAS: unprecedented precision in stellar populations of diffuse tidal features
# Git commit (that produced this dataset): 0b8f01e
# Git repository: https://gitlab.com/sepideh.esk/alba
# DOI (Journal): https://doi.org/10.1051/0004-6361/202558180
# DOI (Zenodo): https://doi.org/10.5281/zenodo.17674805
#
# Copyright (C) 2026 Sepideh Eskandarlou <sepideh.eskandarlou@gmail.com>
# Dataset is available under Creative Commons Attribution-ShareAlike (CC BY-SA).
# License URL: https://creativecommons.org/licenses/by-sa/4.0
# Column 1: LAMBDA               [Angstrom,f64,] Effective wavelength
# Column 2: SURFACE_BRIGHTNESS-4 [cgs     ,f64,] Wavelength Surface Brightness
# Column 3: SB_ERROR-4           [cgs     ,f64,] Error Wavelength Surface Brightness
3.556580000000000e+03   2.637665000000000e+01   1.785820000000000e-01
3.808630000000000e+03   2.616792000000000e+01   9.407424000000000e-02
3.906500000000000e+03   2.625965000000000e+01   5.098115000000000e-02
4.010650000000000e+03   2.615270000000000e+01   5.671449000000000e-02
4.117410000000000e+03   2.600460000000000e+01   6.104251000000000e-02
4.209500000000000e+03   2.572404000000000e+01   4.060059000000000e-02
4.306260000000000e+03   2.563916000000000e+01   3.071087000000000e-02
4.413420000000000e+03   2.546989000000000e+01   7.719236000000000e-02
4.514420000000000e+03   2.553438000000000e+01   4.606621000000000e-02
4.608520000000000e+03   2.546018000000000e+01   4.294473000000000e-02
4.704400000000000e+03   2.532366000000000e+01   3.198748000000000e-02
4.802540000000000e+03   2.524832000000000e+01   3.558776000000000e-02
4.911150000000000e+03   2.511966000000000e+01   3.654465000000000e-02
5.005300000000000e+03   2.506507000000000e+01   3.916882000000000e-02
5.101530000000000e+03   2.514181000000000e+01   2.907455000000000e-02
5.207860000000000e+03   2.519916000000000e+01   1.042764000000000e-01
5.303520000000000e+03   2.513682000000000e+01   3.583509000000000e-02
5.396850000000000e+03   2.503989000000000e+01   3.622380000000000e-02
5.501640000000000e+03   2.513112000000000e+01   3.363800000000000e-02
5.604080000000000e+03   2.483782000000000e+01   5.705834000000000e-02
5.709680000000000e+03   2.484959000000000e+01   3.372776000000000e-02
5.811190000000000e+03   2.488622000000000e+01   3.395629000000000e-02
5.919700000000000e+03   2.480247000000000e+01   3.376123000000000e-02
6.009760000000000e+03   2.481422000000000e+01   3.145689000000000e-02
6.117190000000000e+03   2.469705000000000e+01   3.069387000000000e-02
6.208790000000000e+03   2.478602000000000e+01   3.074257000000000e-02
6.312310000000000e+03   2.463895000000000e+01   3.352815000000000e-02
6.410210000000000e+03   2.470132000000000e+01   2.723585000000000e-02
6.503430000000000e+03   2.481229000000000e+01   2.872072000000000e-02
6.610550000000000e+03   2.468533000000000e+01   2.723770000000000e-02
6.712780000000000e+03   2.468266000000000e+01   2.427928000000000e-02
6.810460000000000e+03   2.460574000000000e+01   2.591109000000000e-02
6.915810000000000e+03   2.450876000000000e+01   3.005265000000000e-02
7.008090000000000e+03   2.461373000000000e+01   2.779052000000000e-02
7.121450000000000e+03   2.459146000000000e+01   1.940612000000000e-02
7.211650000000000e+03   2.461285000000000e+01   2.652941000000000e-02
7.311760000000000e+03   2.452265000000000e+01   4.266798000000000e-02
7.415650000000000e+03   2.456648000000000e+01   3.764444000000000e-02
7.501450000000000e+03   2.452031000000000e+01   4.648886000000000e-02
7.599060000000000e+03   2.436699000000000e+01   3.639748000000000e-02
7.720090000000000e+03   2.440757000000000e+01   6.482868999999999e-02
7.807880000000000e+03   2.439053000000000e+01   4.541493000000000e-02
7.907990000000000e+03   2.438257000000000e+01   6.949640999999999e-02
8.006670000000000e+03   2.431056000000000e+01   4.449474000000000e-02
8.113920000000000e+03   2.429058000000000e+01   4.875165000000000e-02
8.216360000000001e+03   2.428874000000000e+01   4.378503000000000e-02
8.318510000000000e+03   2.443106000000000e+01   4.852520000000000e-02
8.410520000000000e+03   2.430903000000000e+01   4.644546000000000e-02
8.509030000000001e+03   2.430423000000000e+01   3.563065000000000e-02
8.597570000000000e+03   2.426801000000000e+01   3.390119000000000e-02
8.708889999999999e+03   2.427626000000000e+01   4.763633000000000e-02
8.818370000000001e+03   2.420940000000000e+01   4.420350000000000e-02
8.912660000000000e+03   2.436166000000000e+01   5.739129000000000e-02
9.001870000000001e+03   2.437497000000000e+01   5.373512000000000e-02
9.097500000000000e+03   2.417479000000000e+01   3.381945000000000e-02
9.572940000000001e+03   2.423305000000000e+01   2.822314000000000e-02


==> tex/build/figures/aperture-photometry/sb/polygon-5-sb.txt <==
# Data of plot showing the surface brightness of J-PAS with 56 narrow-bands on 5 region.
# In Fig.3 the region 1, 2, 3, 4, 5, 6, and 7 are corresponding to north1,
# north2, south, east, west1, west2, and center, respectively.
# Regarding the raw data and where it is downloaded you can check 'INPUT.conf'.
# 
# 
# Project title: J-PAS: unprecedented precision in stellar populations of diffuse tidal features
# Git commit (that produced this dataset): 0b8f01e
# Git repository: https://gitlab.com/sepideh.esk/alba
# DOI (Journal): https://doi.org/10.1051/0004-6361/202558180
# DOI (Zenodo): https://doi.org/10.5281/zenodo.17674805
#
# Copyright (C) 2026 Sepideh Eskandarlou <sepideh.eskandarlou@gmail.com>
# Dataset is available under Creative Commons Attribution-ShareAlike (CC BY-SA).
# License URL: https://creativecommons.org/licenses/by-sa/4.0
# Column 1: LAMBDA               [Angstrom,f64,] Effective wavelength
# Column 2: SURFACE_BRIGHTNESS-5 [cgs     ,f64,] Wavelength Surface Brightness
# Column 3: SB_ERROR-5           [cgs     ,f64,] Error Wavelength Surface Brightness
3.556580000000000e+03   2.711601000000000e+01   5.133454000000000e-01
3.808630000000000e+03   2.597058000000000e+01   1.210836000000000e-01
3.906500000000000e+03   2.629767000000000e+01   8.007488000000000e-02
4.010650000000000e+03   2.585238000000000e+01   6.917775000000000e-02
4.117410000000000e+03   2.557624000000000e+01   6.764320000000000e-02
4.209500000000000e+03   2.546454000000000e+01   5.141626000000000e-02
4.306260000000000e+03   2.543356000000000e+01   4.074758000000000e-02
4.413420000000000e+03   2.538822000000000e+01   1.085836000000000e-01
4.514420000000000e+03   2.524951000000000e+01   5.693780000000000e-02
4.608520000000000e+03   2.514647000000000e+01   5.107063000000000e-02
4.704400000000000e+03   2.509845000000000e+01   4.194469000000000e-02
4.802540000000000e+03   2.504046000000000e+01   4.676493000000000e-02
4.911150000000000e+03   2.491389000000000e+01   4.802788000000000e-02
5.005300000000000e+03   2.492573000000000e+01   5.364741000000000e-02
5.101530000000000e+03   2.497727000000000e+01   3.961447000000000e-02
5.207860000000000e+03   2.500185000000000e+01   1.329940000000000e-01
5.303520000000000e+03   2.505310000000000e+01   5.101578000000000e-02
5.396850000000000e+03   2.495381000000000e+01   5.158388000000000e-02
5.501640000000000e+03   2.499466000000000e+01   4.618514000000000e-02
5.604080000000000e+03   2.478132000000000e+01   8.163068000000000e-02
5.709680000000000e+03   2.479922000000000e+01   4.890074000000000e-02
5.811190000000000e+03   2.481300000000000e+01   4.865053000000000e-02
5.919700000000000e+03   2.478254000000000e+01   5.012615000000000e-02
6.009760000000000e+03   2.460560000000000e+01   4.143824000000000e-02
6.117190000000000e+03   2.465379000000000e+01   4.490812000000000e-02
6.208790000000000e+03   2.463989000000000e+01   4.226754000000000e-02
6.312310000000000e+03   2.465356000000000e+01   5.101958000000000e-02
6.410210000000000e+03   2.463089000000000e+01   3.956295000000000e-02
6.503430000000000e+03   2.468040000000000e+01   3.987004000000000e-02
6.610550000000000e+03   2.466343000000000e+01   4.040253000000000e-02
6.712780000000000e+03   2.449645000000000e+01   3.272976000000000e-02
6.810460000000000e+03   2.451253000000000e+01   3.678434000000000e-02
6.915810000000000e+03   2.452116000000000e+01   4.556465000000000e-02
7.008090000000000e+03   2.445398000000000e+01   3.786129000000000e-02
7.121450000000000e+03   2.446042000000000e+01   2.717466000000000e-02
7.211650000000000e+03   2.444555000000000e+01   3.578158000000000e-02
7.311760000000000e+03   2.445813000000000e+01   6.143917000000000e-02
7.415650000000000e+03   2.433917000000000e+01   4.860020000000000e-02
7.501450000000000e+03   2.449320000000000e+01   6.928467000000001e-02
7.599060000000000e+03   2.440277000000000e+01   5.643965000000000e-02
7.720090000000000e+03   2.437994000000000e+01   9.453425999999999e-02
7.807880000000000e+03   2.428901000000000e+01   6.331988000000000e-02
7.907990000000000e+03   2.431792000000000e+01   9.914335000000001e-02
8.006670000000000e+03   2.425161000000000e+01   6.412325000000001e-02
8.113920000000000e+03   2.424435000000000e+01   7.081117000000001e-02
8.216360000000001e+03   2.425862000000000e+01   6.444239000000000e-02
8.318510000000000e+03   2.422882000000000e+01   6.483287000000000e-02
8.410520000000000e+03   2.418942000000000e+01   6.368919000000001e-02
8.509030000000001e+03   2.416617000000000e+01   4.919548000000000e-02
8.597570000000000e+03   2.414407000000000e+01   4.699722000000000e-02
8.708889999999999e+03   2.404915000000000e+01   5.836572000000000e-02
8.818370000000001e+03   2.412783000000000e+01   6.254917000000000e-02
8.912660000000000e+03   2.422209000000000e+01   7.731751000000001e-02
9.001870000000001e+03   2.423326000000000e+01   7.094844000000000e-02
9.097500000000000e+03   2.400550000000000e+01   4.523883000000000e-02
9.572940000000001e+03   2.415591000000000e+01   4.043639000000000e-02


==> tex/build/figures/aperture-photometry/sb/polygon-6-sb.txt <==
# Data of plot showing the surface brightness of J-PAS with 56 narrow-bands on 6 region.
# In Fig.3 the region 1, 2, 3, 4, 5, 6, and 7 are corresponding to north1,
# north2, south, east, west1, west2, and center, respectively.
# Regarding the raw data and where it is downloaded you can check 'INPUT.conf'.
# 
# 
# Project title: J-PAS: unprecedented precision in stellar populations of diffuse tidal features
# Git commit (that produced this dataset): 0b8f01e
# Git repository: https://gitlab.com/sepideh.esk/alba
# DOI (Journal): https://doi.org/10.1051/0004-6361/202558180
# DOI (Zenodo): https://doi.org/10.5281/zenodo.17674805
#
# Copyright (C) 2026 Sepideh Eskandarlou <sepideh.eskandarlou@gmail.com>
# Dataset is available under Creative Commons Attribution-ShareAlike (CC BY-SA).
# License URL: https://creativecommons.org/licenses/by-sa/4.0
# Column 1: LAMBDA               [Angstrom,f64,] Effective wavelength
# Column 2: SURFACE_BRIGHTNESS-6 [cgs     ,f64,] Wavelength Surface Brightness
# Column 3: SB_ERROR-6           [cgs     ,f64,] Error Wavelength Surface Brightness
3.556580000000000e+03   2.597391000000000e+01   1.551622000000000e-01
3.808630000000000e+03   2.618335000000000e+01   1.177147000000000e-01
3.906500000000000e+03   2.608173000000000e+01   5.559188000000000e-02
4.010650000000000e+03   2.608608000000000e+01   6.601854000000000e-02
4.117410000000000e+03   2.563534000000000e+01   5.756149000000000e-02
4.209500000000000e+03   2.555255000000000e+01   4.448561000000000e-02
4.306260000000000e+03   2.541377000000000e+01   3.283275000000000e-02
4.413420000000000e+03   2.540466000000000e+01   8.983183000000000e-02
4.514420000000000e+03   2.533876000000000e+01   4.951577000000000e-02
4.608520000000000e+03   2.514627000000000e+01   4.231934000000000e-02
4.704400000000000e+03   2.509433000000000e+01   3.412925000000000e-02
4.802540000000000e+03   2.505343000000000e+01   3.825237000000000e-02
4.911150000000000e+03   2.497201000000000e+01   4.072009000000000e-02
5.005300000000000e+03   2.491791000000000e+01   4.357864000000000e-02
5.101530000000000e+03   2.488383000000000e+01   3.061037000000000e-02
5.207860000000000e+03   2.471481000000000e+01   8.575449000000000e-02
5.303520000000000e+03   2.483182000000000e+01   3.613540000000000e-02
5.396850000000000e+03   2.475104000000000e+01   3.689612000000000e-02
5.501640000000000e+03   2.483311000000000e+01   3.397535000000000e-02
5.604080000000000e+03   2.472982000000000e+01   6.417051000000000e-02
5.709680000000000e+03   2.461669000000000e+01   3.549846000000000e-02
5.811190000000000e+03   2.464751000000000e+01   3.569831000000000e-02
5.919700000000000e+03   2.449972000000000e+01   3.406835000000000e-02
6.009760000000000e+03   2.449015000000000e+01   3.149558000000000e-02
6.117190000000000e+03   2.440099000000000e+01   3.124635000000000e-02
6.208790000000000e+03   2.445231000000000e+01   3.058304000000000e-02
6.312310000000000e+03   2.441908000000000e+01   3.564821000000000e-02
6.410210000000000e+03   2.436464000000000e+01   2.749719000000000e-02
6.503430000000000e+03   2.448322000000000e+01   2.893054000000000e-02
6.610550000000000e+03   2.439637000000000e+01   2.806486000000000e-02
6.712780000000000e+03   2.431960000000000e+01   2.416527000000000e-02
6.810460000000000e+03   2.430287000000000e+01   2.653490000000000e-02
6.915810000000000e+03   2.424158000000000e+01   3.110139000000000e-02
7.008090000000000e+03   2.424606000000000e+01   2.726772000000000e-02
7.121450000000000e+03   2.427692000000000e+01   2.012270000000000e-02
7.211650000000000e+03   2.425015000000000e+01   2.624905000000000e-02
7.311760000000000e+03   2.426345000000000e+01   4.359498000000000e-02
7.415650000000000e+03   2.423289000000000e+01   3.687727000000000e-02
7.501450000000000e+03   2.426337000000000e+01   4.741171000000000e-02
7.599060000000000e+03   2.416280000000000e+01   3.892149000000000e-02
7.720090000000000e+03   2.409807000000000e+01   6.167378000000000e-02
7.807880000000000e+03   2.407788000000000e+01   4.431817000000000e-02
7.907990000000000e+03   2.429284000000000e+01   7.930502000000000e-02
8.006670000000000e+03   2.401952000000000e+01   4.408363000000000e-02
8.113920000000000e+03   2.399828000000000e+01   4.804456000000000e-02
8.216360000000001e+03   2.397455000000000e+01   4.269831000000000e-02
8.318510000000000e+03   2.398009000000000e+01   4.375024000000000e-02
8.410520000000000e+03   2.400740000000000e+01   4.550928000000000e-02
8.509030000000001e+03   2.391859000000000e+01   3.387992000000000e-02
8.597570000000000e+03   2.398116000000000e+01   3.435079000000000e-02
8.708889999999999e+03   2.379382000000000e+01   3.943755000000000e-02
8.818370000000001e+03   2.390239000000000e+01   4.329456000000000e-02
8.912660000000000e+03   2.405759000000000e+01   5.560764000000000e-02
9.001870000000001e+03   2.396396000000000e+01   4.724440000000000e-02
9.097500000000000e+03   2.394535000000000e+01   3.547307000000000e-02
9.572940000000001e+03   2.379406000000000e+01   2.628380000000000e-02


==> tex/build/figures/aperture-photometry/sb/polygon-7-sb.txt <==
# Data of plot showing the surface brightness of J-PAS with 56 narrow-bands on 7 region.
# In Fig.3 the region 1, 2, 3, 4, 5, 6, and 7 are corresponding to north1,
# north2, south, east, west1, west2, and center, respectively.
# Regarding the raw data and where it is downloaded you can check 'INPUT.conf'.
# 
# 
# Project title: J-PAS: unprecedented precision in stellar populations of diffuse tidal features
# Git commit (that produced this dataset): 0b8f01e
# Git repository: https://gitlab.com/sepideh.esk/alba
# DOI (Journal): https://doi.org/10.1051/0004-6361/202558180
# DOI (Zenodo): https://doi.org/10.5281/zenodo.17674805
#
# Copyright (C) 2026 Sepideh Eskandarlou <sepideh.eskandarlou@gmail.com>
# Dataset is available under Creative Commons Attribution-ShareAlike (CC BY-SA).
# License URL: https://creativecommons.org/licenses/by-sa/4.0
# Column 1: LAMBDA               [Angstrom,f64,] Effective wavelength
# Column 2: SURFACE_BRIGHTNESS-7 [cgs     ,f64,] Wavelength Surface Brightness
# Column 3: SB_ERROR-7           [cgs     ,f64,] Error Wavelength Surface Brightness
3.556580000000000e+03   2.338531000000000e+01   2.845669000000000e-02
3.808630000000000e+03   2.319375000000000e+01   1.973634000000000e-02
3.906500000000000e+03   2.291908000000000e+01   1.188975000000000e-02
4.010650000000000e+03   2.274459000000000e+01   1.207839000000000e-02
4.117410000000000e+03   2.255247000000000e+01   1.224907000000000e-02
4.209500000000000e+03   2.226066000000000e+01   9.420112000000000e-03
4.306260000000000e+03   2.213836000000000e+01   7.697054000000000e-03
4.413420000000000e+03   2.200959000000000e+01   1.235787000000000e-02
4.514420000000000e+03   2.194254000000000e+01   9.360393000000000e-03
4.608520000000000e+03   2.182294000000000e+01   8.474494000000001e-03
4.704400000000000e+03   2.166486000000000e+01   7.243638000000000e-03
4.802540000000000e+03   2.156924000000000e+01   7.519213000000000e-03
4.911150000000000e+03   2.152386000000000e+01   7.925377000000001e-03
5.005300000000000e+03   2.149051000000000e+01   8.269339000000001e-03
5.101530000000000e+03   2.150329000000000e+01   6.805063000000000e-03
5.207860000000000e+03   2.137578000000000e+01   1.194906000000000e-02
5.303520000000000e+03   2.139040000000000e+01   7.313856000000000e-03
5.396850000000000e+03   2.139628000000000e+01   7.644747000000000e-03
5.501640000000000e+03   2.129897000000000e+01   6.716583000000000e-03
5.604080000000000e+03   2.118202000000000e+01   9.313544000000000e-03
5.709680000000000e+03   2.114595000000000e+01   6.875063000000000e-03
5.811190000000000e+03   2.111136000000000e+01   6.821254000000000e-03
5.919700000000000e+03   2.106998000000000e+01   6.878715000000000e-03
6.009760000000000e+03   2.100835000000000e+01   6.399187000000000e-03
6.117190000000000e+03   2.096844000000000e+01   6.446276000000000e-03
6.208790000000000e+03   2.094224000000000e+01   6.162057000000000e-03
6.312310000000000e+03   2.087718000000000e+01   6.649360000000000e-03
6.410210000000000e+03   2.088318000000000e+01   5.775452000000000e-03
6.503430000000000e+03   2.093093000000000e+01   5.849468000000000e-03
6.610550000000000e+03   2.086169000000000e+01   5.752933000000000e-03
6.712780000000000e+03   2.081711000000000e+01   5.243085000000000e-03
6.810460000000000e+03   2.076707000000000e+01   5.493231000000000e-03
6.915810000000000e+03   2.073656000000000e+01   6.142417000000000e-03
7.008090000000000e+03   2.072467000000000e+01   5.614633000000000e-03
7.121450000000000e+03   2.071803000000000e+01   4.446849000000000e-03
7.211650000000000e+03   2.068366000000000e+01   5.269258000000000e-03
7.311760000000000e+03   2.065829000000000e+01   7.054802000000000e-03
7.415650000000000e+03   2.065904000000000e+01   6.515966000000000e-03
7.501450000000000e+03   2.070079000000000e+01   7.525767000000000e-03
7.599060000000000e+03   2.062762000000000e+01   6.809745000000000e-03
7.720090000000000e+03   2.053282000000000e+01   8.384245000000000e-03
7.807880000000000e+03   2.050376000000000e+01   7.112076000000000e-03
7.907990000000000e+03   2.047098000000000e+01   8.416007000000000e-03
8.006670000000000e+03   2.049962000000000e+01   7.202211000000000e-03
8.113920000000000e+03   2.050103000000000e+01   7.607658000000000e-03
8.216360000000001e+03   2.046378000000000e+01   7.105043000000000e-03
8.318510000000000e+03   2.046403000000000e+01   7.003516000000000e-03
8.410520000000000e+03   2.041664000000000e+01   7.086684000000000e-03
8.509030000000001e+03   2.038650000000000e+01   6.124693000000000e-03
8.597570000000000e+03   2.036101000000000e+01   5.988626000000000e-03
8.708889999999999e+03   2.036089000000000e+01   6.817407000000000e-03
8.818370000000001e+03   2.034350000000000e+01   6.939518000000000e-03
8.912660000000000e+03   2.038261000000000e+01   7.561075000000000e-03
9.001870000000001e+03   2.035781000000000e+01   7.103495000000000e-03
9.097500000000000e+03   2.029985000000000e+01   6.015902000000000e-03
9.572940000000001e+03   2.021888000000000e+01   5.148526000000000e-03


==> tex/build/figures/corner-plot-no-sfr/jpas-no-sfr.txt <==
# Data of plot showing the CIGALE output of jpas data.
# In Fig.D.1 it has shown all of this data in corner plot with circle.
# Regarding the raw data and where it is downloaded you can check 'INPUT.conf'.
# 
# 
# Project title: J-PAS: unprecedented precision in stellar populations of diffuse tidal features
# Git commit (that produced this dataset): 0b8f01e
# Git repository: https://gitlab.com/sepideh.esk/alba
# DOI (Journal): https://doi.org/10.1051/0004-6361/202558180
# DOI (Zenodo): https://doi.org/10.5281/zenodo.17674805
#
# Copyright (C) 2026 Sepideh Eskandarlou <sepideh.eskandarlou@gmail.com>
# Dataset is available under Creative Commons Attribution-ShareAlike (CC BY-SA).
# License URL: https://creativecommons.org/licenses/by-sa/4.0
# Column 1:  id              [n/a        ,str1,] 
# Column 2:  d4000-b-jpas    [n/a        ,f64 ,] Dn-4000 of jpas.
# Column 3:  d4000-err-jpas  [n/a        ,f64 ,] Dn-4000 error of jpas.
# Column 4:  mass-jpas       [solMass    ,f64 ,] Stellar mass of jpas.
# Column 5:  mass-err-jpas   [solMass    ,f64 ,] Stellar mass error of jpas.
# Column 6:  age-b-jpas      [Gyr        ,f64 ,] Age busrt of jpas.
# Column 7:  age-b-err-jpas  [Gyr        ,f64 ,] Age busrt error of jpas.
# Column 8:  age-m-jpas      [Gyr        ,f64 ,] Age main of jpas.
# Column 9:  age-m-err-jpas  [Gyr        ,f64 ,] Age main error of jpas.
# Column 10: metal-jpas      [n/a        ,f64 ,] Metallicity of jpas.
# Column 11: metal-err-jpas  [n/a        ,f64 ,] Metallicity error of jpas.
# Column 12: frac-b-jpas     [n/a        ,f64 ,] Fraction of burst of jpas.
# Column 13: frac-b-err-jpas [n/a        ,f64 ,] Fraction of burst error of jpas.
# Column 14: atten-jpas      [mag        ,f64 ,] Attenuation of jpas.
# Column 15: atten-err-jpas  [mag        ,f64 ,] Attenuation error of jpas.
# Column 16: sfr-jpas        [solMassyr-1,f64 ,] Star formation rate of jpas.
# Column 17: sfr-err-jpas    [solMassyr-1,f64 ,] Star formation rate error of jpas.
# Column 18: tau-b-jpas      [Myr        ,f64 ,] Tau burst of jpas.
# Column 19: tau-b-err-jpas  [Myr        ,f64 ,] Tau burst error of jpas.
# Column 20: tau-m-jpas      [Myr        ,f64 ,] Tau main of jpas.
# Column 21: tau-m-err-jpas  [Myr        ,f64 ,] Tau main error of jpas.
1 1.031815502421279e+00   4.743855314699773e-02   8.980614921705225e+00   9.237225652948766e-03   9.999999999999995e-03   5.329070518200748e-18   4.275564611315372e+00   6.339376025661547e-01   8.305673010258606e-01   8.903019385166904e-01   0.000000000000000e+00   0.000000000000000e+00   1.353627603177421e-02   3.051538949844575e-02   8.656215409264221e-01   6.718933930722065e-01   9.999999999999999e-01   1.110223024625156e-16   8.123014834948275e+02   3.403369718074647e+02
2 1.216967992887521e+00   5.523635530404914e-02   9.242076749374601e+00   9.150471772198843e-03   9.999999999999995e-03   5.329070518200748e-18   4.743913022456903e+00   5.997746510363187e-01   1.095972544331778e+00   1.278148530439474e+00   0.000000000000000e+00   0.000000000000000e+00   5.476623641747551e-02   4.818200373437294e-02   3.697732439162443e-01   5.073251993557586e-01   9.999999999999999e-01   1.110223024625156e-16   5.213320923513156e+02   3.689080530331794e+02
3 1.154347576602318e+00   5.702177395662923e-02   9.218004123586288e+00   8.339567409350443e-03   1.000000000000000e-02   0.000000000000000e+00   4.848454639425796e+00   4.970140972249339e-01   1.341421917340703e+00   1.448567518242394e+00   0.000000000000000e+00   0.000000000000000e+00   5.237096942356602e-02   4.699249581853012e-02   7.061999528401144e-01   5.534718634375605e-01   9.999999999999998e-01   1.570092458683775e-16   7.570064812008022e+02   3.464423057812363e+02
4 1.132035543255134e+00   3.793821181620437e-02   9.379020328333310e+00   1.003625973283973e-02   9.999999999999998e-03   1.776356839400251e-18   4.872088687339407e+00   4.483715908970801e-01   1.954380220855966e+00   1.606430607555383e+00   0.000000000000000e+00   0.000000000000000e+00   6.023737292761756e-02   4.332618006350716e-02   1.530382008692499e+00   6.728505701450506e-01   9.999999999999997e-01   3.330669073875469e-16   9.349895702750686e+02   2.049882906647086e+02
5 1.089891293096637e+00   3.616762865222482e-02   9.007427736629568e+00   7.094669622237690e-03   1.000000000000000e-02   3.552713678800501e-18   4.296612056270760e+00   1.042877947809486e+00   1.183889688156401e+00   1.046117174370939e+00   0.000000000000000e+00   0.000000000000000e+00   9.991030033222545e-02   7.086553547078761e-02   1.064840490464013e+00   7.260327946837991e-01   9.999999999999996e-01   4.440892098500626e-16   9.193151589561127e+02   2.425349811370674e+02
6 1.170410147112349e+00   5.459241580935156e-02   9.379845679872570e+00   1.062079639490930e-02   9.999999999999997e-03   3.552713678800502e-18   4.902712414127862e+00   4.940284742399875e-01   1.716658961171024e+00   1.661925218883254e+00   0.000000000000000e+00   0.000000000000000e+00   7.533862990993974e-02   5.420483044127331e-02   1.097096829247468e+00   7.734796528275536e-01   9.999999999999996e-01   4.440892098500627e-16   7.896207668116369e+02   3.397599357722740e+02
7 1.312754791479113e+00   4.994220407830127e-02   1.073668720560456e+01   3.063658358468812e-01   9.999999999999992e-03   8.881784197001246e-18   4.492683890128913e+00   7.584608226346122e-01   8.549857395709560e-01   5.309630960388312e-01   0.000000000000000e+00   0.000000000000000e+00   9.656853260882506e-02   3.545419966697506e-02   1.053700019126156e+00   2.430800053706829e+00   9.999999999999994e-01   4.577566798522239e-16   2.833681674994800e+02   2.158241996937792e+02


==> tex/build/figures/corner-plot-no-sfr/sdss-no-sfr.txt <==
# Data of plot showing the CIGALE output of sdss data.
# In Fig.D.1 it has shown all of this data in corner plot with circle.
# Regarding the raw data and where it is downloaded you can check 'INPUT.conf'.
# 
# 
# Project title: J-PAS: unprecedented precision in stellar populations of diffuse tidal features
# Git commit (that produced this dataset): 0b8f01e
# Git repository: https://gitlab.com/sepideh.esk/alba
# DOI (Journal): https://doi.org/10.1051/0004-6361/202558180
# DOI (Zenodo): https://doi.org/10.5281/zenodo.17674805
#
# Copyright (C) 2026 Sepideh Eskandarlou <sepideh.eskandarlou@gmail.com>
# Dataset is available under Creative Commons Attribution-ShareAlike (CC BY-SA).
# License URL: https://creativecommons.org/licenses/by-sa/4.0
# Column 1:  id              [n/a        ,str1,] 
# Column 2:  d4000-b-sdss    [n/a        ,f64 ,] Dn-4000 of sdss.
# Column 3:  d4000-err-sdss  [n/a        ,f64 ,] Dn-4000 error of sdss.
# Column 4:  mass-sdss       [solMass    ,f64 ,] Stellar mass of sdss.
# Column 5:  mass-err-sdss   [solMass    ,f64 ,] Stellar mass error of sdss.
# Column 6:  age-b-sdss      [Gyr        ,f64 ,] Age busrt of sdss.
# Column 7:  age-b-err-sdss  [Gyr        ,f64 ,] Age busrt error of sdss.
# Column 8:  age-m-sdss      [Gyr        ,f64 ,] Age main of sdss.
# Column 9:  age-m-err-sdss  [Gyr        ,f64 ,] Age main error of sdss.
# Column 10: metal-sdss      [n/a        ,f64 ,] Metallicity of sdss.
# Column 11: metal-err-sdss  [n/a        ,f64 ,] Metallicity error of sdss.
# Column 12: frac-b-sdss     [n/a        ,f64 ,] Fraction of burst of sdss.
# Column 13: frac-b-err-sdss [n/a        ,f64 ,] Fraction of burst error of sdss.
# Column 14: atten-sdss      [mag        ,f64 ,] Attenuation of sdss.
# Column 15: atten-err-sdss  [mag        ,f64 ,] Attenuation error of sdss.
# Column 16: sfr-sdss        [solMassyr-1,f64 ,] Star formation rate of sdss.
# Column 17: sfr-err-sdss    [solMassyr-1,f64 ,] Star formation rate error of sdss.
# Column 18: tau-b-sdss      [Myr        ,f64 ,] Tau burst of sdss.
# Column 19: tau-b-err-sdss  [Myr        ,f64 ,] Tau burst error of sdss.
# Column 20: tau-m-sdss      [Myr        ,f64 ,] Tau main of sdss.
# Column 21: tau-m-err-sdss  [Myr        ,f64 ,] Tau main error of sdss.
1 1.288684342901909e+00   2.288790177810875e-01   9.508070791292630e+00   4.019111648225756e-02   1.000000000000001e-02   7.105427357601008e-18   4.685754126634543e+00   6.110258763346118e-01   1.416416334286474e+00   1.639460998067412e+00   0.000000000000000e+00   0.000000000000000e+00   2.022725478418035e-01   1.178852581214506e-01   5.619070230782931e-01   1.058871530498376e+00   9.999999999999993e-01   6.661338147750942e-16   3.944337879251465e+02   3.703366871828073e+02
2 1.396652860358726e+00   2.754233824580388e-01   9.478011731470279e+00   2.834969034872511e-02   9.999999999999997e-03   3.552713678800490e-18   4.728898493800514e+00   5.600341636056249e-01   1.796928511340999e+00   1.900926457659034e+00   0.000000000000000e+00   0.000000000000000e+00   1.939933311969785e-01   1.209020302934888e-01   1.312591762572132e-01   4.515609418429724e-01   1.000000000000000e+00   4.440892098500612e-16   2.455201704215160e+02   2.649682173310132e+02
3 1.064738482651031e+00   1.048111341931482e-01   9.289037747636440e+00   3.060955285855419e-02   9.999999999999993e-03   7.105427357601000e-18   4.305675565653143e+00   1.151604145407705e+00   1.069316178641074e+00   1.620103037535133e+00   0.000000000000000e+00   0.000000000000000e+00   1.404352476397150e-01   1.053210339463897e-01   1.543804088905246e+00   2.466765551799969e+00   9.999999999999993e-01   6.661338147750940e-16   6.646128869276433e+02   4.018716231925512e+02
4 1.202866414554743e+00   1.894005361271490e-01   9.618043059898014e+00   5.337489574965946e-02   1.000000000000002e-02   1.598721155460223e-17   4.637139782427658e+00   6.977913737552465e-01   9.713753052687943e-01   1.345939966998151e+00   0.000000000000000e+00   0.000000000000000e+00   1.829867479661373e-01   1.163912167975579e-01   9.335459623972695e-01   1.604732312576965e+00   1.000000000000000e+00   2.220446049250311e-16   4.365540306614419e+02   3.858611510390725e+02
5 1.442539358576427e+00   2.713909553220972e-01   9.402577647374594e+00   2.984215801167704e-02   9.999999999999976e-03   2.486899575160350e-17   4.733550553174390e+00   5.470671853077240e-01   2.141857211380723e+00   1.951154491132294e+00   0.000000000000000e+00   0.000000000000000e+00   1.923564451249032e-01   1.179912154229311e-01   1.691185924808462e-01   4.883038186317372e-01   9.999999999999994e-01   6.753223014464259e-16   2.760238931251956e+02   2.963033422565106e+02
6 1.182306407317185e+00   1.598867817507971e-01   9.514878070600982e+00   3.861541852875653e-02   9.999999999999990e-03   1.065814103640150e-17   4.596916953670437e+00   7.703882442641729e-01   9.338454551174102e-01   1.277561366249607e+00   0.000000000000000e+00   0.000000000000000e+00   1.533504386881638e-01   1.115966203320990e-01   9.155393560971735e-01   1.467462417777410e+00   9.999999999999998e-01   1.570092458683775e-16   4.744215015053895e+02   3.951305594041184e+02
7 1.348352738429468e+00   1.772633702664853e-01   1.083169224175136e+01   5.358854346652506e-01   9.999999999999988e-03   1.243449787580173e-17   4.630936495512006e+00   7.335698167127578e-01   1.291275992939351e+00   1.167120665025811e+00   0.000000000000000e+00   0.000000000000000e+00   1.328599899461514e-01   1.122320819096992e-01   3.203259478009278e+00   1.132848412471950e+01   9.999999999999994e-01   4.577566798522231e-16   2.512479224592592e+02   2.585512589272254e+02


==> tex/build/figures/corner-plot-salpiter/jpas-salpiter.txt <==
# Data of plot showing the CIGALE output of jpas data.
# In Fig.C.1 it has shown all of this data in corner plot with circle.
# Regarding the raw data and where it is downloaded you can check 'INPUT.conf'.
# 
# 
# Project title: J-PAS: unprecedented precision in stellar populations of diffuse tidal features
# Git commit (that produced this dataset): 0b8f01e
# Git repository: https://gitlab.com/sepideh.esk/alba
# DOI (Journal): https://doi.org/10.1051/0004-6361/202558180
# DOI (Zenodo): https://doi.org/10.5281/zenodo.17674805
#
# Copyright (C) 2026 Sepideh Eskandarlou <sepideh.eskandarlou@gmail.com>
# Dataset is available under Creative Commons Attribution-ShareAlike (CC BY-SA).
# License URL: https://creativecommons.org/licenses/by-sa/4.0
# Column 1:  id              [n/a        ,str1,] 
# Column 2:  d4000-b-jpas    [n/a        ,f64 ,] Dn-4000 of jpas.
# Column 3:  d4000-err-jpas  [n/a        ,f64 ,] Dn-4000 error of jpas.
# Column 4:  mass-jpas       [solMass    ,f64 ,] Stellar mass of jpas.
# Column 5:  mass-err-jpas   [solMass    ,f64 ,] Stellar mass error of jpas.
# Column 6:  age-b-jpas      [Gyr        ,f64 ,] Age busrt of jpas.
# Column 7:  age-b-err-jpas  [Gyr        ,f64 ,] Age busrt error of jpas.
# Column 8:  age-m-jpas      [Gyr        ,f64 ,] Age main of jpas.
# Column 9:  age-m-err-jpas  [Gyr        ,f64 ,] Age main error of jpas.
# Column 10: metal-jpas      [n/a        ,f64 ,] Metallicity of jpas.
# Column 11: metal-err-jpas  [n/a        ,f64 ,] Metallicity error of jpas.
# Column 12: frac-b-jpas     [n/a        ,f64 ,] Fraction of burst of jpas.
# Column 13: frac-b-err-jpas [n/a        ,f64 ,] Fraction of burst error of jpas.
# Column 14: atten-jpas      [mag        ,f64 ,] Attenuation of jpas.
# Column 15: atten-err-jpas  [mag        ,f64 ,] Attenuation error of jpas.
# Column 16: sfr-jpas        [solMassyr-1,f64 ,] Star formation rate of jpas.
# Column 17: sfr-err-jpas    [solMassyr-1,f64 ,] Star formation rate error of jpas.
# Column 18: tau-b-jpas      [Myr        ,f64 ,] Tau burst of jpas.
# Column 19: tau-b-err-jpas  [Myr        ,f64 ,] Tau burst error of jpas.
# Column 20: tau-m-jpas      [Myr        ,f64 ,] Tau main of jpas.
# Column 21: tau-m-err-jpas  [Myr        ,f64 ,] Tau main error of jpas.
1 1.084837458119563e+00   5.506712641517926e-02   9.293930308380174e+00   1.665801558471262e-02   3.322747607212480e-01   2.002363595429885e-01   4.608703832686567e+00   7.074298082737537e-01   3.135287161481036e-01   6.614699388206056e-01   6.325170804070670e-01   8.878210803511237e-01   3.322867988243546e-02   6.042777717569676e-02   2.483357202933081e-01   4.656188916830143e-01   2.887322485908520e+01   3.504480221081813e+01   3.621244705741669e+02   3.505109846165323e+02
2 1.349816631852347e+00   5.437306635409184e-02   9.512032575173794e+00   1.988372950351004e-02   2.861664778247028e-01   2.027978880935869e-01   4.651366568212794e+00   5.883082705470387e-01   7.039932026326403e-01   6.533004485103305e-01   7.317735579860923e-02   1.854983822876931e-01   4.744939847014028e-02   4.082757639494781e-02   1.200747237085331e-01   2.988005932856040e-01   2.585081933505862e+01   3.282595969714012e+01   2.682680604692380e+02   2.466354966174655e+02
3 1.282877158970185e+00   5.002010483323970e-02   9.506437057760877e+00   2.062698605437410e-02   1.813973977810316e-01   1.831496589539113e-01   4.760270735149681e+00   5.153040431338397e-01   7.776211635589346e-01   7.409198737029752e-01   5.491427731600981e-02   8.986198297915506e-02   3.295074194268651e-02   3.917117604659776e-02   4.162122436334487e-01   6.104479019104794e-01   2.519587077672971e+01   3.170706709119865e+01   3.586453888800036e+02   3.441716836198736e+02
4 1.275214861395394e+00   4.502033990101548e-02   9.674034204038227e+00   3.023492192221124e-02   1.549673908924223e-01   1.606898222408640e-01   4.740993475272573e+00   5.291148469372827e-01   7.964423153549569e-01   7.354079463032526e-01   6.766613895496802e-02   1.128978584069153e-01   2.955673799103705e-02   3.629502517068147e-02   4.703681970788713e-01   8.240950451471174e-01   1.771249173867958e+01   2.535079273166732e+01   3.324307657157345e+02   3.297072705245628e+02
5 1.206190629549547e+00   6.158008082328038e-02   9.306797791861424e+00   1.367861985832018e-02   4.214617201350468e-01   1.597426901451796e-01   4.590139771707620e+00   9.077118426380569e-01   1.022107846716106e+00   1.035942827112461e+00   1.820538629956704e+00   5.598371122451352e-01   1.482233647047566e-01   8.461042687944911e-02   2.105650969541428e-01   5.481332342240485e-01   2.691800266075374e+01   3.170814397664981e+01   2.982874230755827e+02   3.152413555692279e+02
6 1.299516797318694e+00   5.736625137444260e-02   9.662081490516929e+00   2.923815044057204e-02   2.078478975102107e-01   1.902610868286482e-01   4.753713524940469e+00   5.416266995055699e-01   1.027675922301194e+00   1.053027087949433e+00   6.549278357824434e-02   1.492832933477280e-01   6.197430679713192e-02   4.831405322250327e-02   7.033061943392696e-01   9.693765519142754e-01   2.587724118427974e+01   3.189870332561725e+01   4.091325372683286e+02   3.640661856537139e+02
7 1.457235906052385e+00   6.611908101705108e-02   1.099588121447634e+01   5.298313948214801e-01   4.050389105625907e-01   1.704685709843790e-01   4.519542286757920e+00   7.665582986053521e-01   1.118862879052277e+00   9.102350546031446e-01   8.182835470717445e-02   2.222432626464979e-01   9.413813903521265e-02   4.313887383684907e-02   1.951851081179703e+00   5.232481586380557e+00   3.037037088235876e+01   3.492347167710158e+01   2.548277925779155e+02   2.216693987367258e+02


==> tex/build/figures/corner-plot-salpiter/sdss-salpiter.txt <==
# Data of plot showing the CIGALE output of sdss data.
# In Fig.C.1 it has shown all of this data in corner plot with circle.
# Regarding the raw data and where it is downloaded you can check 'INPUT.conf'.
# 
# 
# Project title: J-PAS: unprecedented precision in stellar populations of diffuse tidal features
# Git commit (that produced this dataset): 0b8f01e
# Git repository: https://gitlab.com/sepideh.esk/alba
# DOI (Journal): https://doi.org/10.1051/0004-6361/202558180
# DOI (Zenodo): https://doi.org/10.5281/zenodo.17674805
#
# Copyright (C) 2026 Sepideh Eskandarlou <sepideh.eskandarlou@gmail.com>
# Dataset is available under Creative Commons Attribution-ShareAlike (CC BY-SA).
# License URL: https://creativecommons.org/licenses/by-sa/4.0
# Column 1:  id              [n/a        ,str1,] 
# Column 2:  d4000-b-sdss    [n/a        ,f64 ,] Dn-4000 of sdss.
# Column 3:  d4000-err-sdss  [n/a        ,f64 ,] Dn-4000 error of sdss.
# Column 4:  mass-sdss       [solMass    ,f64 ,] Stellar mass of sdss.
# Column 5:  mass-err-sdss   [solMass    ,f64 ,] Stellar mass error of sdss.
# Column 6:  age-b-sdss      [Gyr        ,f64 ,] Age busrt of sdss.
# Column 7:  age-b-err-sdss  [Gyr        ,f64 ,] Age busrt error of sdss.
# Column 8:  age-m-sdss      [Gyr        ,f64 ,] Age main of sdss.
# Column 9:  age-m-err-sdss  [Gyr        ,f64 ,] Age main error of sdss.
# Column 10: metal-sdss      [n/a        ,f64 ,] Metallicity of sdss.
# Column 11: metal-err-sdss  [n/a        ,f64 ,] Metallicity error of sdss.
# Column 12: frac-b-sdss     [n/a        ,f64 ,] Fraction of burst of sdss.
# Column 13: frac-b-err-sdss [n/a        ,f64 ,] Fraction of burst error of sdss.
# Column 14: atten-sdss      [mag        ,f64 ,] Attenuation of sdss.
# Column 15: atten-err-sdss  [mag        ,f64 ,] Attenuation error of sdss.
# Column 16: sfr-sdss        [solMassyr-1,f64 ,] Star formation rate of sdss.
# Column 17: sfr-err-sdss    [solMassyr-1,f64 ,] Star formation rate error of sdss.
# Column 18: tau-b-sdss      [Myr        ,f64 ,] Tau burst of sdss.
# Column 19: tau-b-err-sdss  [Myr        ,f64 ,] Tau burst error of sdss.
# Column 20: tau-m-sdss      [Myr        ,f64 ,] Tau main of sdss.
# Column 21: tau-m-err-sdss  [Myr        ,f64 ,] Tau main error of sdss.
1 1.356414324790615e+00   2.093208613498936e-01   9.770936393495585e+00   7.681553942626076e-02   2.977085452422773e-01   2.109455936335077e-01   4.683715342113161e+00   6.163833081542501e-01   1.647077394141861e+00   1.779706207012953e+00   2.790937408539174e-01   6.309195777230513e-01   2.328136720483376e-01   1.120244327866648e-01   1.604916461295626e+00   2.934552912362419e+00   3.307854449406960e+01   3.593416429246776e+01   3.865261375764244e+02   3.678645136755451e+02
2 1.447002417334649e+00   2.664864815128873e-01   9.731426630525315e+00   5.058649810797286e-02   3.351043234173678e-01   2.030182200088125e-01   4.711673366405823e+00   5.826676267991031e-01   1.598042203643876e+00   1.853657383299776e+00   1.011437586305998e-01   3.306869155717285e-01   2.279261475279587e-01   1.160683666493076e-01   5.696154672184274e-01   1.509541911463568e+00   3.163833940909494e+01   3.531590069465667e+01   2.603054687414084e+02   2.786102727601888e+02
3 1.083329192193309e+00   1.186709947189181e-01   9.617701563664149e+00   7.185772615653585e-02   1.493321791714921e-01   1.931257260598688e-01   4.525824755561417e+00   9.121825274716432e-01   1.375877027593196e+00   1.773660604017796e+00   5.362582509939174e-01   8.366213413582027e-01   2.307515730125170e-01   1.180586328990699e-01   1.468162048847169e+01   1.954581784222707e+01   3.801089601966964e+01   3.703536014528158e+01   4.908784501065389e+02   4.056071781206377e+02
4 1.273772645738345e+00   1.766185637758016e-01   9.874195044877510e+00   9.766355278271439e-02   2.951527233592833e-01   2.131165071292837e-01   4.637802926314939e+00   6.980058881147817e-01   1.218829419573237e+00   1.574580378848982e+00   3.845247276726304e-01   7.367827244549177e-01   2.167523503661394e-01   1.133750474005925e-01   2.981431447025257e+00   6.439526590399893e+00   3.374443500854450e+01   3.624332836202224e+01   4.270972473359659e+02   3.843453436342805e+02
5 1.484976017586554e+00   2.629191282957478e-01   9.662273381087534e+00   5.503789210591707e-02   3.104836596345657e-01   2.085728026150651e-01   4.719159686214784e+00   5.643805593348816e-01   2.052795310090833e+00   1.939218138313593e+00   1.009320475048310e-01   3.284955858089276e-01   2.238575788680095e-01   1.137677414263203e-01   6.847753654392706e-01   1.610710947592350e+00   3.205366030175561e+01   3.555148458132964e+01   2.831346386865428e+02   3.008233643427736e+02
6 1.263123242220801e+00   1.558279305905099e-01   9.773910965509833e+00   7.263248289306994e-02   3.072015052561149e-01   2.106496122561153e-01   4.604559805142867e+00   7.622389443715885e-01   1.282183866381316e+00   1.590457524703631e+00   4.924186749449306e-01   8.168052415503422e-01   1.886475325080677e-01   1.140391012158224e-01   2.315938677617255e+00   5.059401282581137e+00   3.326778177784602e+01   3.615269859035887e+01   4.449436961750000e+02   3.896549224027996e+02
7 1.427018725200876e+00   1.892769757122048e-01   1.107814169507841e+01   9.492498190182810e-01   3.952240244204629e-01   1.774901757847123e-01   4.608662972837266e+00   7.775345264004873e-01   1.548074592840059e+00   1.509093206747236e+00   4.594251165064732e-01   7.974433664078739e-01   1.793591058202042e-01   1.211195778395912e-01   9.361141197614419e+00   2.457707558847823e+01   3.072015697795725e+01   3.477707437891011e+01   2.853229808000546e+02   2.941994631870184e+02


==> tex/build/figures/corner-plot/jpas-corner-plot.txt <==
# Data of plot showing the CIGALE output of jpas data.
# In Fig.5 it has shown all of this data in corner plot with circle.
# Regarding the raw data and where it is downloaded you can check 'INPUT.conf'.
# 
# 
# Project title: J-PAS: unprecedented precision in stellar populations of diffuse tidal features
# Git commit (that produced this dataset): 0b8f01e
# Git repository: https://gitlab.com/sepideh.esk/alba
# DOI (Journal): https://doi.org/10.1051/0004-6361/202558180
# DOI (Zenodo): https://doi.org/10.5281/zenodo.17674805
#
# Copyright (C) 2026 Sepideh Eskandarlou <sepideh.eskandarlou@gmail.com>
# Dataset is available under Creative Commons Attribution-ShareAlike (CC BY-SA).
# License URL: https://creativecommons.org/licenses/by-sa/4.0
# Column 1:  id              [n/a        ,str1,] 
# Column 2:  d4000-b-jpas    [n/a        ,f64 ,] Dn-4000 of jpas.
# Column 3:  d4000-err-jpas  [n/a        ,f64 ,] Dn-4000 error of jpas.
# Column 4:  mass-jpas       [solMass    ,f64 ,] Stellar mass of jpas.
# Column 5:  mass-err-jpas   [solMass    ,f64 ,] Stellar mass error of jpas.
# Column 6:  age-b-jpas      [Gyr        ,f64 ,] Age busrt of jpas.
# Column 7:  age-b-err-jpas  [Gyr        ,f64 ,] Age busrt error of jpas.
# Column 8:  age-m-jpas      [Gyr        ,f64 ,] Age main of jpas.
# Column 9:  age-m-err-jpas  [Gyr        ,f64 ,] Age main error of jpas.
# Column 10: metal-jpas      [n/a        ,f64 ,] Metallicity of jpas.
# Column 11: metal-err-jpas  [n/a        ,f64 ,] Metallicity error of jpas.
# Column 12: frac-b-jpas     [n/a        ,f64 ,] Fraction of burst of jpas.
# Column 13: frac-b-err-jpas [n/a        ,f64 ,] Fraction of burst error of jpas.
# Column 14: atten-jpas      [mag        ,f64 ,] Attenuation of jpas.
# Column 15: atten-err-jpas  [mag        ,f64 ,] Attenuation error of jpas.
# Column 16: sfr-jpas        [solMassyr-1,f64 ,] Star formation rate of jpas.
# Column 17: sfr-err-jpas    [solMassyr-1,f64 ,] Star formation rate error of jpas.
# Column 18: tau-b-jpas      [Myr        ,f64 ,] Tau burst of jpas.
# Column 19: tau-b-err-jpas  [Myr        ,f64 ,] Tau burst error of jpas.
# Column 20: tau-m-jpas      [Myr        ,f64 ,] Tau main of jpas.
# Column 21: tau-m-err-jpas  [Myr        ,f64 ,] Tau main error of jpas.
1 1.077180046442707e+00   5.121378221561002e-02   9.061840780542759e+00   9.715705023673670e-03   3.369067706949704e-01   1.988603584496924e-01   4.655350461924216e+00   6.881880510094220e-01   2.827534455389307e-01   6.794415336721827e-01   5.312883573736742e-01   8.383259459479329e-01   3.347545426091681e-02   5.923256811405144e-02   1.302726049645821e-01   2.749734974699062e-01   2.828446313664158e+01   3.466875812513712e+01   3.114365075587240e+02   3.250356177662406e+02
2 1.349840296240388e+00   5.501611926729893e-02   9.276692753081051e+00   1.241865022020601e-02   2.785025187690979e-01   2.015711553582244e-01   4.652607706583628e+00   5.767133398408869e-01   7.689311987329550e-01   6.951164054487255e-01   7.240520519200454e-02   1.787518260911134e-01   5.327524183011063e-02   4.124786433551816e-02   7.192090487595700e-02   1.791447235748593e-01   2.431600591516505e+01   3.164864040007812e+01   2.533715881255497e+02   2.331357735070976e+02
3 1.284180625555894e+00   5.270429577514097e-02   9.266854531118190e+00   1.269373073972503e-02   1.889748936304597e-01   1.844112415554367e-01   4.755060569234326e+00   5.204857976612500e-01   8.559274236466012e-01   8.041456799552026e-01   5.672031247015468e-02   1.004895993466479e-01   3.670365101809425e-02   4.067598699368679e-02   2.640629761101263e-01   4.042254982587365e-01   2.518063512150929e+01   3.130896911885385e+01   3.418446252590690e+02   3.311506247478970e+02
4 1.275948192930905e+00   4.747209135537546e-02   9.438179033230513e+00   1.843959547526238e-02   1.559096278579879e-01   1.574784576869011e-01   4.736929681140349e+00   5.310650885967387e-01   8.882396006847499e-01   7.741736501598248e-01   7.050799027903895e-02   1.185673889013330e-01   3.249328619980212e-02   3.681149455843871e-02   2.750638674989998e-01   5.125269057239179e-01   1.752670774060844e+01   2.462599847964990e+01   3.013346489012480e+02   3.059950550901151e+02
5 1.202647400720083e+00   6.508415515945878e-02   9.057619367750341e+00   8.064578781767444e-03   4.066055863320641e-01   1.701069571615733e-01   4.558073061013434e+00   9.495622063041369e-01   1.048076488409602e+00   1.089934590983136e+00   1.786797455405952e+00   6.039636727367602e-01   1.566590860616612e-01   9.034160899979261e-02   1.352687980966998e-01   3.461643406188289e-01   2.492930842827194e+01   3.135404478102901e+01   2.918479965391574e+02   3.070945345828342e+02
6 1.298965335424048e+00   5.819830396816662e-02   9.426471586501838e+00   1.808063359572427e-02   1.969029532745303e-01   1.860246461318056e-01   4.739322641888606e+00   5.413750163334401e-01   1.098664486273121e+00   1.066349326509331e+00   6.650480982960824e-02   1.522087947062829e-01   6.580648607792371e-02   4.848840011107641e-02   4.193238508576045e-01   6.361598428200357e-01   2.456725112755700e+01   3.091543312934963e+01   3.723639584215006e+02   3.430290596701589e+02
7 1.455085375413087e+00   6.436498771067697e-02   1.075519051527549e+01   3.126769318899378e-01   4.012792642011157e-01   1.726981034492570e-01   4.540395347119395e+00   7.402190462684529e-01   1.171495601094925e+00   9.646234841727738e-01   7.760235647998813e-02   2.123848808853935e-01   9.868928022362207e-02   4.219221082551667e-02   1.345597217098563e+00   3.454570218830566e+00   2.954906393549102e+01   3.477709400628574e+01   2.465751466547703e+02   2.187546472096103e+02


==> tex/build/figures/corner-plot/sdss-corner-plot.txt <==
# Data of plot showing the CIGALE output of sdss data.
# In Fig.5 it has shown all of this data in corner plot with circle.
# Regarding the raw data and where it is downloaded you can check 'INPUT.conf'.
# 
# 
# Project title: J-PAS: unprecedented precision in stellar populations of diffuse tidal features
# Git commit (that produced this dataset): 0b8f01e
# Git repository: https://gitlab.com/sepideh.esk/alba
# DOI (Journal): https://doi.org/10.1051/0004-6361/202558180
# DOI (Zenodo): https://doi.org/10.5281/zenodo.17674805
#
# Copyright (C) 2026 Sepideh Eskandarlou <sepideh.eskandarlou@gmail.com>
# Dataset is available under Creative Commons Attribution-ShareAlike (CC BY-SA).
# License URL: https://creativecommons.org/licenses/by-sa/4.0
# Column 1:  id              [n/a        ,str1,] 
# Column 2:  d4000-b-sdss    [n/a        ,f64 ,] Dn-4000 of sdss.
# Column 3:  d4000-err-sdss  [n/a        ,f64 ,] Dn-4000 error of sdss.
# Column 4:  mass-sdss       [solMass    ,f64 ,] Stellar mass of sdss.
# Column 5:  mass-err-sdss   [solMass    ,f64 ,] Stellar mass error of sdss.
# Column 6:  age-b-sdss      [Gyr        ,f64 ,] Age busrt of sdss.
# Column 7:  age-b-err-sdss  [Gyr        ,f64 ,] Age busrt error of sdss.
# Column 8:  age-m-sdss      [Gyr        ,f64 ,] Age main of sdss.
# Column 9:  age-m-err-sdss  [Gyr        ,f64 ,] Age main error of sdss.
# Column 10: metal-sdss      [n/a        ,f64 ,] Metallicity of sdss.
# Column 11: metal-err-sdss  [n/a        ,f64 ,] Metallicity error of sdss.
# Column 12: frac-b-sdss     [n/a        ,f64 ,] Fraction of burst of sdss.
# Column 13: frac-b-err-sdss [n/a        ,f64 ,] Fraction of burst error of sdss.
# Column 14: atten-sdss      [mag        ,f64 ,] Attenuation of sdss.
# Column 15: atten-err-sdss  [mag        ,f64 ,] Attenuation error of sdss.
# Column 16: sfr-sdss        [solMassyr-1,f64 ,] Star formation rate of sdss.
# Column 17: sfr-err-sdss    [solMassyr-1,f64 ,] Star formation rate error of sdss.
# Column 18: tau-b-sdss      [Myr        ,f64 ,] Tau burst of sdss.
# Column 19: tau-b-err-sdss  [Myr        ,f64 ,] Tau burst error of sdss.
# Column 20: tau-m-sdss      [Myr        ,f64 ,] Tau main of sdss.
# Column 21: tau-m-err-sdss  [Myr        ,f64 ,] Tau main error of sdss.
1 1.352829274382808e+00   2.092873945977815e-01   9.525302848065202e+00   4.489103308063117e-02   3.011795100411182e-01   2.100770070509694e-01   4.685578155066327e+00   6.161482968709054e-01   1.661535074317767e+00   1.786688307951426e+00   2.741577101066954e-01   6.251123243764233e-01   2.382784477225004e-01   1.110206514136869e-01   1.091325286051387e+00   1.942549056277241e+00   3.286812185527138e+01   3.582120949866511e+01   3.794717664290130e+02   3.641537787534785e+02
2 1.469225981678457e+00   2.683210103540366e-01   9.486707687611625e+00   3.011219439478009e-02   3.433181831766077e-01   2.001684682311164e-01   4.711222611649896e+00   5.851069548297965e-01   1.756291688555991e+00   1.902472300089479e+00   9.945548261927258e-02   3.260736610660020e-01   2.241028453199791e-01   1.167179375262442e-01   3.483163727010401e-01   9.875783260629366e-01   3.130825446749511e+01   3.516508966821340e+01   2.519745686158369e+02   2.699600076641533e+02
3 1.079948429949704e+00   1.182288079513153e-01   9.359858816817404e+00   3.943022692650328e-02   1.542660527211194e-01   1.952760070015170e-01   4.524358007044315e+00   9.080910235169838e-01   1.352490743102736e+00   1.768946231882628e+00   5.214590506877328e-01   8.300664743642728e-01   2.338790064430107e-01   1.163247648753587e-01   9.144324572605317e+00   1.230879214988629e+01   3.778155113867334e+01   3.706724081434346e+01   4.969961396917815e+02   4.061962950321076e+02
4 1.271413804073023e+00   1.763727726267157e-01   9.630294139015843e+00   5.760066044741878e-02   2.991667245419357e-01   2.119693994306057e-01   4.641867147464523e+00   6.936342292093357e-01   1.227898029181100e+00   1.578330810642113e+00   3.800176566718269e-01   7.329850947324092e-01   2.231654443965180e-01   1.126288772521805e-01   1.914544341472620e+00   3.690255475863817e+00   3.367663443768591e+01   3.620378566739642e+01   4.215400775242631e+02   3.823540006571393e+02
5 1.492311090403077e+00   2.626793391705406e-01   9.417175504393708e+00   3.227304952790584e-02   3.168962453529984e-01   2.069919867781081e-01   4.718462747082330e+00   5.662880554527978e-01   2.127899505483200e+00   1.948581181641269e+00   9.838979762570697e-02   3.214828690928151e-01   2.256706753853527e-01   1.134937800254483e-01   4.406202881800952e-01   1.074070728087632e+00   3.176458061796119e+01   3.541695102018772e+01   2.756374359887426e+02   2.936710679802364e+02
6 1.259263303031920e+00   1.557642064248469e-01   9.530687205872061e+00   4.309300328881049e-02   3.111928028029410e-01   2.093800611439738e-01   4.609842789173764e+00   7.547688695674992e-01   1.259096430254971e+00   1.576076742180450e+00   4.861809746480723e-01   8.127468325688989e-01   1.965252919458975e-01   1.142882880898153e-01   1.493389584933420e+00   2.857333263971358e+00   3.326624473982913e+01   3.615131902944243e+01   4.385072359701141e+02   3.876801772736191e+02
7 1.428314495439458e+00   1.906167287940234e-01   1.083354869297864e+01   5.578861969091488e-01   3.993667741258995e-01   1.747609672663786e-01   4.616117958254102e+00   7.722948032615692e-01   1.586190875201153e+00   1.530344938798011e+00   4.561185146968290e-01   7.950330863008593e-01   1.827050016912283e-01   1.211430998148805e-01   5.823572833857851e+00   1.568910809314447e+01   3.054104490825234e+01   3.464833606591401e+01   2.760656261389892e+02   2.854008839105248e+02


==> tex/build/figures/fit-cgale-jpas/center-cgal-jpas.txt <==
# Data of showing the CGIALGE output for center region for J-PAS data.
# In Fig.4 it has shown in center panel with line.
# Regarding the raw data and where it is downloaded you can check 'INPUT.conf'.
# 
# 
# Project title: J-PAS: unprecedented precision in stellar populations of diffuse tidal features
# Git commit (that produced this dataset): 0b8f01e
# Git repository: https://gitlab.com/sepideh.esk/alba
# DOI (Journal): https://doi.org/10.1051/0004-6361/202558180
# DOI (Zenodo): https://doi.org/10.5281/zenodo.17674805
#
# Copyright (C) 2026 Sepideh Eskandarlou <sepideh.eskandarlou@gmail.com>
# Dataset is available under Creative Commons Attribution-ShareAlike (CC BY-SA).
# License URL: https://creativecommons.org/licenses/by-sa/4.0
# Column 1: ARITH_1 [arith_unit_1,f64,] Column from arithmetic operation 1
# Column 2: Fnu     [mJy         ,f64,] 
3.007250000257045e+03   2.029330103390955e-01
3.017710000257939e+03   1.920641328110547e-01
3.028170000258833e+03   2.045017181796444e-01
3.043860000260174e+03   2.549983762515147e-01
3.064780000261962e+03   2.352576808847989e-01
3.071222192567498e+03   2.340299609835181e-01
3.073534144491449e+03   2.335837367335696e-01
3.075846096415401e+03   2.331351666797038e-01
3.078158048339351e+03   2.327509226141282e-01
3.080470000263304e+03   2.325542500908113e-01
3.082781952187256e+03   2.318379117687253e-01
3.085093904111206e+03   2.313084196209025e-01
3.085700000263751e+03   2.311868488654987e-01
3.087405856035158e+03   2.327676087231709e-01
3.089717807959109e+03   2.349168589561423e-01
3.106620000265539e+03   2.508474234628967e-01
3.127540000267327e+03   2.569059393484973e-01
3.148460000269115e+03   2.730560548598800e-01
3.169380000270903e+03   2.784994215329202e-01
3.190300000272691e+03   2.903942364068999e-01
3.211220000274479e+03   3.041629475567095e-01
3.227651166722039e+03   3.128542188989189e-01
3.230080875110708e+03   3.141526408427437e-01
3.232140000276268e+03   3.152583847383825e-01
3.232510583499377e+03   3.155404317201433e-01
3.234940291888046e+03   3.177279589316762e-01
3.237370000276715e+03   3.208687673786740e-01
3.239799708665383e+03   3.214445296835839e-01
3.242229417054052e+03   3.229708667126399e-01
3.244659125442721e+03   3.248392217792003e-01
3.247088833831390e+03   3.267163609935419e-01
3.253060000278056e+03   3.313533864220942e-01
3.273980000279844e+03   3.265893690085532e-01
3.294900000281632e+03   3.310783701936851e-01
3.315820000283420e+03   3.504617518231379e-01
3.324637130697855e+03   3.374983842941630e-01
3.327139848094648e+03   3.337819615443831e-01
3.329642565491442e+03   3.300505626159974e-01
3.332145282888236e+03   3.264464832276638e-01
3.334648000285029e+03   3.232324557290295e-01
3.336740000285208e+03   3.196120053385665e-01
3.337150717681823e+03   3.202085758881775e-01
3.339653435078617e+03   3.242585127950460e-01
3.340280028113309e+03   3.253101311720974e-01
3.342156152475411e+03   3.284674159818320e-01
3.342794521156574e+03   3.295436824939126e-01
3.344658869872204e+03   3.326923907153742e-01
3.345309014199839e+03   3.337923555073758e-01
3.347823507243106e+03   3.380574936249225e-01
3.350338000286371e+03   3.423420363433625e-01
3.352852493329636e+03   3.466292792521793e-01
3.355366986372901e+03   3.509359640421837e-01
3.357660000286996e+03   3.548778244540403e-01
3.357881479416167e+03   3.544726927729489e-01
3.360395972459432e+03   3.498624119696607e-01
3.378580000288785e+03   3.159304820678318e-01
3.399500000290573e+03   3.895929338136868e-01
3.420420000292361e+03   4.375201338859967e-01
3.441340000294149e+03   4.356728968991452e-01
3.462260000295937e+03   4.392011482444522e-01
3.483180000297725e+03   4.478255374841291e-01
3.504100000299513e+03   4.461692407815864e-01
3.525020000301301e+03   3.950620663770494e-01
3.545940000303090e+03   4.274898539187095e-01
3.566860000304878e+03   4.382634028467619e-01
3.587780000306666e+03   4.519785807271229e-01
3.608700000308454e+03   4.762508808269295e-01
3.629620000310242e+03   4.867650540692106e-01
3.650540000312030e+03   5.225228762051881e-01
3.671460000313818e+03   5.504439544409953e-01
3.692380000315607e+03   5.220566389620837e-01
3.713300000317395e+03   5.876731898471211e-01
3.734220000319183e+03   4.848164437108513e-01
3.755140000320971e+03   4.895016922383163e-01
3.776060000322759e+03   5.532220772719548e-01
3.796980000324547e+03   5.785859131130080e-01
3.807440000325441e+03   5.925104372959035e-01
3.817900000326335e+03   6.600230755697288e-01
3.828338427475479e+03   6.657262215059481e-01
3.831220320688662e+03   6.673068292206686e-01
3.831467006958569e+03   6.674422491609874e-01
3.833552726613963e+03   6.685880480987064e-01
3.834102213901846e+03   6.688902790617773e-01
3.834351255301048e+03   6.690273702787037e-01
3.836438545042638e+03   6.701878602287094e-01
3.836681306097054e+03   6.703258933816039e-01
3.836984107115029e+03   6.704995810069280e-01
3.837235503643526e+03   6.706451481125895e-01
3.838820000328124e+03   6.715832483536401e-01
3.839324363471312e+03   6.705975914190327e-01
3.839569479655022e+03   6.701164906176317e-01
3.839866000328213e+03   6.695326347056518e-01
3.840119751986003e+03   6.690314646215623e-01
3.840852745407842e+03   6.675785966973091e-01
3.842210181899986e+03   6.648916281966906e-01
3.842457653212991e+03   6.644034477759502e-01
3.842747893541396e+03   6.638308771937461e-01
3.843004000328481e+03   6.633251496632153e-01
3.843744059138203e+03   6.618572150047919e-01
3.845024184718630e+03   6.592827206829622e-01
3.845096000328660e+03   6.591371016446939e-01
3.845345826770960e+03   6.586299879015093e-01
3.845629786754580e+03   6.580529884363515e-01
3.845888248670960e+03   6.575277531677045e-01
3.846635372868564e+03   6.560122962897394e-01
3.847918638621384e+03   6.534133294419495e-01
3.847981818757335e+03   6.532848194106896e-01
3.848234000328928e+03   6.527709145491799e-01
3.848511679967764e+03   6.522032657670720e-01
3.848772497013438e+03   6.516686292926459e-01
3.849526686598925e+03   6.501203254242857e-01
3.850238483857115e+03   6.486689908464417e-01
3.850813092524137e+03   6.475106992868552e-01
3.850867637186009e+03   6.474012854033429e-01
3.851122173886897e+03   6.468914585886107e-01
3.851393573180948e+03   6.463484697327159e-01
3.851656745355916e+03   6.458214353276339e-01
3.852418000329286e+03   6.442853649314739e-01
3.853136862975359e+03   6.428133668889363e-01
3.853707546426890e+03   6.416372024093127e-01
3.853753455614683e+03   6.415426634266851e-01
3.854010347444866e+03   6.410145505586837e-01
3.854540993698394e+03   6.399308224637266e-01
3.855309314059647e+03   6.383798598524125e-01
3.855452782995599e+03   6.380914902663029e-01
3.856035242093603e+03   6.369175424441119e-01
3.856602000329644e+03   6.357608503470922e-01
3.856639274043357e+03   6.356840728760740e-01
3.856898521002835e+03   6.351475150264874e-01
3.858200627790008e+03   6.324076744023308e-01
3.858355087329334e+03   6.320823115898839e-01
3.858933621211847e+03   6.308743966933343e-01
3.859496454232398e+03   6.297217277726391e-01
3.859740000329912e+03   6.292304981638174e-01
3.859786694560803e+03   6.293733721635856e-01
3.861091941520369e+03   6.334042115151830e-01
3.861257391663069e+03   6.339130557899018e-01
3.861832000330091e+03   6.356650594698230e-01
3.862390908135151e+03   6.373436616230866e-01
3.862752801789478e+03   6.384196949006545e-01
3.863983255250730e+03   6.420773588711657e-01
3.864159695996803e+03   6.426088235655111e-01
3.864730379448335e+03   6.443479930988030e-01
3.865285362037905e+03   6.460669714334401e-01
3.865660601424900e+03   6.472390528927938e-01
3.867062000330538e+03   6.515820617487555e-01
3.867628758566580e+03   6.532882918471363e-01
3.868179815940658e+03   6.549197524148195e-01
3.868568401060320e+03   6.560612110903147e-01
3.869964304664273e+03   6.601883270829275e-01
3.870527137684823e+03   6.618896007672171e-01
3.871095680411054e+03   6.636364430947612e-01
3.871476200695742e+03   6.648218442972389e-01
3.872866608998008e+03   6.692418736455480e-01
3.873425516803067e+03   6.710280278191357e-01
3.874009760391260e+03   6.728705487525944e-01
3.874384000331163e+03   6.740292763322956e-01
3.875768913331742e+03   6.781712526334810e-01
3.876923840371466e+03   6.815740258731831e-01
3.877291799966585e+03   6.826724645476731e-01
3.878671217665476e+03   6.868784090455419e-01
3.879837920351672e+03   6.905466643343391e-01
3.880199599602006e+03   6.917069119304620e-01
3.880660000331700e+03   6.932047130595536e-01
3.881524278688023e+03   6.890439646753399e-01
3.882752000331879e+03   6.830408353136276e-01
3.883107399237428e+03   6.812576081073198e-01
3.884446209099210e+03   6.743911864218238e-01
3.885666080312085e+03   6.681104084570549e-01
3.885695717998810e+03   6.679589144629903e-01
3.886015198872849e+03   6.663296868412305e-01
3.886738577826507e+03   6.626631805204938e-01
3.887368139510398e+03   6.594895646918142e-01
3.888580160292292e+03   6.534028350250054e-01
3.888620788582391e+03   6.531992936502032e-01
3.888824297481902e+03   6.521804487341402e-01
3.889664433453186e+03   6.479928400238082e-01
3.890290069921585e+03   6.449046123765566e-01
3.891494240272498e+03   6.390477045519369e-01
3.891545859165971e+03   6.387981972657298e-01
3.891751723194776e+03   6.378029380375687e-01
3.892590289079863e+03   6.337212643186754e-01
3.893212000332773e+03   6.306349916445732e-01
3.894038596620386e+03   6.264483652975769e-01
3.894408320252705e+03   6.245652047809122e-01
3.894470929749551e+03   6.242469932751837e-01
3.894679148907650e+03   6.231916664899485e-01
3.895516144706542e+03   6.190282099431538e-01
3.896133930743961e+03   6.160612028808242e-01
3.896969947548750e+03   6.121595427346682e-01
3.897396000333131e+03   6.101911206320857e-01
3.897606574620524e+03   6.092171035454428e-01
3.898442000333220e+03   6.053152746643834e-01
3.899055861155148e+03   6.023793566331587e-01
3.899901298477116e+03   5.981637900775032e-01
3.900321070916711e+03   5.959657532647051e-01
3.900534000333399e+03   5.948205334488711e-01
3.901367855959898e+03   5.901620508157098e-01
3.901580000333488e+03   5.889434004032758e-01
3.901977791566336e+03   5.903274851356672e-01
3.902832649405481e+03   5.933812701830250e-01
3.903246141500290e+03   5.949480149752669e-01
3.903461426046274e+03   5.957913156945776e-01
3.904293711586577e+03   5.992018166184194e-01
3.904899721977524e+03   6.017660350799051e-01
3.905764000333846e+03   6.053811816218093e-01
3.906171212083871e+03   6.070333787675759e-01
3.906388851759148e+03   6.079015396660760e-01
3.907219567213255e+03   6.111465895609312e-01
3.908695351262211e+03   6.169057717533405e-01
3.909096282667451e+03   6.185095526721888e-01
3.909316277472022e+03   6.193973643709603e-01
3.910145422839933e+03   6.227823814689010e-01
3.910724353863537e+03   6.251699930138122e-01
3.911626702190576e+03   6.289097648591754e-01
3.912243703184896e+03   6.314730288005340e-01
3.913668265481472e+03   6.374007976352629e-01
3.914558053118941e+03   6.411088072271898e-01
3.916612177099406e+03   6.496862777279273e-01
3.917489404047306e+03   6.533635530303546e-01
3.919556088717341e+03   6.622096451501366e-01
3.922500000335276e+03   6.753247540703575e-01
3.925443911953211e+03   6.889046224230321e-01
3.928387823571146e+03   7.030819690170182e-01
3.931331735189081e+03   7.175058061747482e-01
3.932624410245173e+03   7.238566672489052e-01
3.934275646807016e+03   7.319838158185915e-01
3.935584807768168e+03   7.384390386323948e-01
3.938545205291163e+03   7.530768630763425e-01
3.941505602814159e+03   7.680225986885459e-01
3.943420000337064e+03   7.781815390336957e-01
3.944466000337154e+03   7.818460348140933e-01
3.947426397860149e+03   7.902828892051734e-01
3.950386795383145e+03   7.994707376039486e-01
3.953347192906140e+03   8.089470543661540e-01
3.956307590429135e+03   8.184583926329168e-01
3.960781625592990e+03   8.328948107708578e-01
3.963763219279635e+03   8.425570531288563e-01
3.964340000338852e+03   8.444307192772339e-01
3.966744812966280e+03   8.499249399647781e-01
3.969726406652923e+03   8.571381036011457e-01
3.972708000339568e+03   8.654521184049152e-01
3.975689594026212e+03   8.708627494647938e-01
3.978671187712856e+03   8.773707855619444e-01
3.981652781399501e+03   8.842839907677089e-01
3.983724541802323e+03   8.891032389282461e-01
3.984634375086145e+03   8.912230523960494e-01
3.985260000340641e+03   8.926818945708036e-01
3.986723406437126e+03   8.763067829730706e-01
3.989722271071929e+03   8.426500469902880e-01
3.992721135706732e+03   8.089271579578473e-01
3.995720000341535e+03   7.752653735642144e-01
3.998718864976337e+03   7.409324742427098e-01
3.999367439217777e+03   7.335094869050628e-01
4.001717729611140e+03   7.066595604190756e-01
4.002378079499051e+03   6.991093494558575e-01
4.004716594245943e+03   6.723209844852699e-01
4.005388719780326e+03   6.646097359934295e-01
4.006180000342429e+03   6.555993970275565e-01
4.007715458880746e+03   6.713530678184728e-01
4.008399360061601e+03   6.786029420263894e-01
4.011410000342876e+03   7.113232311303694e-01
4.014420640624151e+03   7.401062828968561e-01
4.017431280905425e+03   7.704950793030844e-01
4.020441921186700e+03   8.015306761170881e-01
4.023452561467975e+03   8.326877314427994e-01
4.027100000344217e+03   8.705912650440943e-01
4.034824673359473e+03   8.871975657207907e-01
4.037862005106084e+03   8.937640459855823e-01
4.040899336852695e+03   9.003875203423963e-01
4.043936668599305e+03   9.108593743988680e-01
4.046974000345916e+03   9.321805505931977e-01
4.048020000346005e+03   9.294220604883652e-01
4.050011332092527e+03   9.138045496547563e-01
4.053048663839137e+03   9.007553433804084e-01
4.055681869913412e+03   8.927375497828974e-01
4.056085995585748e+03   8.915098981846289e-01
4.058734902521986e+03   8.834455244358688e-01
4.059123327332359e+03   8.822604177570134e-01
4.061787935130558e+03   8.741242607034526e-01
4.064840967739131e+03   8.660005433535863e-01
4.067894000347704e+03   8.613397651070374e-01
4.068940000347793e+03   8.564799522755644e-01
4.070947032956277e+03   8.723287936132349e-01
4.074000065564850e+03   9.000233330526113e-01
4.077053098173423e+03   9.290696479826682e-01
4.080106130781996e+03   9.582357421575443e-01
4.089860000349581e+03   1.052141728141386e+00
4.110780000351369e+03   6.214728756422011e-01
4.131700000353158e+03   9.341120432839356e-01
4.134939216818379e+03   8.900876894538839e-01
4.137024936473774e+03   8.616432187275135e-01
4.138051912702409e+03   8.476095465754157e-01
4.140139202443999e+03   8.190296268920719e-01
4.140153515956864e+03   8.188333790268323e-01
4.141164608586439e+03   8.049620231997729e-01
4.143253468414226e+03   7.762803517404803e-01
4.143270137056385e+03   7.760518140518514e-01
4.144277304470469e+03   7.622959027706596e-01
4.146367734384452e+03   7.348561312266603e-01
4.146386758155905e+03   7.346194253476475e-01
4.147390000354499e+03   7.225211722327117e-01
4.149482000354677e+03   6.974899335999128e-01
4.149503379255425e+03   6.972168655477271e-01
4.150502696238528e+03   6.839759536547809e-01
4.152596266324904e+03   6.540741703203492e-01
4.152620000354946e+03   6.537146020055498e-01
4.153615392122558e+03   6.804130136850961e-01
4.155710532295130e+03   7.361639843765236e-01
4.155736621454466e+03   7.368774287454748e-01
4.156728088006588e+03   7.644190901280802e-01
4.158824798265356e+03   8.242244155883777e-01
4.158853242553986e+03   8.250413708402823e-01
4.159840783890618e+03   8.534359135715475e-01
4.161939064235582e+03   9.139021932189064e-01
4.161969863653507e+03   9.147909211357099e-01
4.165086484753027e+03   1.004895740277241e+00
4.173540000356734e+03   1.251030418084484e+00
4.194460000358522e+03   1.376249662600536e+00
4.198553666307894e+03   1.380839914861790e+00
4.201714249820908e+03   1.384391312896905e+00
4.204874833333924e+03   1.387950502540642e+00
4.208035416846938e+03   1.391656247699280e+00
4.211196000359952e+03   1.395764735383186e+00
4.214356583872967e+03   1.398805006672561e+00
4.215380000360310e+03   1.399918839474925e+00
4.217517167385982e+03   1.397612335847108e+00
4.220677750898997e+03   1.394325280790990e+00
4.223838334412012e+03   1.391019456585455e+00
4.236300000362098e+03   1.377788485111141e+00
4.244439498726559e+03   1.366011843763627e+00
4.247634624135891e+03   1.361343998140216e+00
4.248610938037347e+03   1.359912604574174e+00
4.250696657692741e+03   1.356846743821482e+00
4.250829749545223e+03   1.356650743688545e+00
4.251809203619071e+03   1.355207039024273e+00
4.253896493360661e+03   1.352124058444945e+00
4.254024874954554e+03   1.351934237795379e+00
4.255007469200796e+03   1.350480816825171e+00
4.257096329028582e+03   1.347383411833920e+00
4.257220000363886e+03   1.347199475930774e+00
4.258205734782520e+03   1.352920444445967e+00
4.260296164696502e+03   1.365074714115672e+00
4.260415125773218e+03   1.365767332711806e+00
4.261404000364244e+03   1.371527424737238e+00
4.263496000364423e+03   1.383724709415721e+00
4.263610251182550e+03   1.384391433578699e+00
4.264602265945969e+03   1.390184250618326e+00
4.266695836032344e+03   1.402434426993912e+00
4.266805376591882e+03   1.403076303865493e+00
4.267800531527693e+03   1.408911520220498e+00
4.269895671700265e+03   1.421218275830657e+00
4.270000502001214e+03   1.421834789914333e+00
4.270998797109418e+03   1.427709354582067e+00
4.273095507368185e+03   1.440068391928917e+00
4.274197062691142e+03   1.446572762631351e+00
4.276295343036106e+03   1.458983996495109e+00
4.277811013212861e+03   1.467966660017865e+00
4.278140000365674e+03   1.469918357705619e+00
4.281031260001333e+03   1.454247486999009e+00
4.284251506789805e+03   1.436741641031644e+00
4.287471753578277e+03   1.421277918462931e+00
4.290692000366747e+03   1.411729565349742e+00
4.293912247155219e+03   1.385855921706464e+00
4.297132493943691e+03   1.365878844810072e+00
4.299060000367463e+03   1.355157982934523e+00
4.300352740732164e+03   1.362764311160729e+00
4.303572987520634e+03   1.381778478855183e+00
4.319980000369251e+03   1.479687469343153e+00
4.340900000371039e+03   1.511978338622816e+00
4.361820000372827e+03   1.527331490405143e+00
4.382740000374615e+03   1.535829491903034e+00
4.403660000376403e+03   1.578230682288695e+00
4.424580000378191e+03   1.561594018683334e+00
4.445500000379980e+03   1.638342584628580e+00
4.466420000381768e+03   1.586595358568143e+00
4.487340000383556e+03   1.533484491942181e+00
4.508260000385344e+03   1.393061254253944e+00
4.526011652204733e+03   1.645456479600916e+00
4.529180000387132e+03   1.691019742462448e+00
4.529418739250556e+03   1.690281721711125e+00
4.532825826296380e+03   1.679763593987605e+00
4.536232913342203e+03   1.673534475583343e+00
4.539640000388026e+03   1.679531388951959e+00
4.543047087433850e+03   1.652186684547120e+00
4.546454174479672e+03   1.637028137576480e+00
4.549861261525496e+03   1.626177525567015e+00
4.549997428241762e+03   1.625744474687113e+00
4.550100000388920e+03   1.625418215309788e+00
4.553268348571320e+03   1.667746406786441e+00
4.553422571278843e+03   1.669810461505075e+00
4.556847714315923e+03   1.715755921389903e+00
4.560272857353003e+03   1.763625909484102e+00
4.563698000390083e+03   1.816632228690204e+00
4.567123143427162e+03   1.856337936376867e+00
4.570548286464244e+03   1.901164386941114e+00
4.571020000390708e+03   1.907594109303418e+00
4.573973429501322e+03   1.890759135913836e+00
4.577398572538403e+03   1.871172660470673e+00
4.591940000392497e+03   1.787065639901272e+00
4.612860000394285e+03   1.869342766916037e+00
4.633780000396073e+03   1.962414116216166e+00
4.654700000397861e+03   1.992849813167614e+00
4.662626289633034e+03   2.035780314187070e+00
4.666136217324710e+03   2.054893520016846e+00
4.669646145016386e+03   2.074073276172404e+00
4.673156072708062e+03   2.093674792635235e+00
4.675620000399649e+03   2.108184109839593e+00
4.676666000399739e+03   2.110622472731160e+00
4.680175928091416e+03   2.116061285135866e+00
4.683685855783092e+03   2.122526297306020e+00
4.687195783474768e+03   2.129366643008504e+00
4.690705711166445e+03   2.136225616118347e+00
4.696540000401437e+03   2.147660485431442e+00
4.717460000403225e+03   2.403735744974309e+00
4.738380000405014e+03   2.184649535602620e+00
4.759300000406802e+03   2.267355243815921e+00
4.780220000408590e+03   2.445443496226483e+00
4.801140000410378e+03   2.347002612214165e+00
4.822060000412166e+03   2.424374630411687e+00
4.842980000413954e+03   2.385523656724319e+00
4.857641077412361e+03   2.427706995001897e+00
4.861297808163386e+03   2.438298302571097e+00
4.863900000415742e+03   2.445852377754552e+00
4.864954538914410e+03   2.451034834716145e+00
4.868611269665434e+03   2.469048370405965e+00
4.872268000416458e+03   2.487136635825435e+00
4.875924731167483e+03   2.505231909704873e+00
4.879581461918507e+03   2.523402023824932e+00
4.883238192669530e+03   2.541635345612774e+00
4.884820000417531e+03   2.549540235527813e+00
4.886841152587876e+03   2.546726724094484e+00
4.886894923420554e+03   2.546651736368253e+00
4.890519864545648e+03   2.541580083802967e+00
4.894198576503419e+03   2.536400223613838e+00
4.897877288461190e+03   2.531194759068919e+00
4.901556000418961e+03   2.525977815029652e+00
4.905234712376732e+03   2.520667888756243e+00
4.905740000419319e+03   2.519938932332884e+00
4.908913424334503e+03   2.512137536120769e+00
4.912592136292275e+03   2.503057141653219e+00
4.916270848250047e+03   2.493928832493364e+00
4.926660000421107e+03   2.467889422936753e+00
4.947580000422895e+03   2.601418268652916e+00
4.968500000424683e+03   2.687509253621167e+00
4.989420000426471e+03   2.701514928853572e+00
5.010340000428259e+03   2.710529170745046e+00
5.031260000430048e+03   2.712868496341124e+00
5.052180000431836e+03   2.793716766240851e+00
5.069341622434841e+03   2.634725038252588e+00
5.073100000433624e+03   2.599498780789864e+00
5.073157716934783e+03   2.598782049487756e+00
5.076973811434725e+03   2.551402800007224e+00
5.080789905934666e+03   2.515377228700069e+00
5.084606000434607e+03   2.511845766308808e+00
5.088422094934549e+03   2.419477303944813e+00
5.092238189434491e+03   2.359485998189794e+00
5.094020000435412e+03   2.336826539914950e+00
5.096054283934433e+03   2.377251511541707e+00
5.099870378434374e+03   2.453408024585183e+00
5.114940000437200e+03   2.756877039206818e+00
5.132956071924355e+03   2.788461056974437e+00
5.135860000438988e+03   2.793575284480863e+00
5.136820054053282e+03   2.792848703834758e+00
5.140684036182209e+03   2.789909322566519e+00
5.144548018311135e+03   2.787060552411664e+00
5.148412000440062e+03   2.784515686697449e+00
5.152275982568989e+03   2.781050256831319e+00
5.156139964697914e+03   2.777887451365943e+00
5.156780000440776e+03   2.777380437727149e+00
5.160003946826841e+03   2.800043492433111e+00
5.163867928955769e+03   2.827288856562521e+00
5.171541885549142e+03   2.881664404552925e+00
5.175434914272699e+03   2.909384823437092e+00
5.177700000442564e+03   2.925713808830878e+00
5.179327942996255e+03   2.924106837931721e+00
5.183220971719812e+03   2.949120742890541e+00
5.187114000443370e+03   3.055844229229867e+00
5.191007029166926e+03   2.940898492217654e+00
5.194900057890483e+03   2.907370621458399e+00
5.198620000444353e+03   2.903034811392726e+00
5.198793086614040e+03   2.901666368603991e+00
5.202686115337598e+03   2.871094659218649e+00
5.219540000446141e+03   2.737219309814492e+00
5.221599157278595e+03   2.727903620284552e+00
5.225529868070861e+03   2.710058318996432e+00
5.229460578863128e+03   2.692961490832246e+00
5.230984895727866e+03   2.692555815767299e+00
5.233391289655394e+03   2.763887756495013e+00
5.234922671908017e+03   2.906136725983191e+00
5.237322000447662e+03   3.084108867865113e+00
5.238860448088166e+03   2.986362338713900e+00
5.240460000447929e+03   2.813788547243573e+00
5.241252711239928e+03   2.738298001763483e+00
5.242798224268317e+03   2.681795887965492e+00
5.245183422032194e+03   2.682234915806821e+00
5.246736000448465e+03   2.694532197907982e+00
5.249114132824461e+03   2.713442035638874e+00
5.250673776628615e+03   2.725797005704902e+00
5.253044843616727e+03   2.745118486776237e+00
5.254611552808765e+03   2.758067505251186e+00
5.258549328988915e+03   2.790747401128855e+00
5.261380000449717e+03   2.814309615292967e+00
5.262487105169064e+03   2.815734598033977e+00
5.282300000451505e+03   2.841299714148211e+00
5.303220000453293e+03   2.994451023742610e+00
5.324140000455081e+03   2.879936936486179e+00
5.345060000456870e+03   2.970275319108602e+00
5.365980000458658e+03   2.908436451099992e+00
5.386900000460446e+03   2.834303392852109e+00
5.407820000462234e+03   2.674635132481738e+00
5.428740000464022e+03   2.756628771793990e+00
5.449660000465810e+03   2.935549468406490e+00
5.470580000467598e+03   3.085346969396306e+00
5.491500000469387e+03   3.219376374957559e+00
5.512420000471175e+03   2.921998623141117e+00
5.533340000472963e+03   3.301645683598646e+00
5.554260000474751e+03   3.483295881841972e+00
5.575180000476539e+03   3.163673328261311e+00
5.596100000478327e+03   3.445199182353659e+00
5.617020000480115e+03   3.468096067863572e+00
5.637940000481904e+03   3.418638403557002e+00
5.658860000483692e+03   3.387199157070044e+00
5.679780000485480e+03   3.468719084782024e+00
5.700700000487268e+03   3.587572278740805e+00
5.721620000489056e+03   3.517661725871509e+00
5.742540000490844e+03   3.556408695801705e+00
5.763460000492632e+03   3.563290004743447e+00
5.784380000494421e+03   3.672517773572901e+00
5.805300000496209e+03   3.757415403907325e+00
5.826220000497997e+03   3.721590418378290e+00
5.847140000499785e+03   3.650475387537129e+00
5.868060000501573e+03   3.801277037214832e+00
5.888980000503361e+03   3.792758946337996e+00
5.909900000505149e+03   3.853037288770704e+00
5.930820000506938e+03   3.806834053947362e+00
5.951740000508726e+03   3.946501528415219e+00
5.972660000510514e+03   3.880157747734367e+00
5.993580000512302e+03   4.192410918960802e+00
6.014500000514090e+03   4.062893116576806e+00
6.035420000515878e+03   4.146562748679756e+00
6.056340000517666e+03   4.041230892453713e+00
6.077260000519454e+03   4.213314216128005e+00
6.098180000521243e+03   4.341101817691058e+00
6.119100000523031e+03   4.242272414454682e+00
6.127844347547238e+03   4.257818684363384e+00
6.132457260791767e+03   4.266033100460042e+00
6.137070174036297e+03   4.274272769834120e+00
6.140020000524819e+03   4.280635544280750e+00
6.141683087280826e+03   4.256535961670470e+00
6.146296000525355e+03   4.194318703711333e+00
6.150908913769885e+03   4.118744596155429e+00
6.155521827014416e+03   4.047695000974946e+00
6.160134740258944e+03   3.978074928516337e+00
6.160940000526607e+03   3.965895471736046e+00
6.164747653503473e+03   4.022683474584118e+00
6.181860000528395e+03   4.279909305058090e+00
6.202780000530183e+03   4.318809584798557e+00
6.223700000531971e+03   4.354122950723218e+00
6.244620000533760e+03   4.440905144057192e+00
6.265540000535548e+03   4.407046539697262e+00
6.286460000537336e+03   4.385788608874454e+00
6.307380000539124e+03   4.515978984562683e+00
6.328300000540912e+03   4.620675735923855e+00
6.349220000542700e+03   4.649451713369968e+00
6.370140000544488e+03   4.535878452106934e+00
6.391060000546277e+03   4.585942297033575e+00
6.411980000548065e+03   4.394007065502898e+00
6.432900000549853e+03   4.493427595862785e+00
6.453820000551641e+03   4.355028462067301e+00
6.474740000553429e+03   4.601302206602305e+00
6.495660000555217e+03   4.600739499908671e+00
6.516580000557005e+03   4.499993014911234e+00
6.537500000558794e+03   4.383305311061239e+00
6.558420000560582e+03   4.629084565953212e+00
6.570016914490742e+03   4.689139658146654e+00
6.574962686008872e+03   4.714873009717148e+00
6.579340000562370e+03   4.737709443683240e+00
6.579908457527004e+03   4.735581021593293e+00
6.582531232423105e+03   4.725746860472936e+00
6.584854229045133e+03   4.717024379145657e+00
6.587486424458413e+03   4.707135719855821e+00
6.589800000563264e+03   4.684112751738372e+00
6.592441616493721e+03   4.674186749871770e+00
6.594745772081395e+03   4.665508073371745e+00
6.597396808529029e+03   4.655585315818572e+00
6.599691543599524e+03   4.647098030544807e+00
6.600260000564158e+03   4.644980492492619e+00
6.602352000564338e+03   4.655146010289681e+00
6.604637315117656e+03   4.666009343788962e+00
6.607307192599646e+03   4.678641604407214e+00
6.609583086635786e+03   4.689535869874701e+00
6.612262384634952e+03   4.702452469865185e+00
6.617217576670262e+03   4.726417992318034e+00
6.621180000565946e+03   4.745630121623090e+00
6.622172768705569e+03   4.747586757890658e+00
6.642100000567734e+03   4.786961586300367e+00
6.663020000569522e+03   4.805790518093981e+00
6.683940000571311e+03   4.925581936749484e+00
6.704860000573099e+03   4.864375967268020e+00
6.725780000574887e+03   4.941698584953532e+00
6.746700000576675e+03   4.962374627363031e+00
6.767620000578463e+03   4.980544842377580e+00
6.788540000580251e+03   4.920942463151920e+00
6.809460000582039e+03   5.092880664673314e+00
6.828646151759584e+03   5.108310878699894e+00
6.830380000583827e+03   5.109697429584542e+00
6.833786613966047e+03   5.086799865309653e+00
6.838927076172511e+03   5.052117073092592e+00
6.844067538378975e+03   5.017284226767964e+00
6.844289049175039e+03   5.015780467385249e+00
6.849208000585437e+03   4.982315890740438e+00
6.849441287027974e+03   4.980723739359073e+00
6.851300000585616e+03   4.968171433674460e+00
6.854348462791901e+03   4.914221172486055e+00
6.854593524880909e+03   4.910002909408821e+00
6.859488924998364e+03   4.873399558988369e+00
6.859745762733843e+03   4.877673342566483e+00
6.864629387204827e+03   5.015479953133496e+00
6.864898000586778e+03   5.011903513343424e+00
6.866189105556676e+03   4.962117184412151e+00
6.869769849411291e+03   4.708893449004107e+00
6.870050238439713e+03   4.693008813514746e+00
6.871357829314670e+03   4.633813103041271e+00
6.872220000587404e+03   4.612838264254444e+00
6.875202476292648e+03   4.668422817289354e+00
6.876526553072667e+03   4.701025027295536e+00
6.880354714145583e+03   4.796692297279722e+00
6.881695276830661e+03   4.830300251968962e+00
6.885506951998518e+03   4.926068318411665e+00
6.886864000588656e+03   4.960208440477126e+00
6.892032724346653e+03   5.090397584485638e+00
6.893140000589192e+03   5.118362360489700e+00
6.897201448104647e+03   5.141761822023487e+00
6.902370171862642e+03   5.171640872906963e+00
6.907538895620638e+03   5.201605591078820e+00
6.914060000590980e+03   5.239532559571225e+00
6.934980000592768e+03   5.219127113788605e+00
6.955900000594556e+03   5.228005436652545e+00
6.964217929360188e+03   5.199433515956588e+00
6.969460447169405e+03   5.181302027253412e+00
6.974702964978624e+03   5.163080220957582e+00
6.976820000596344e+03   5.155925194052269e+00
6.979945482787843e+03   5.176167144451739e+00
6.985188000597060e+03   5.211814400184320e+00
6.990430518406279e+03   5.243176482802983e+00
6.995673036215498e+03   5.276248881021343e+00
6.997740000598133e+03   5.289541732050364e+00
7.000915554024716e+03   5.267816402021214e+00
7.003846602812670e+03   5.247714143087403e+00
7.006158071833934e+03   5.231825471001609e+00
7.008018042123458e+03   5.219017436223800e+00
7.009118952259618e+03   5.211426780680042e+00
7.013293531742796e+03   5.182578590435313e+00
7.014391301706564e+03   5.174975787975630e+00
7.018569021362136e+03   5.146005469022756e+00
7.018660000599921e+03   5.145375411809649e+00
7.019489500228125e+03   5.151417493418648e+00
7.019663651153511e+03   5.152687918853099e+00
7.023844510981476e+03   5.183379439153338e+00
7.024773625321543e+03   5.190228212618107e+00
7.024936000600457e+03   5.191424829016655e+00
7.029120000600815e+03   5.222056857004096e+00
7.030057750414961e+03   5.228835881716353e+00
7.030208350047405e+03   5.229921828483744e+00
7.034395490220154e+03   5.260130059701397e+00
7.035341875508380e+03   5.267029946378708e+00
7.035480699494351e+03   5.268045018943513e+00
7.039580000601709e+03   5.298207733553197e+00
7.039670979839493e+03   5.297981603806253e+00
7.040626000601798e+03   5.295592579255295e+00
7.040753048941297e+03   5.295272973312022e+00
7.044946469458833e+03   5.284564710313816e+00
7.045910125695217e+03   5.282098404800894e+00
7.046025398388245e+03   5.281803879862886e+00
7.050221959078171e+03   5.271126211711700e+00
7.051194250788635e+03   5.268654170074502e+00
7.056478375882054e+03   5.255177549500627e+00
7.060500000603497e+03   5.244869006264708e+00
7.061762500975473e+03   5.249632544787602e+00
7.081420000605285e+03   5.324151813778698e+00
7.102340000607073e+03   5.301316815275688e+00
7.123260000608861e+03   5.352621795003789e+00
7.144180000610650e+03   5.433657171769450e+00
7.165100000612438e+03   5.341938984930569e+00
7.186020000614226e+03   5.464019853535913e+00
7.206940000616014e+03   5.558624698559535e+00
7.227860000617802e+03   5.575743062737788e+00
7.248780000619590e+03   5.573187028739617e+00
7.269700000621378e+03   5.581342179660994e+00
7.290620000623167e+03   5.661841435839263e+00
7.311540000624955e+03   5.689501096048859e+00
7.332460000626743e+03   5.606635827673871e+00
7.353380000628531e+03   5.724429868646412e+00
7.367804682678903e+03   5.723963802663369e+00
7.373351012167092e+03   5.723730100243204e+00
7.374300000630319e+03   5.723689139040586e+00
7.378897341655282e+03   5.702185238346533e+00
7.384443671143472e+03   5.677408868343799e+00
7.389990000631660e+03   5.656131732203454e+00
7.395220000632107e+03   5.626680491789656e+00
7.395536330119849e+03   5.625112705766376e+00
7.401082659608039e+03   5.601188968383228e+00
7.406628989096229e+03   5.578439608728166e+00
7.412175318584417e+03   5.555589581873739e+00
7.416140000633895e+03   5.539186428241723e+00
7.437060000635684e+03   5.483799920667616e+00
7.441847730445387e+03   5.467575798441292e+00
7.447449797993542e+03   5.448500429529250e+00
7.453051865541698e+03   5.429328369883820e+00
7.457980000637472e+03   5.412600436496350e+00
7.458653933089853e+03   5.413235585829195e+00
7.464256000638008e+03   5.419216501895722e+00
7.469858068186164e+03   5.423271614809248e+00
7.475460135734319e+03   5.428022277182843e+00
7.478900000639260e+03   5.431088922538941e+00
7.481062203282474e+03   5.438852504200976e+00
7.486664270830630e+03   5.459002103453586e+00
7.499820000641048e+03   5.506505445648521e+00
7.520740000642836e+03   5.444900281550821e+00
7.541660000644624e+03   5.614185987701788e+00
7.562580000646412e+03   5.744618918043031e+00
7.583500000648201e+03   5.797400953013646e+00
7.604420000649989e+03   5.839751961391555e+00
7.625340000651777e+03   5.782930182465924e+00
7.632691078913927e+03   5.848096521019854e+00
7.638436809349038e+03   5.899213231931649e+00
7.643119677190897e+03   5.940992276671277e+00
7.644182539784150e+03   5.950489693289111e+00
7.645205396846291e+03   5.959635041827912e+00
7.646260000653565e+03   5.969072343149018e+00
7.648873258056989e+03   5.973255464520431e+00
7.649928270219260e+03   5.974951462833550e+00
7.650960547798579e+03   5.976615658809448e+00
7.654626838923082e+03   5.982538168955876e+00
7.655674000654371e+03   5.984217601424002e+00
7.656715698750867e+03   5.985878214916558e+00
7.660380419789172e+03   5.991686117394085e+00
7.661419731089482e+03   5.993342080739340e+00
7.662470849703154e+03   5.995025024423684e+00
7.666134000655265e+03   6.000919459457006e+00
7.667165461524592e+03   6.002572743626789e+00
7.667180000655353e+03   6.002595949039500e+00
7.668226000655442e+03   6.006136319444453e+00
7.671887581521356e+03   6.018507862415375e+00
7.672911191959703e+03   6.021970744783537e+00
7.673981151607732e+03   6.025595227473810e+00
7.677641162387448e+03   6.038023910182639e+00
7.678656922394814e+03   6.041478702633110e+00
7.679736302560018e+03   6.045151601554704e+00
7.683394743253541e+03   6.057611969491735e+00
7.685491453512306e+03   6.064760863956530e+00
7.688100000657141e+03   6.073662651361428e+00
7.689148324119633e+03   6.083147979620841e+00
7.691246604464595e+03   6.102149473159812e+00
7.709020000658929e+03   6.263961198261506e+00
7.729940000660717e+03   6.126613955488130e+00
7.750860000662506e+03   6.176288842092924e+00
7.771780000664294e+03   6.342799380309001e+00
7.792700000666082e+03   6.366140510648102e+00
7.813620000667870e+03   6.487245590230915e+00
7.834540000669658e+03   6.483845545170934e+00
7.855460000671446e+03   6.589994891139450e+00
7.876380000673234e+03   6.696466649888542e+00
7.897300000675023e+03   6.770947800796368e+00
7.918220000676811e+03   6.747770543770407e+00
7.939140000678599e+03   6.644395492684867e+00
7.960060000680387e+03   6.606690263858777e+00
7.980980000682175e+03   6.577850806210535e+00
8.001900000683963e+03   6.489090964716982e+00
8.022820000685751e+03   6.294199212812004e+00
8.043740000687540e+03   6.492210246795877e+00
8.064660000689328e+03   6.398143173081552e+00
8.083206524479006e+03   6.454614519069184e+00
8.085580000691116e+03   6.461865470176066e+00
8.089291393532503e+03   6.458886661206482e+00
8.095376262586001e+03   6.453963193299949e+00
8.101461131639497e+03   6.449059081824598e+00
8.106500000692904e+03   6.445122787493138e+00
8.107546000692993e+03   6.450498049976822e+00
8.113630869746490e+03   6.481281050925085e+00
8.119715738799987e+03   6.512341602722605e+00
8.125800607853485e+03   6.543553542129308e+00
8.127420000694692e+03   6.551874039209278e+00
8.131885476906981e+03   6.567784571232686e+00
8.148340000696480e+03   6.626629387822017e+00
8.169260000698268e+03   6.646977196633188e+00
8.190180000700057e+03   6.656361916012313e+00
8.211100000701845e+03   6.627399372439187e+00
8.232020000703633e+03   6.689933557562631e+00
8.252940000705421e+03   6.626761060871783e+00
8.273860000707209e+03   6.521317932181700e+00
8.294780000708997e+03   6.594715015178196e+00
8.315700000710785e+03   6.570530081973148e+00
8.336620000712574e+03   6.767018147972015e+00
8.357540000714362e+03   6.828042963358333e+00
8.378460000716150e+03   6.927982649391686e+00
8.399380000717938e+03   6.959097382335113e+00
8.420300000719726e+03   6.956038364303025e+00
8.441220000721514e+03   7.039210339292033e+00
8.462140000723302e+03   6.972027749293529e+00
8.483060000725091e+03   7.035913415268283e+00
8.503980000726879e+03   7.224174074798985e+00
8.524900000728667e+03   7.324742197629820e+00
8.545820000730455e+03   7.383061412128206e+00
8.566740000732243e+03   7.201822048745368e+00
8.587660000734031e+03   7.213744253477923e+00
8.608580000735819e+03   7.265320524628423e+00
8.629500000737607e+03   7.314796650299467e+00
8.650420000739396e+03   7.399538372511887e+00
8.671340000741184e+03   7.397451050724286e+00
8.691193804026325e+03   7.209003889707573e+00
8.692260000742972e+03   7.198815828594736e+00
8.697736353206023e+03   7.203141519601957e+00
8.703708121958687e+03   7.207845929618753e+00
8.704278902385720e+03   7.208295152515111e+00
8.710260091655562e+03   7.213054443845006e+00
8.710821451565420e+03   7.213515033043410e+00
8.713180000744760e+03   7.215485912235652e+00
8.716812061352439e+03   7.223594402269107e+00
8.717265299718749e+03   7.224587608545583e+00
8.717364000745118e+03   7.224803138497541e+00
8.723364031049316e+03   7.237680835100068e+00
8.723827474975900e+03   7.238690877482910e+00
8.723906549924817e+03   7.238863762556742e+00
8.729916000746191e+03   7.252184432685862e+00
8.730389650233052e+03   7.253216652196195e+00
8.730449099104515e+03   7.253345809526385e+00
8.732908197134204e+03   7.258627743889401e+00
8.734100000746548e+03   7.261189579960985e+00
8.736467970443065e+03   7.268938233059366e+00
8.736951825490203e+03   7.270541122671772e+00
8.736991648284213e+03   7.270673310560143e+00
8.739482148037827e+03   7.279009980800889e+00
8.743019940139942e+03   7.290899384087364e+00
8.743514000747353e+03   7.292541964915331e+00
8.743534197463912e+03   7.292608973641862e+00
8.746056098941448e+03   7.300899777946023e+00
8.749571909836819e+03   7.312389747619964e+00
8.750076176004504e+03   7.314050999357415e+00
8.751679674032748e+03   7.319370463559166e+00
8.752630049845071e+03   7.322550856033268e+00
8.755020000748336e+03   7.330639009534749e+00
8.756123879533694e+03   7.323992539138902e+00
8.756638351261656e+03   7.320897445224363e+00
8.758267755712135e+03   7.311059573551226e+00
8.759204000748694e+03   7.305371328311078e+00
8.763200526518809e+03   7.280806838991823e+00
8.764855837391526e+03   7.270586089536567e+00
8.765777951652319e+03   7.264901725412976e+00
8.769762701775959e+03   7.240442216018242e+00
8.771443919070914e+03   7.230174094222622e+00
8.772351902555942e+03   7.224642777937949e+00
8.773579730414383e+03   7.217175902444964e+00
8.775940000750124e+03   7.202772744511244e+00
8.778032000750303e+03   7.225029551794809e+00
8.778925853459563e+03   7.234484195155366e+00
8.780184297998832e+03   7.247761672513329e+00
8.784620082429692e+03   7.294532257563108e+00
8.785499804363186e+03   7.303843810496194e+00
8.786788865583283e+03   7.317514162780433e+00
8.791208164109081e+03   7.364560110716497e+00
8.793393433167732e+03   7.387935858695451e+00
8.796860000751913e+03   7.425209218988939e+00
8.797796245788471e+03   7.417628113851769e+00
8.799651226106806e+03   7.402534710561182e+00
8.799998000752181e+03   7.399697875990930e+00
8.804384327467860e+03   7.363463694578964e+00
8.806275419768710e+03   7.347786746213925e+00
8.806602568336632e+03   7.345078421672789e+00
8.812899613430611e+03   7.293080611337878e+00
8.813207135921080e+03   7.290541310615582e+00
8.817780000753701e+03   7.252813794630990e+00
8.819523807092515e+03   7.249899377801631e+00
8.819811703505531e+03   7.249430305937892e+00
8.826148000754416e+03   7.239135477886489e+00
8.826416271089980e+03   7.238676681578090e+00
8.829894161110018e+03   7.232496787237467e+00
8.832772194416319e+03   7.227320705414136e+00
8.836541121021766e+03   7.220725316286140e+00
8.838700000755489e+03   7.216994119063227e+00
8.839396388078223e+03   7.217485673924004e+00
8.843188080933513e+03   7.220174921533633e+00
8.846020581740124e+03   7.222193658683351e+00
8.849835040845261e+03   7.225025431092973e+00
8.852644775402026e+03   7.227285109688968e+00
8.856482000757009e+03   7.230280068678495e+00
8.859620000757277e+03   7.232214509345762e+00
8.863128960668757e+03   7.248061307415419e+00
8.866394255079411e+03   7.262977770819237e+00
8.869775920580505e+03   7.278558386030047e+00
8.873068691499591e+03   7.293767470732083e+00
8.876422880492253e+03   7.309280666747506e+00
8.879743127919775e+03   7.324657404487377e+00
8.880540000759065e+03   7.328355974230507e+00
8.883069840404001e+03   7.297695021288272e+00
8.886417564339958e+03   7.257179967127906e+00
8.893092000760138e+03   7.176528210432386e+00
8.899766437180318e+03   7.094194485612227e+00
8.901460000760853e+03   7.073377474567407e+00
8.906440873600503e+03   7.150547330199203e+00
8.911237227670379e+03   7.225163333243451e+00
8.913115310020685e+03   7.254428559348422e+00
8.917945420943781e+03   7.329816922703258e+00
8.919789746440865e+03   7.358649962583876e+00
8.922380000762641e+03   7.399189138266354e+00
8.924653614217181e+03   7.345701035547433e+00
8.931361807490581e+03   7.187693831097169e+00
8.938070000763983e+03   7.029681976554770e+00
8.943300000764430e+03   6.904800959936420e+00
8.944778194037384e+03   6.954038754832897e+00
8.951486387310784e+03   7.178555568288149e+00
8.958194580584184e+03   7.404058401206374e+00
8.964220000766218e+03   7.607270820292915e+00
8.964902773857586e+03   7.603819350326198e+00
8.966508798538318e+03   7.595694333932849e+00
8.973258599095918e+03   7.561447645675555e+00
8.980008399653521e+03   7.527043488944897e+00
8.985140000768006e+03   7.500976988947211e+00
8.986758200211121e+03   7.507364445811052e+00
8.993508000768721e+03   7.534776183709741e+00
9.000257801326323e+03   7.560260221095347e+00
9.006060000769794e+03   7.582841401313630e+00
9.007007601883923e+03   7.592592140458817e+00
9.013757402441526e+03   7.662429428943535e+00
9.020507202999126e+03   7.732483072826260e+00
9.026980000771582e+03   7.799862970689837e+00
9.036380406994012e+03   7.812521524938429e+00
9.043182805439188e+03   7.821676096033763e+00
9.047900000773370e+03   7.828023803182159e+00
9.049985203884362e+03   7.762558443809931e+00
9.056787602329536e+03   7.548792225646350e+00
9.063590000774711e+03   7.335131700262372e+00
9.068820000775158e+03   7.168411233671970e+00
9.070392399219887e+03   7.208305134893074e+00
9.077194797665061e+03   7.382164184905967e+00
9.083997196110235e+03   7.556935957825829e+00
9.089740000776947e+03   7.704945791725551e+00
9.090799594555410e+03   7.719295327451856e+00
9.110660000778735e+03   7.989569525804969e+00
9.125023492348253e+03   7.986051979861482e+00
9.131580000780523e+03   7.984381691676227e+00
9.131892619456768e+03   7.981776480104167e+00
9.138761746565282e+03   7.924408996837108e+00
9.145630873673796e+03   7.867209492502350e+00
9.152500000782311e+03   7.810930996579173e+00
9.159369127890826e+03   7.906090215156931e+00
9.166238254999340e+03   8.002720079848476e+00
9.173107382107853e+03   8.100072934552653e+00
9.173420000784099e+03   8.104511072978811e+00
9.179976509216369e+03   8.151879103951119e+00
9.194340000785887e+03   8.256091090931424e+00
9.215260000787675e+03   8.029503174463978e+00
9.236180000789464e+03   8.201883131304937e+00
9.242866652878009e+03   8.193233008159057e+00
9.249824489856608e+03   8.184161951049841e+00
9.256782326835211e+03   8.175024337587006e+00
9.257100000791252e+03   8.174629920132128e+00
9.263740163813814e+03   8.095452754325164e+00
9.270698000792414e+03   8.013678049049497e+00
9.277655837771015e+03   7.927441914020021e+00
9.278020000793040e+03   7.922998510683697e+00
9.284613674749618e+03   7.977398784225422e+00
9.291571511728220e+03   8.035508060288144e+00
9.298529348706821e+03   8.093791851756070e+00
9.298940000794828e+03   8.097237064483076e+00
9.319860000796616e+03   8.236934145902783e+00
9.340780000798404e+03   8.145235781265612e+00
9.361700000800192e+03   8.239792125357635e+00
9.382620000801980e+03   8.282233238869752e+00
9.401381346687942e+03   8.295669786814161e+00
9.403540000803769e+03   8.297206146895304e+00
9.408458510217459e+03   8.231770908629798e+00
9.415535673746974e+03   8.137304944036840e+00
9.422612837276487e+03   8.043122834597060e+00
9.424460000805557e+03   8.018965297258511e+00
9.429690000806004e+03   8.105689049543285e+00
9.436767164335521e+03   8.218299971331549e+00
9.443844327865034e+03   8.333144192834162e+00
9.445380000807345e+03   8.358257167879708e+00
9.450921491394549e+03   8.426429627084870e+00
9.457695777383578e+03   8.509999197450895e+00
9.457998654924066e+03   8.513741368943533e+00
9.464815333240393e+03   8.598095225718323e+00
9.466300000809133e+03   8.616502527263535e+00
9.471934889097205e+03   8.619951194482395e+00
9.479054444954019e+03   8.625192313592947e+00
9.486174000810832e+03   8.632971509206506e+00
9.487220000810921e+03   8.633091590199856e+00
9.493293556667646e+03   8.576703854205284e+00
9.500413112524460e+03   8.512918032311289e+00
9.507532668381273e+03   8.449778427596296e+00
9.508140000812709e+03   8.444380829011752e+00
9.514652224238087e+03   8.483877052820455e+00
9.529060000814497e+03   8.571597059041913e+00
9.549980000816286e+03   8.758347202409370e+00
9.570900000818074e+03   8.750111506173644e+00
9.591820000819862e+03   8.753055219794453e+00
9.612740000821650e+03   8.831649563522078e+00
9.624553349815089e+03   8.655385777272301e+00
9.631798512567600e+03   8.546721144861577e+00
9.633660000823438e+03   8.518735350849640e+00
9.639043675320114e+03   8.479030235621556e+00
9.646288838072625e+03   8.426332729420832e+00
9.653534000825137e+03   8.376054199037142e+00
9.654580000825226e+03   8.367739645445948e+00
9.660779163577648e+03   8.397913776849650e+00
9.668024326330162e+03   8.435913805594794e+00
9.675269489082675e+03   8.474953133685117e+00
9.675500000827014e+03   8.476197113184945e+00
9.682514651835187e+03   8.534066227841350e+00
9.696420000828803e+03   8.649258574261887e+00
9.717340000830591e+03   8.675561656356358e+00
9.738260000832379e+03   8.698110100168387e+00
9.759180000834167e+03   8.754743589253435e+00
9.780100000835955e+03   8.745530947234810e+00
9.801020000837743e+03   8.704192469762088e+00
9.821940000839531e+03   8.848963080439264e+00
9.842860000841320e+03   8.665906913436856e+00
9.863780000843108e+03   8.926087512740548e+00
9.884700000844896e+03   8.729305638808118e+00
9.905620000846684e+03   8.999787028539954e+00
9.926540000848472e+03   9.033755972322973e+00
9.939497017779566e+03   8.983031692923895e+00
9.946979263547708e+03   8.953540453029968e+00
9.947460000850260e+03   8.951642118832098e+00
9.954461509315852e+03   8.978160683683514e+00
9.955139915195019e+03   8.980748009320688e+00
9.961943755083996e+03   9.009025635662477e+00
9.962633936609634e+03   9.012440801797560e+00
9.968380000852048e+03   9.041620473305699e+00
9.969426000852138e+03   9.030090708489919e+00
9.970127958024248e+03   9.021294838758376e+00
9.976908246620280e+03   8.929406572464393e+00
9.977621979438865e+03   8.920295406219457e+00
9.984390492388426e+03   8.839979533309910e+00
9.985116000853479e+03   8.831067751784282e+00
9.989300000853837e+03   8.776027953500748e+00
9.991872738156568e+03   8.805449989392624e+00
9.992610022268094e+03   8.813938059632438e+00
9.999354983924712e+03   8.894774348189859e+00
1.000010404368271e+04   8.903912267239232e+00
1.000759806509732e+04   8.995587292188681e+00
1.001022000085562e+04   9.027732910500841e+00
1.001509208651194e+04   9.064996863756324e+00
1.003114000085741e+04   9.188217496505438e+00
1.005206000085920e+04   9.132611362420993e+00
1.007298000086099e+04   9.195187169519629e+00
1.009390000086278e+04   9.080512947465980e+00
1.011482000086457e+04   9.133538541093429e+00
1.013574000086635e+04   9.270320165964344e+00
1.015666000086814e+04   9.231473506595494e+00
1.017758000086993e+04   9.196175711662239e+00
1.019850000087172e+04   9.134307374324084e+00
1.021942000087351e+04   9.265760507800746e+00
1.024034000087529e+04   9.159794274848000e+00
1.026126000087708e+04   9.434380369086448e+00
1.028218000087887e+04   9.433695174867225e+00
1.030310000088066e+04   9.459168225379917e+00
1.032402000088245e+04   9.383842086090350e+00
1.034494000088423e+04   9.404905247355556e+00
1.036586000088602e+04   9.406682443941701e+00
1.038678000088781e+04   9.532791307558249e+00
1.040770000088960e+04   9.574355643284724e+00
1.042862000089139e+04   9.609510593492844e+00
1.044954000089318e+04   9.638019286926781e+00
1.046000000089407e+04   9.624559224670328e+00
1.048074126835428e+04   9.597450417705618e+00
1.048615000089630e+04   9.590289486104652e+00
1.048863095149034e+04   9.587172760524705e+00
1.049652063462641e+04   9.577231127027552e+00
1.050441031776247e+04   9.569517444250414e+00
1.051230000089854e+04   9.568248018052733e+00
1.052018968403461e+04   9.549203807034537e+00
1.052807936717067e+04   9.536585719649260e+00
1.053596905030674e+04   9.526203766578991e+00
1.053845000090078e+04   9.522929546008891e+00
1.054385873344280e+04   9.541595123402733e+00
1.055414000090211e+04   9.577143008145221e+00
1.059075000090525e+04   9.704439547534916e+00
1.064305000090972e+04   9.634586321694719e+00
1.065874000091106e+04   9.670130925667710e+00
1.069535000091419e+04   9.753358484928977e+00
1.074765000091866e+04   9.877230768763942e+00
1.075288000091910e+04   9.880366951807503e+00
1.079995000092313e+04   9.908060857056043e+00
1.085225000092760e+04   9.898745255399493e+00
1.085748000092804e+04   9.903019671950116e+00
1.090455000093207e+04   9.941085854708716e+00
1.095162000093609e+04   9.946422185085202e+00
1.095685000093654e+04   9.946930026259766e+00


==> tex/build/figures/fit-cgale-jpas/center-jpas.txt <==
# Data of showing the flux and its erros for center region for J-PAS data.
# In Fig.4 it has shown in center panel with circles.
# Regarding the raw data and where it is downloaded you can check 'INPUT.conf'.
# 
# 
# Project title: J-PAS: unprecedented precision in stellar populations of diffuse tidal features
# Git commit (that produced this dataset): 0b8f01e
# Git repository: https://gitlab.com/sepideh.esk/alba
# DOI (Journal): https://doi.org/10.1051/0004-6361/202558180
# DOI (Zenodo): https://doi.org/10.5281/zenodo.17674805
#
# Copyright (C) 2026 Sepideh Eskandarlou <sepideh.eskandarlou@gmail.com>
# Dataset is available under Creative Commons Attribution-ShareAlike (CC BY-SA).
# License URL: https://creativecommons.org/licenses/by-sa/4.0
# Column 1: wavelength [nm ,f64,] Effective Wavelength.
# Column 2: Flux-7     [cgs,f64,] Wavelength Flux Density
# Column 3: Flux-err-7 [cgs,f64,] Wavelength Flux Density error
3.556580000000000e+03   5.412726000000000e-01   9.839168000000001e-03
3.808630000000000e+03   6.970796000000000e-01   7.633623000000000e-03
3.906500000000000e+03   8.186146000000000e-01   9.106766000000001e-03
4.010650000000000e+03   9.770761000000000e-01   1.102319000000000e-02
4.117410000000000e+03   1.278355000000000e+00   1.109132000000000e-02
4.209500000000000e+03   1.430778000000000e+00   1.014314000000000e-02
4.306260000000000e+03   1.610943000000000e+00   1.833578000000000e-02
4.413420000000000e+03   1.713556000000000e+00   1.477298000000000e-02
4.514420000000000e+03   1.913114000000000e+00   1.493242000000000e-02
4.608520000000000e+03   2.212944000000000e+00   1.476396000000000e-02
4.704400000000000e+03   2.416674000000000e+00   1.673656000000000e-02
4.802540000000000e+03   2.519830000000000e+00   1.839361000000000e-02
4.911150000000000e+03   2.598446000000000e+00   1.979065000000000e-02
5.005300000000000e+03   2.568037000000000e+00   1.609567000000000e-02
5.101530000000000e+03   2.888053000000000e+00   3.178444000000000e-02
5.207860000000000e+03   2.849411000000000e+00   1.919452000000000e-02
5.303520000000000e+03   2.834031000000000e+00   1.995462000000000e-02
5.396850000000000e+03   3.099745000000000e+00   1.917565000000000e-02
5.501640000000000e+03   3.452308000000000e+00   2.961421000000000e-02
5.604080000000000e+03   3.568924000000000e+00   2.259902000000000e-02
5.709680000000000e+03   3.684448000000000e+00   2.314794000000000e-02
5.811190000000000e+03   3.827575000000000e+00   2.424972000000000e-02
5.919700000000000e+03   4.051126000000000e+00   2.387681000000000e-02
6.009760000000000e+03   4.202803000000000e+00   2.495305000000000e-02
6.117190000000000e+03   4.305453000000000e+00   2.443544000000000e-02
6.208790000000000e+03   4.571334000000000e+00   2.799616000000000e-02
6.312310000000000e+03   4.546135000000000e+00   2.418265000000000e-02
6.410210000000000e+03   4.350544000000000e+00   2.343881000000000e-02
6.503430000000000e+03   4.637021000000000e+00   2.456994000000000e-02
6.610550000000000e+03   4.831383000000000e+00   2.333104000000000e-02
6.712780000000000e+03   5.059274000000000e+00   2.559716000000000e-02
6.810460000000000e+03   5.203459000000000e+00   2.943792000000000e-02
6.915810000000000e+03   5.260739000000000e+00   2.720469000000000e-02
7.008090000000000e+03   5.293002000000000e+00   2.167854000000000e-02
7.121450000000000e+03   5.463250000000000e+00   2.651406000000000e-02
7.211650000000000e+03   5.592417000000000e+00   3.633792000000000e-02
7.311760000000000e+03   5.588583000000000e+00   3.353947000000000e-02
7.415650000000000e+03   5.377725000000000e+00   3.727564000000000e-02
7.501450000000000e+03   5.752624000000000e+00   3.608050000000000e-02
7.599060000000000e+03   6.277546000000000e+00   4.847631000000000e-02
7.720090000000000e+03   6.447802000000000e+00   4.223609000000000e-02
7.807880000000000e+03   6.645435000000000e+00   5.151162000000000e-02
7.907990000000000e+03   6.472426000000000e+00   4.293472000000000e-02
8.006670000000000e+03   6.464021000000000e+00   4.529283000000000e-02
8.113920000000000e+03   6.689678000000000e+00   4.377716000000000e-02
8.216360000000001e+03   6.688152000000000e+00   4.314177000000000e-02
8.318510000000000e+03   6.986518000000000e+00   4.560154000000000e-02
8.410520000000000e+03   7.183188000000000e+00   4.052072000000000e-02
8.509030000000001e+03   7.353835000000000e+00   4.056175000000000e-02
8.597570000000000e+03   7.354612000000000e+00   4.618007000000000e-02
8.708889999999999e+03   7.473386000000000e+00   4.776639000000000e-02
8.818370000000001e+03   7.208981000000000e+00   5.020339000000000e-02
8.912660000000000e+03   7.375513000000000e+00   4.825474000000000e-02
9.001870000000001e+03   7.779944000000000e+00   4.310751000000000e-02
9.097500000000000e+03   8.382345000000001e+00   3.974881000000000e-02
9.572940000000001e+03   4.537259000000000e-01   1.189197000000000e-02


==> tex/build/figures/fit-cgale-jpas/center-residual-jpas.txt <==
# Data of showing the residual of J-PAS for center region for J-PAS data.
# In Fig.A.1 it has shown in center panel with circles.
# Regarding the raw data and where it is downloaded you can check 'INPUT.conf'.
# 
# 
# Project title: J-PAS: unprecedented precision in stellar populations of diffuse tidal features
# Git commit (that produced this dataset): 0b8f01e
# Git repository: https://gitlab.com/sepideh.esk/alba
# DOI (Journal): https://doi.org/10.1051/0004-6361/202558180
# DOI (Zenodo): https://doi.org/10.5281/zenodo.17674805
#
# Copyright (C) 2026 Sepideh Eskandarlou <sepideh.eskandarlou@gmail.com>
# Dataset is available under Creative Commons Attribution-ShareAlike (CC BY-SA).
# License URL: https://creativecommons.org/licenses/by-sa/4.0
# Column 1: wavelength            [nm  ,f64,] Effective Wavelength.
# Column 2: diff-mang-jpas-center [unit,f64,] Different between MaNGA under sample and J-PAS.
# Column 3: Flux-err-7            [cgs ,f64,] Wavelength Flux Density error
3.556580000000000e+03    7.475646068387366e+00  9.839168000000001e-03
3.808630000000000e+03    3.926431991203342e-01  7.633623000000000e-03
3.906500000000000e+03    1.615547334492578e+00  9.106766000000001e-03
4.010650000000000e+03   -7.020814121482209e+00  1.102319000000000e-02
4.117410000000000e+03   -2.746038652067302e+00  1.109132000000000e-02
4.209500000000000e+03    1.419324293394978e+00  1.014314000000000e-02
4.306260000000000e+03   -3.195414760952835e+00  1.833578000000000e-02
4.413420000000000e+03   -5.007871801645742e+00  1.477298000000000e-02
4.514420000000000e+03   -1.659765105317398e+00  1.493242000000000e-02
4.608520000000000e+03   -1.601382815398764e+00  1.476396000000000e-02
4.704400000000000e+03   -1.686206193782247e+00  1.673656000000000e-02
4.802540000000000e+03    2.145314733714308e-01  1.839361000000000e-02
4.911150000000000e+03    2.784847237245170e+00  1.979065000000000e-02
5.005300000000000e+03    4.816873707846222e+00  1.609567000000000e-02
5.101530000000000e+03   -2.218860720512879e+00  3.178444000000000e-02
5.207860000000000e+03    9.379595016020281e-01  1.919452000000000e-02
5.303520000000000e+03    1.297676436591027e+00  1.995462000000000e-02
5.396850000000000e+03    8.101416121564885e-01  1.917565000000000e-02
5.501640000000000e+03   -1.905511591766464e+00  2.961421000000000e-02
5.604080000000000e+03   -1.461582899107732e+00  2.259902000000000e-02
5.709680000000000e+03   -1.735580481084534e-02  2.314794000000000e-02
5.811190000000000e+03    7.616471413172227e-01  2.424972000000000e-02
5.919700000000000e+03    1.253889084309912e-01  2.387681000000000e-02
6.009760000000000e+03   -1.517849539675681e-01  2.495305000000000e-02
6.117190000000000e+03   -1.934565994983223e-01  2.443544000000000e-02
6.208790000000000e+03   -1.328554674156950e+00  2.799616000000000e-02
6.312310000000000e+03   -6.372678562400517e-01  2.418265000000000e-02
6.410210000000000e+03    3.937720656605296e+00  2.343881000000000e-02
6.503430000000000e+03    1.392615699419495e+00  2.456994000000000e-02
6.610550000000000e+03    1.432866495499294e+00  2.333104000000000e-02
6.712780000000000e+03   -1.724678514199468e+00  2.559716000000000e-02
6.810460000000000e+03   -2.063106360172610e+00  2.943792000000000e-02
6.915810000000000e+03   -5.074319319053096e-01  2.720469000000000e-02
7.008090000000000e+03    1.129904572220739e+00  2.167854000000000e-02
7.121450000000000e+03    8.719496250701808e-01  2.651406000000000e-02
7.211650000000000e+03    1.001836545269722e+00  3.633792000000000e-02
7.311760000000000e+03   -4.409984441974122e-01  3.353947000000000e-02
7.415650000000000e+03    2.605682057946268e+00  3.727564000000000e-02
7.501450000000000e+03    9.154309834271795e-01  3.608050000000000e-02
7.599060000000000e+03   -1.786023567194252e+00  4.847631000000000e-02
7.720090000000000e+03   -3.199794463954487e-01  4.223609000000000e-02
7.807880000000000e+03    1.849457313525654e-01  5.151162000000000e-02
7.907990000000000e+03    3.391838451208097e-01  4.293472000000000e-02
8.006670000000000e+03    8.994059238009857e-01  4.529283000000000e-02
8.113920000000000e+03   -9.229639845663977e-01  4.377716000000000e-02
8.216360000000001e+03    1.907592994937075e-01  4.314177000000000e-02
8.318510000000000e+03   -6.414750937088004e-01  4.560154000000000e-02
8.410520000000000e+03   -1.480685001804343e-01  4.052072000000000e-02
8.509030000000001e+03   -6.838524850017030e-01  4.056175000000000e-02
8.597570000000000e+03   -8.572337307318353e-01  4.618007000000000e-02
8.708889999999999e+03   -2.728597330773153e+00  4.776639000000000e-02
8.818370000000001e+03    8.496544657083234e-01  5.020339000000000e-02
8.912660000000000e+03    1.649173418694174e+00  4.825474000000000e-02
9.001870000000001e+03   -1.632188112149416e-01  4.310751000000000e-02
9.097500000000000e+03    1.553746307656801e+00  3.974881000000000e-02
9.572940000000001e+03   -1.660432109306907e+00  1.189197000000000e-02


==> tex/build/figures/fit-cgale-jpas/east-cgal-jpas.txt <==
# Data of showing the CGIALGE output for east region for J-PAS data.
# In Fig.4 it has shown in east panel with line.
# Regarding the raw data and where it is downloaded you can check 'INPUT.conf'.
# 
# 
# Project title: J-PAS: unprecedented precision in stellar populations of diffuse tidal features
# Git commit (that produced this dataset): 0b8f01e
# Git repository: https://gitlab.com/sepideh.esk/alba
# DOI (Journal): https://doi.org/10.1051/0004-6361/202558180
# DOI (Zenodo): https://doi.org/10.5281/zenodo.17674805
#
# Copyright (C) 2026 Sepideh Eskandarlou <sepideh.eskandarlou@gmail.com>
# Dataset is available under Creative Commons Attribution-ShareAlike (CC BY-SA).
# License URL: https://creativecommons.org/licenses/by-sa/4.0
# Column 1: ARITH_1 [arith_unit_1,f64,] Column from arithmetic operation 1
# Column 2: Fnu     [mJy         ,f64,] 
3.007250000257045e+03   4.565747582942805e-02
3.017710000257939e+03   4.470977000037545e-02
3.028170000258833e+03   4.627312001691058e-02
3.043860000260174e+03   5.055021648449309e-02
3.064780000261962e+03   4.862810296706221e-02
3.071222192567498e+03   4.828491852711008e-02
3.073534144491449e+03   4.816074181529023e-02
3.075846096415401e+03   4.803743986703271e-02
3.078158048339351e+03   4.806318210610505e-02
3.080470000263304e+03   4.851105648288812e-02
3.082781952187256e+03   4.781151413951975e-02
3.085093904111206e+03   4.753319464362971e-02
3.085700000263751e+03   4.749947187327075e-02
3.087405856035158e+03   4.757491166367591e-02
3.089717807959109e+03   4.767870810935013e-02
3.106620000265539e+03   4.844213214350179e-02
3.127540000267327e+03   4.868813875555117e-02
3.148460000269115e+03   4.894676247530045e-02
3.169380000270903e+03   4.983933591639645e-02
3.190300000272691e+03   5.084718293521837e-02
3.211220000274479e+03   5.187939110151208e-02
3.227651166722039e+03   5.161874096887054e-02
3.230080875110708e+03   5.157905784968081e-02
3.232140000276268e+03   5.154519687892804e-02
3.232510583499377e+03   5.158506602453762e-02
3.234940291888046e+03   5.184688057538961e-02
3.237370000276715e+03   5.210948325533785e-02
3.239799708665383e+03   5.237221997620974e-02
3.242229417054052e+03   5.263574569421276e-02
3.244659125442721e+03   5.289994768102884e-02
3.247088833831390e+03   5.316476457279847e-02
3.253060000278056e+03   5.381818321346509e-02
3.273980000279844e+03   5.248195957559979e-02
3.294900000281632e+03   5.243087563854135e-02
3.315820000283420e+03   5.438187206416038e-02
3.324637130697855e+03   5.322124507929790e-02
3.327139848094648e+03   5.288914162395730e-02
3.329642565491442e+03   5.255900957481563e-02
3.332145282888236e+03   5.256144046472436e-02
3.334648000285029e+03   5.350574052130892e-02
3.336740000285208e+03   5.215548220856542e-02
3.337150717681823e+03   5.199506513279479e-02
3.339653435078617e+03   5.196061969810419e-02
3.340280028113309e+03   5.203413994819373e-02
3.342156152475411e+03   5.226163927138839e-02
3.342794521156574e+03   5.233934627348024e-02
3.344658869872204e+03   5.256660141873005e-02
3.345309014199839e+03   5.264609576596414e-02
3.347823507243106e+03   5.297433660884012e-02
3.350338000286371e+03   5.336194643675705e-02
3.352852493329636e+03   5.359123210484371e-02
3.355366986372901e+03   5.387976237054552e-02
3.357660000286996e+03   5.416250547334860e-02
3.357881479416167e+03   5.412928608514765e-02
3.360395972459432e+03   5.375162399018926e-02
3.378580000288785e+03   5.098131670310269e-02
3.399500000290573e+03   5.792561913284099e-02
3.420420000292361e+03   6.218513679854284e-02
3.441340000294149e+03   6.182330042443958e-02
3.462260000295937e+03   6.072978059054666e-02
3.483180000297725e+03   6.141160694530732e-02
3.504100000299513e+03   6.052924354504924e-02
3.525020000301301e+03   5.419861949795724e-02
3.545940000303090e+03   5.759540068318821e-02
3.566860000304878e+03   5.861546448644565e-02
3.587780000306666e+03   6.051589637858146e-02
3.608700000308454e+03   6.182523189576448e-02
3.629620000310242e+03   6.315482339532814e-02
3.650540000312030e+03   6.664101370266232e-02
3.671460000313818e+03   6.921875748334301e-02
3.692380000315607e+03   6.610195331986561e-02
3.713300000317395e+03   7.176183367712775e-02
3.734220000319183e+03   6.127124425670771e-02
3.755140000320971e+03   6.135509348033166e-02
3.776060000322759e+03   6.802924311317768e-02
3.796980000324547e+03   6.976002263717287e-02
3.807440000325441e+03   7.156718599000197e-02
3.817900000326335e+03   7.491710805882054e-02
3.828338427475479e+03   7.573866956627646e-02
3.831220320688662e+03   7.596647839704149e-02
3.831467006958569e+03   7.598599857924969e-02
3.833552726613963e+03   7.615126272999598e-02
3.834102213901846e+03   7.619505710824326e-02
3.834351255301048e+03   7.621503816646792e-02
3.836438545042638e+03   7.639942631771239e-02
3.836681306097054e+03   7.642554458391917e-02
3.836984107115029e+03   7.646045971178994e-02
3.837235503643526e+03   7.649155404606015e-02
3.838820000328124e+03   7.671910809248321e-02
3.839324363471312e+03   7.668544367588316e-02
3.839569479655022e+03   7.666624032661766e-02
3.839866000328213e+03   7.664046338005974e-02
3.840119751986003e+03   7.661633180905635e-02
3.840852745407842e+03   7.654016589605046e-02
3.842210181899986e+03   7.641120217912435e-02
3.842457653212991e+03   7.639122273152732e-02
3.842747893541396e+03   7.636812197264037e-02
3.843004000328481e+03   7.634729525401004e-02
3.843744059138203e+03   7.627861989527421e-02
3.845024184718630e+03   7.611092257455782e-02
3.845096000328660e+03   7.609989363575018e-02
3.845345826770960e+03   7.606086717215330e-02
3.845629786754580e+03   7.601593276193185e-02
3.845888248670960e+03   7.597528886796263e-02
3.846635372868564e+03   7.586394809323162e-02
3.847918638621384e+03   7.568516692023569e-02
3.847981818757335e+03   7.567571471187268e-02
3.848234000328928e+03   7.563669033173206e-02
3.848511679967764e+03   7.559131296884535e-02
3.848772497013438e+03   7.554676705589940e-02
3.849526686598925e+03   7.541615232620459e-02
3.850238483857115e+03   7.531066738314918e-02
3.850813092524137e+03   7.524781242592003e-02
3.850867637186009e+03   7.524275558660852e-02
3.851122173886897e+03   7.522051878130730e-02
3.851393573180948e+03   7.519809416917961e-02
3.851656745355916e+03   7.517590441337814e-02
3.852418000329286e+03   7.509573653543679e-02
3.853136862975359e+03   7.498944021023091e-02
3.853707546426890e+03   7.489506039792856e-02
3.853753455614683e+03   7.488765401282338e-02
3.854010347444866e+03   7.484776559648992e-02
3.854540993698394e+03   7.477735693983695e-02
3.855309314059647e+03   7.470568091999669e-02
3.855452782995599e+03   7.469451715261984e-02
3.856035242093603e+03   7.464526116754659e-02
3.856602000329644e+03   7.457678762434057e-02
3.856639274043357e+03   7.457125408425014e-02
3.856898521002835e+03   7.452902915442219e-02
3.858200627790008e+03   7.425280738474682e-02
3.858355087329334e+03   7.422001702596923e-02
3.858933621211847e+03   7.411464465500317e-02
3.859496454232398e+03   7.404803413801618e-02
3.859740000329912e+03   7.403122479034324e-02
3.859786694560803e+03   7.404753880083233e-02
3.861091941520369e+03   7.455562639232817e-02
3.861257391663069e+03   7.461618193722432e-02
3.861832000330091e+03   7.480210919810780e-02
3.862390908135151e+03   7.494226041596827e-02
3.862752801789478e+03   7.501552231132654e-02
3.863983255250730e+03   7.525796908182028e-02
3.864159695996803e+03   7.530270694057625e-02
3.864730379448335e+03   7.547705210863222e-02
3.865285362037905e+03   7.568709225386830e-02
3.865660601424900e+03   7.584315921021423e-02
3.867062000330538e+03   7.636715167692508e-02
3.867628758566580e+03   7.649974445042067e-02
3.868179815940658e+03   7.658520489293094e-02
3.868568401060320e+03   7.663084326028381e-02
3.869964304664273e+03   7.682881667924576e-02
3.870527137684823e+03   7.696225804529390e-02
3.871095680411054e+03   7.713831140281070e-02
3.871476200695742e+03   7.727983310633006e-02
3.872866608998008e+03   7.792461289652676e-02
3.873425516803067e+03   7.819511601165369e-02
3.874009760391260e+03   7.843882682450107e-02
3.874384000331163e+03   7.856141509885516e-02
3.875768913331742e+03   7.878764521086055e-02
3.876923840371466e+03   7.889092841398335e-02
3.877291799966585e+03   7.894402378322113e-02
3.878671217665476e+03   7.926985459579249e-02
3.879837920351672e+03   7.970492999973355e-02
3.880199599602006e+03   7.987312310613733e-02
3.880660000331700e+03   8.011763791063624e-02
3.881524278688023e+03   7.981795412554918e-02
3.882752000331879e+03   7.926531202057209e-02
3.883107399237428e+03   7.903969227048174e-02
3.884446209099210e+03   7.797706291042089e-02
3.885666080312085e+03   7.698803165198331e-02
3.885695717998810e+03   7.696584921517584e-02
3.886015198872849e+03   7.673302885390207e-02
3.886738577826507e+03   7.624344742975041e-02
3.887368139510398e+03   7.584778058092473e-02
3.888580160292292e+03   7.513191738617581e-02
3.888620788582391e+03   7.510891577162918e-02
3.888824297481902e+03   7.499500450323227e-02
3.889664433453186e+03   7.455693224518438e-02
3.890290069921585e+03   7.428140828346591e-02
3.891494240272498e+03   7.391144317057917e-02
3.891545859165971e+03   7.389998198472979e-02
3.891751723194776e+03   7.385740820052691e-02
3.892590289079863e+03   7.374987851147494e-02
3.893212000332773e+03   7.383420792088168e-02
3.894038596620386e+03   7.463567403385006e-02
3.894408320252705e+03   7.548544389114324e-02
3.894470929749551e+03   7.567086818518060e-02
3.894679148907650e+03   7.638520229969438e-02
3.895516144706542e+03   8.095904620340905e-02
3.896133930743961e+03   8.605627211510977e-02
3.896969947548750e+03   9.433142821904439e-02
3.897396000333131e+03   9.861093287655831e-02
3.897606574620524e+03   1.006419205549681e-01
3.898442000333220e+03   1.076874447537331e-01
3.899055861155148e+03   1.113335058886957e-01
3.899901298477116e+03   1.127984974057313e-01
3.900321070916711e+03   1.113717326640397e-01
3.900534000333399e+03   1.100223919954422e-01
3.901367855959898e+03   1.010551910731941e-01
3.901580000333488e+03   9.797593341948649e-02
3.901977791566336e+03   9.259379190530999e-02
3.902832649405481e+03   8.159500300649397e-02
3.903246141500290e+03   7.753558899502530e-02
3.903461426046274e+03   7.583990365337337e-02
3.904293711586577e+03   7.177689854366738e-02
3.904899721977524e+03   7.065803399894451e-02
3.905764000333846e+03   7.029375552315720e-02
3.906171212083871e+03   7.028901723093554e-02
3.906388851759148e+03   7.029300191339756e-02
3.907219567213255e+03   7.028732168484117e-02
3.908695351262211e+03   7.034168453823708e-02
3.909096282667451e+03   7.041435966976108e-02
3.909316277472022e+03   7.046538239638976e-02
3.910145422839933e+03   7.071244323735301e-02
3.910724353863537e+03   7.091782797667080e-02
3.911626702190576e+03   7.126034674464389e-02
3.912243703184896e+03   7.150023571175287e-02
3.913668265481472e+03   7.205780246775204e-02
3.914558053118941e+03   7.240677237455000e-02
3.916612177099406e+03   7.321618871493453e-02
3.917489404047306e+03   7.357356947063541e-02
3.919556088717341e+03   7.466320201350825e-02
3.922500000335276e+03   7.691984716012304e-02
3.925443911953211e+03   7.712169963404567e-02
3.928387823571146e+03   7.813184907279953e-02
3.931331735189081e+03   7.943185926518641e-02
3.932624410245173e+03   8.000503520076856e-02
3.934275646807016e+03   8.073822123138165e-02
3.935584807768168e+03   8.132033426526498e-02
3.938545205291163e+03   8.264283856705529e-02
3.941505602814159e+03   8.434155675259015e-02
3.943420000337064e+03   8.612224331895202e-02
3.944466000337154e+03   8.684099331073723e-02
3.947426397860149e+03   8.601865679770310e-02
3.950386795383145e+03   8.624821392192301e-02
3.953347192906140e+03   8.685292304240393e-02
3.956307590429135e+03   8.746270355085370e-02
3.960781625592990e+03   8.838717499269523e-02
3.963763219279635e+03   8.900521258726003e-02
3.964340000338852e+03   8.912595430484287e-02
3.966744812966280e+03   8.937848768602161e-02
3.969726406652923e+03   9.024239048229904e-02
3.972708000339568e+03   9.266171027187098e-02
3.975689594026212e+03   9.086287924080375e-02
3.978671187712856e+03   9.061612648357022e-02
3.981652781399501e+03   9.092186153175445e-02
3.983724541802323e+03   9.113830234551466e-02
3.984634375086145e+03   9.123345096545728e-02
3.985260000340641e+03   9.129891166972530e-02
3.986723406437126e+03   8.974099257207606e-02
3.989722271071929e+03   8.654217372408669e-02
3.992721135706732e+03   8.345049953368895e-02
3.995720000341535e+03   8.067969665816670e-02
3.998718864976337e+03   7.700131727523780e-02
3.999367439217777e+03   7.623852832510911e-02
4.001717729611140e+03   7.364307631837326e-02
4.002378079499051e+03   7.292750355047953e-02
4.004716594245943e+03   7.039391752242927e-02
4.005388719780326e+03   6.966969878078670e-02
4.006180000342429e+03   6.892616942619285e-02
4.007715458880746e+03   7.038662226892101e-02
4.008399360061601e+03   7.135671708244802e-02
4.011410000342876e+03   7.667757513440550e-02
4.014420640624151e+03   7.622190472814178e-02
4.017431280905425e+03   7.790020432820149e-02
4.020441921186700e+03   8.034212778700713e-02
4.023452561467975e+03   8.279829439649897e-02
4.027100000344217e+03   8.578347386763259e-02
4.034824673359473e+03   8.615090300845819e-02
4.037862005106084e+03   8.629562868403019e-02
4.040899336852695e+03   8.644127432081440e-02
4.043936668599305e+03   8.666936181121608e-02
4.046974000345916e+03   8.713014208859088e-02
4.048020000346005e+03   8.707166119516177e-02
4.050011332092527e+03   8.677482645718068e-02
4.053048663839137e+03   8.655370132134033e-02
4.055681869913412e+03   8.643288249258520e-02
4.056085995585748e+03   8.641441226484277e-02
4.058734902521986e+03   8.629304916589751e-02
4.059123327332359e+03   8.627522458386569e-02
4.061787935130558e+03   8.617234457828818e-02
4.064840967739131e+03   8.815191862473562e-02
4.067894000347704e+03   9.606748979064611e-02
4.068940000347793e+03   9.326300512055954e-02
4.070947032956277e+03   8.949076224377542e-02
4.074000065564850e+03   8.968617437168751e-02
4.077053098173423e+03   9.199544789764851e-02
4.080106130781996e+03   9.433136065309261e-02
4.089860000349581e+03   1.018390216691403e-01
4.110780000351369e+03   7.040583132288623e-02
4.131700000353158e+03   9.512007132649672e-02
4.134939216818379e+03   9.144204223930445e-02
4.137024936473774e+03   8.906748592510147e-02
4.138051912702409e+03   8.789648045699230e-02
4.140139202443999e+03   8.551287841362709e-02
4.140153515956864e+03   8.549651881007861e-02
4.141164608586439e+03   8.434093111229682e-02
4.143253468414226e+03   8.197974358446701e-02
4.143270137056385e+03   8.196136448237344e-02
4.144277304470469e+03   8.088129367743674e-02
4.146367734384452e+03   7.884314713660209e-02
4.146386758155905e+03   7.882504953190045e-02
4.147390000354499e+03   7.786699223855049e-02
4.149482000354677e+03   7.684068898343786e-02
4.149503379255425e+03   7.684888561336399e-02
4.150502696238528e+03   7.779663397967149e-02
4.152596266324904e+03   7.939816511613035e-02
4.152620000354946e+03   7.937065778917854e-02
4.153615392122558e+03   8.033933390127354e-02
4.155710532295130e+03   7.973607843077855e-02
4.155736621454466e+03   7.974829166001998e-02
4.156728088006588e+03   8.076047443548968e-02
4.158824798265356e+03   8.486868553075139e-02
4.158853242553986e+03   8.493071798392518e-02
4.159840783890618e+03   8.710383201196600e-02
4.161939064235582e+03   9.175609199001393e-02
4.161969863653507e+03   9.182447581116839e-02
4.165086484753027e+03   9.875466880333267e-02
4.173540000356734e+03   1.176551091430624e-01
4.194460000358522e+03   1.258466429487909e-01
4.198553666307894e+03   1.258335270334594e-01
4.201714249820908e+03   1.258228745944423e-01
4.204874833333924e+03   1.258138642853771e-01
4.208035416846938e+03   1.260269651832918e-01
4.211196000359952e+03   1.268685189441069e-01
4.214356583872967e+03   1.260031149408969e-01
4.215380000360310e+03   1.259260754935079e-01
4.217517167385982e+03   1.256072371041672e-01
4.220677750898997e+03   1.253580816124864e-01
4.223838334412012e+03   1.251098773353312e-01
4.236300000362098e+03   1.241198860751255e-01
4.244439498726559e+03   1.228457034262762e-01
4.247634624135891e+03   1.223421056805792e-01
4.248610938037347e+03   1.221878454508382e-01
4.250696657692741e+03   1.218585478195587e-01
4.250829749545223e+03   1.218377151333574e-01
4.251809203619071e+03   1.216878947153450e-01
4.253896493360661e+03   1.214579621763920e-01
4.254024874954554e+03   1.214523581924313e-01
4.255007469200796e+03   1.214513994056809e-01
4.257096329028582e+03   1.214701010807229e-01
4.257220000363886e+03   1.214597385212008e-01
4.258205734782520e+03   1.220582571234001e-01
4.260296164696502e+03   1.234114578802841e-01
4.260415125773218e+03   1.234947990340322e-01
4.261404000364244e+03   1.241420108972071e-01
4.263496000364423e+03   1.250293118803898e-01
4.263610251182550e+03   1.250663676256123e-01
4.264602265945969e+03   1.254048082052192e-01
4.266695836032344e+03   1.263550165607069e-01
4.266805376591882e+03   1.264129423948297e-01
4.267800531527693e+03   1.269604063867624e-01
4.269895671700265e+03   1.281684848336455e-01
4.270000502001214e+03   1.282295244824838e-01
4.270998797109418e+03   1.288114812825833e-01
4.273095507368185e+03   1.300359228217551e-01
4.274197062691142e+03   1.306801184812368e-01
4.276295343036106e+03   1.319088990025959e-01
4.277811013212861e+03   1.327978783311349e-01
4.278140000365674e+03   1.329909921176847e-01
4.281031260001333e+03   1.318205670844082e-01
4.284251506789805e+03   1.305394708173436e-01
4.287471753578277e+03   1.320768709980019e-01
4.290692000366747e+03   1.415864010924941e-01
4.293912247155219e+03   1.294480589288632e-01
4.297132493943691e+03   1.252647018718234e-01
4.299060000367463e+03   1.244532631894855e-01
4.300352740732164e+03   1.248303352681587e-01
4.303572987520634e+03   1.257982103809393e-01
4.319980000369251e+03   1.307680787677637e-01
4.340900000371039e+03   1.307198472922178e-01
4.361820000372827e+03   1.326614085802185e-01
4.382740000374615e+03   1.309533169376418e-01
4.403660000376403e+03   1.334398932935659e-01
4.424580000378191e+03   1.322417369743034e-01
4.445500000379980e+03   1.352416692499959e-01
4.466420000381768e+03   1.307889324724700e-01
4.487340000383556e+03   1.251526987893501e-01
4.508260000385344e+03   1.131285102868245e-01
4.526011652204733e+03   1.370388025770359e-01
4.529180000387132e+03   1.413447360201033e-01
4.529418739250556e+03   1.412867090262810e-01
4.532825826296380e+03   1.405079088686681e-01
4.536232913342203e+03   1.451161002109095e-01
4.539640000388026e+03   1.649515725516091e-01
4.543047087433850e+03   1.434582704178501e-01
4.546454174479672e+03   1.371595256324179e-01
4.549861261525496e+03   1.362636564789713e-01
4.549997428241762e+03   1.362298311564399e-01
4.550100000388920e+03   1.362043524675456e-01
4.553268348571320e+03   1.385308300825690e-01
4.553422571278843e+03   1.386442296948968e-01
4.556847714315923e+03   1.411664456112387e-01
4.560272857353003e+03   1.436958594600133e-01
4.563698000390083e+03   1.462326297108366e-01
4.567123143427162e+03   1.487758984920506e-01
4.570548286464244e+03   1.513265388597056e-01
4.571020000390708e+03   1.516783865829701e-01
4.573973429501322e+03   1.503693728817241e-01
4.577398572538403e+03   1.488465762766244e-01
4.591940000392497e+03   1.423250764995256e-01
4.612860000394285e+03   1.499514068759953e-01
4.633780000396073e+03   1.601403381056806e-01
4.654700000397861e+03   1.606927096194225e-01
4.662626289633034e+03   1.635216839472323e-01
4.666136217324710e+03   1.647796703063663e-01
4.669646145016386e+03   1.660457554269661e-01
4.673156072708062e+03   1.678305416990904e-01
4.675620000399649e+03   1.701072272437428e-01
4.676666000399739e+03   1.708929686414069e-01
4.680175928091416e+03   1.695762357729750e-01
4.683685855783092e+03   1.697143207302458e-01
4.687195783474768e+03   1.703708018831907e-01
4.690705711166445e+03   1.710335905270789e-01
4.696540000401437e+03   1.721384210406548e-01
4.717460000403225e+03   1.885821220542303e-01
4.738380000405014e+03   1.735704621471374e-01
4.759300000406802e+03   1.795273322323148e-01
4.780220000408590e+03   1.905919377239628e-01
4.801140000410378e+03   1.838771966664897e-01
4.822060000412166e+03   1.892314834344751e-01
4.842980000413954e+03   1.878870374453243e-01
4.857641077412361e+03   1.895578363868894e-01
4.861297808163386e+03   1.899761000225383e-01
4.863900000415742e+03   1.902744764693794e-01
4.864954538914410e+03   1.906190502787766e-01
4.868611269665434e+03   1.918691908269856e-01
4.872268000416458e+03   1.932731553890609e-01
4.875924731167483e+03   1.942706880468369e-01
4.879581461918507e+03   1.954217267768694e-01
4.883238192669530e+03   1.966292757407067e-01
4.884820000417531e+03   1.971527672400988e-01
4.886841152587876e+03   1.970330417340957e-01
4.886894923420554e+03   1.970298510843061e-01
4.890519864545648e+03   1.968141006623570e-01
4.894198576503419e+03   1.965944557852267e-01
4.897877288461190e+03   1.964396711778638e-01
4.901556000418961e+03   1.964705878356769e-01
4.905234712376732e+03   1.959926730008580e-01
4.905740000419319e+03   1.959525715505689e-01
4.908913424334503e+03   1.954641923468078e-01
4.912592136292275e+03   1.949624415409529e-01
4.916270848250047e+03   1.944591594137576e-01
4.926660000421107e+03   1.930261390113724e-01
4.947580000422895e+03   1.998426408403120e-01
4.968500000424683e+03   2.048954567777192e-01
4.989420000426471e+03   2.052781203293894e-01
5.010340000428259e+03   2.055665922011180e-01
5.031260000430048e+03   2.062846879060267e-01
5.052180000431836e+03   2.100775319160582e-01
5.069341622434841e+03   2.030314321063579e-01
5.073100000433624e+03   2.014737133043396e-01
5.073157716934783e+03   2.014272226040638e-01
5.076973811434725e+03   1.984685353131340e-01
5.080789905934666e+03   2.082297151612884e-01
5.084606000434607e+03   2.539511680406217e-01
5.088422094934549e+03   2.020610216838003e-01
5.092238189434491e+03   1.860538566879781e-01
5.094020000435412e+03   1.845377510633607e-01
5.096054283934433e+03   1.867819004266912e-01
5.099870378434374e+03   1.911221844894825e-01
5.114940000437200e+03   2.083829903758854e-01
5.132956071924355e+03   2.099833983579113e-01
5.135860000438988e+03   2.102420158321872e-01
5.136820054053282e+03   2.101503902922846e-01
5.140684036182209e+03   2.097819385143433e-01
5.144548018311135e+03   2.095659862991001e-01
5.148412000440062e+03   2.097842787167542e-01
5.152275982568989e+03   2.088174998370056e-01
5.156139964697914e+03   2.082840241964072e-01
5.156780000440776e+03   2.082211198035779e-01
5.160003946826841e+03   2.095316685513753e-01
5.163867928955769e+03   2.111075387958351e-01
5.171541885549142e+03   2.142491590620188e-01
5.175434914272699e+03   2.158489788419736e-01
5.177700000442564e+03   2.167820084171398e-01
5.179327942996255e+03   2.167221079370652e-01
5.183220971719812e+03   2.166369988927591e-01
5.187114000443370e+03   2.167173345911750e-01
5.191007029166926e+03   2.163444086708489e-01
5.194900057890483e+03   2.161365663991033e-01
5.198620000444353e+03   2.159933770709497e-01
5.198793086614040e+03   2.159070045750027e-01
5.202686115337598e+03   2.139614692915680e-01
5.219540000446141e+03   2.054630888878848e-01
5.221599157278595e+03   2.048472935381477e-01
5.225529868070861e+03   2.036685758573355e-01
5.229460578863128e+03   2.024872911910073e-01
5.230984895727866e+03   2.020406493810514e-01
5.233391289655394e+03   2.014793697582395e-01
5.234922671908017e+03   2.013164581676177e-01
5.237322000447662e+03   2.009692777490459e-01
5.238860448088166e+03   2.003218048015116e-01
5.240460000447929e+03   1.995509217022116e-01
5.241252711239928e+03   1.998250758475184e-01
5.242798224268317e+03   2.007475185577740e-01
5.245183422032194e+03   2.028562542244348e-01
5.246736000448465e+03   2.040075629232862e-01
5.249114132824461e+03   2.045818026246525e-01
5.250673776628615e+03   2.048470943537525e-01
5.253044843616727e+03   2.057976546441525e-01
5.254611552808765e+03   2.065997638548495e-01
5.258549328988915e+03   2.086807756901046e-01
5.261380000449717e+03   2.101823374359850e-01
5.262487105169064e+03   2.102352131256691e-01
5.282300000451505e+03   2.111795639952566e-01
5.303220000453293e+03   2.203500671611757e-01
5.324140000455081e+03   2.132332019712336e-01
5.345060000456870e+03   2.178181921876022e-01
5.365980000458658e+03   2.142922327923985e-01
5.386900000460446e+03   2.087338893764555e-01
5.407820000462234e+03   1.981997156456475e-01
5.428740000464022e+03   2.041884410600326e-01
5.449660000465810e+03   2.150752492011835e-01
5.470580000467598e+03   2.246077278760836e-01
5.491500000469387e+03   2.329705304392293e-01
5.512420000471175e+03   2.148139802461205e-01
5.533340000472963e+03   2.379580142331293e-01
5.554260000474751e+03   2.487022183254569e-01
5.575180000476539e+03   2.298582928680455e-01
5.596100000478327e+03   2.461099398010614e-01
5.617020000480115e+03   2.468595860567880e-01
5.637940000481904e+03   2.443285170603292e-01
5.658860000483692e+03   2.417749841176177e-01
5.679780000485480e+03   2.454581562799810e-01
5.700700000487268e+03   2.516329170126340e-01
5.721620000489056e+03   2.489188467056698e-01
5.742540000490844e+03   2.510348191749910e-01
5.763460000492632e+03   2.513590169640667e-01
5.784380000494421e+03   2.582215700112370e-01
5.805300000496209e+03   2.632131227649754e-01
5.826220000497997e+03   2.600465683325632e-01
5.847140000499785e+03   2.550546477998305e-01
5.868060000501573e+03   2.631301914295402e-01
5.888980000503361e+03   2.640742046179140e-01
5.909900000505149e+03   2.675452202583149e-01
5.930820000506938e+03   2.647123752376742e-01
5.951740000508726e+03   2.722224251873734e-01
5.972660000510514e+03   2.676071125160149e-01
5.993580000512302e+03   2.849471372736248e-01
6.014500000514090e+03   2.790642877988131e-01
6.035420000515878e+03   2.831076968491475e-01
6.056340000517666e+03   2.778333877349599e-01
6.077260000519454e+03   2.861930424203937e-01
6.098180000521243e+03   2.922969895884991e-01
6.119100000523031e+03   2.867029372477800e-01
6.127844347547238e+03   2.872679145389050e-01
6.132457260791767e+03   2.875658494715853e-01
6.137070174036297e+03   2.878804595909365e-01
6.140020000524819e+03   2.892154680255866e-01
6.141683087280826e+03   2.883327009422121e-01
6.146296000525355e+03   2.908861291845984e-01
6.150908913769885e+03   2.798234945779630e-01
6.155521827014416e+03   2.737493599467180e-01
6.160134740258944e+03   2.694407919680559e-01
6.160940000526607e+03   2.686901901856258e-01
6.164747653503473e+03   2.721174120151366e-01
6.181860000528395e+03   2.876171209383298e-01
6.202780000530183e+03   2.895685743452066e-01
6.223700000531971e+03   2.914394495894112e-01
6.244620000533760e+03   2.958876710710307e-01
6.265540000535548e+03   2.948952554222016e-01
6.286460000537336e+03   2.937680281037754e-01
6.307380000539124e+03   3.001537257558065e-01
6.328300000540912e+03   3.062472344541006e-01
6.349220000542700e+03   3.070322675796390e-01
6.370140000544488e+03   3.021720452551049e-01
6.391060000546277e+03   3.048585027657818e-01
6.411980000548065e+03   2.940294514085893e-01
6.432900000549853e+03   2.994874005599646e-01
6.453820000551641e+03   2.895946942302968e-01
6.474740000553429e+03   3.019716569816130e-01
6.495660000555217e+03   3.018521363491229e-01
6.516580000557005e+03   2.960269229851653e-01
6.537500000558794e+03   2.902369044963345e-01
6.558420000560582e+03   3.035445880342287e-01
6.570016914490742e+03   3.066468017502195e-01
6.574962686008872e+03   3.079747500219178e-01
6.579340000562370e+03   3.091605001687969e-01
6.579908457527004e+03   3.090744763992234e-01
6.582531232423105e+03   3.088222380810551e-01
6.584854229045133e+03   3.092777089414190e-01
6.587486424458413e+03   3.111885773759475e-01
6.589800000563264e+03   3.121719889961396e-01
6.592441616493721e+03   3.101035439389203e-01
6.594745772081395e+03   3.077529789458051e-01
6.597396808529029e+03   3.064906612651143e-01
6.599691543599524e+03   3.060416460738516e-01
6.600260000564158e+03   3.059540747184535e-01
6.602352000564338e+03   3.065319460969899e-01
6.604637315117656e+03   3.071485796330330e-01
6.607307192599646e+03   3.078632083842043e-01
6.609583086635786e+03   3.084829591373252e-01
6.612262384634952e+03   3.092199224520822e-01
6.617217576670262e+03   3.105875865705650e-01
6.621180000565946e+03   3.116834993678577e-01
6.622172768705569e+03   3.118871309348372e-01
6.642100000567734e+03   3.159914589772729e-01
6.663020000569522e+03   3.171251116385818e-01
6.683940000571311e+03   3.207937358356714e-01
6.704860000573099e+03   3.175719170013718e-01
6.725780000574887e+03   3.213755992309928e-01
6.746700000576675e+03   3.231973205787685e-01
6.767620000578463e+03   3.232015858569248e-01
6.788540000580251e+03   3.199084522316123e-01
6.809460000582039e+03   3.302793659781463e-01
6.828646151759584e+03   3.324077356489664e-01
6.830380000583827e+03   3.326004844085801e-01
6.833786613966047e+03   3.312954025360166e-01
6.838927076172511e+03   3.293456721454602e-01
6.844067538378975e+03   3.300847839206739e-01
6.844289049175039e+03   3.303854899294559e-01
6.849208000585437e+03   3.384346881437859e-01
6.849441287027974e+03   3.383032286381443e-01
6.851300000585616e+03   3.338184371607860e-01
6.854348462791901e+03   3.243017257552476e-01
6.854593524880909e+03   3.237652154834130e-01
6.859488924998364e+03   3.583835323105243e-01
6.859745762733843e+03   3.654915810638925e-01
6.864629387204827e+03   5.479884816776903e-01
6.864898000586778e+03   5.487225161232713e-01
6.866189105556676e+03   5.250730781717182e-01
6.869769849411291e+03   3.636093474153561e-01
6.870050238439713e+03   3.542654567234284e-01
6.871357829314670e+03   3.231151247487635e-01
6.872220000587404e+03   3.176445285357292e-01
6.875202476292648e+03   3.061305593467505e-01
6.876526553072667e+03   3.076429974927479e-01
6.880354714145583e+03   3.160559369115953e-01
6.881695276830661e+03   3.227964578746956e-01
6.885506951998518e+03   3.547769100368022e-01
6.886864000588656e+03   3.606346186296112e-01
6.892032724346653e+03   3.372270836845240e-01
6.893140000589192e+03   3.370439452277508e-01
6.897201448104647e+03   3.318623929839790e-01
6.902370171862642e+03   3.332881001056310e-01
6.907538895620638e+03   3.347931101000263e-01
6.914060000590980e+03   3.366967707951449e-01
6.934980000592768e+03   3.354583661204662e-01
6.955900000594556e+03   3.348446204806355e-01
6.964217929360188e+03   3.332126393110351e-01
6.969460447169405e+03   3.321785746470992e-01
6.974702964978624e+03   3.311456859376237e-01
6.976820000596344e+03   3.309589797434213e-01
6.979945482787843e+03   3.322866786395151e-01
6.985188000597060e+03   3.361384445600062e-01
6.990430518406279e+03   3.355927752057518e-01
6.995673036215498e+03   3.366695077856148e-01
6.997740000598133e+03   3.373220823026242e-01
7.000915554024716e+03   3.361278990717521e-01
7.003846602812670e+03   3.350264253873157e-01
7.006158071833934e+03   3.341562386888146e-01
7.008018042123458e+03   3.334550366338559e-01
7.009118952259618e+03   3.330396061173548e-01
7.013293531742796e+03   3.314817746206984e-01
7.014391301706564e+03   3.311258401344338e-01
7.018569021362136e+03   3.338118335338485e-01
7.018660000599921e+03   3.341526749192537e-01
7.019489500228125e+03   3.378618002382197e-01
7.019663651153511e+03   3.388596351640831e-01
7.023844510981476e+03   3.847060270851879e-01
7.024773625321543e+03   3.974839146232161e-01
7.024936000600457e+03   3.996216793868561e-01
7.029120000600815e+03   4.205847607875843e-01
7.030057750414961e+03   4.115490128210197e-01
7.030208350047405e+03   4.096587268044244e-01
7.034395490220154e+03   3.538805838618778e-01
7.035341875508380e+03   3.500823986249708e-01
7.035480699494351e+03   3.498977989642797e-01
7.039580000601709e+03   3.660811655600580e-01
7.039670979839493e+03   3.663976270901622e-01
7.040626000601798e+03   3.677344139478195e-01
7.040753048941297e+03   3.676847344587507e-01
7.044946469458833e+03   3.469766477406661e-01
7.045910125695217e+03   3.424150759817678e-01
7.046025398388245e+03   3.419644073395134e-01
7.050221959078171e+03   3.354853963512768e-01
7.051194250788635e+03   3.352395625220719e-01
7.056478375882054e+03   3.345004449096929e-01
7.060500000603497e+03   3.339822294919011e-01
7.061762500975473e+03   3.342232583033514e-01
7.081420000605285e+03   3.379902279357915e-01
7.102340000607073e+03   3.376788824817273e-01
7.123260000608861e+03   3.399356878838841e-01
7.144180000610650e+03   3.442136230280246e-01
7.165100000612438e+03   3.399899490763717e-01
7.186020000614226e+03   3.458527065254970e-01
7.206940000616014e+03   3.507089300130656e-01
7.227860000617802e+03   3.522644318137748e-01
7.248780000619590e+03   3.526168736623755e-01
7.269700000621378e+03   3.532915914665385e-01
7.290620000623167e+03   3.583359867033613e-01
7.311540000624955e+03   3.599964061046816e-01
7.332460000626743e+03   3.571613964835096e-01
7.353380000628531e+03   3.625219633750116e-01
7.367804682678903e+03   3.608813054098752e-01
7.373351012167092e+03   3.602448220278887e-01
7.374300000630319e+03   3.601361411547390e-01
7.378897341655282e+03   3.588005911975330e-01
7.384443671143472e+03   3.575168458984530e-01
7.389990000631660e+03   3.571681026061275e-01
7.395220000632107e+03   3.544258651613874e-01
7.395536330119849e+03   3.542814723511197e-01
7.401082659608039e+03   3.526880292835246e-01
7.406628989096229e+03   3.514236563602036e-01
7.412175318584417e+03   3.501574802536585e-01
7.416140000633895e+03   3.492493326945599e-01
7.437060000635684e+03   3.461736416189353e-01
7.441847730445387e+03   3.452033976998953e-01
7.447449797993542e+03   3.440638649481741e-01
7.453051865541698e+03   3.429260865174215e-01
7.457980000637472e+03   3.425134880858077e-01
7.458653933089853e+03   3.426150524921894e-01
7.464256000638008e+03   3.453603074928563e-01
7.469858068186164e+03   3.429432726923552e-01
7.475460135734319e+03   3.424237549518603e-01
7.478900000639260e+03   3.425190181191013e-01
7.481062203282474e+03   3.429899288504507e-01
7.486664270830630e+03   3.442181647820815e-01
7.499820000641048e+03   3.471124500132746e-01
7.520740000642836e+03   3.441329822882171e-01
7.541660000644624e+03   3.528419213332776e-01
7.562580000646412e+03   3.607517092123501e-01
7.583500000648201e+03   3.642672675857457e-01
7.604420000649989e+03   3.675483924385708e-01
7.625340000651777e+03   3.660522070364786e-01
7.632691078913927e+03   3.697956667611870e-01
7.638436809349038e+03   3.727302439626095e-01
7.643119677190897e+03   3.751276530289733e-01
7.644182539784150e+03   3.756726513739488e-01
7.645205396846291e+03   3.761976909926597e-01
7.646260000653565e+03   3.767427905514142e-01
7.648873258056989e+03   3.769958861997668e-01
7.649928270219260e+03   3.771068393686230e-01
7.650960547798579e+03   3.772212008824657e-01
7.654626838923082e+03   3.776410713505338e-01
7.655674000654371e+03   3.777454562388361e-01
7.656715698750867e+03   3.778365676136016e-01
7.660380419789172e+03   3.781132309579429e-01
7.661419731089482e+03   3.782024509350728e-01
7.662470849703154e+03   3.783027586839885e-01
7.666134000655265e+03   3.786879479242675e-01
7.667165461524592e+03   3.787880273935003e-01
7.667180000655353e+03   3.787893137026360e-01
7.668226000655442e+03   3.789754994445563e-01
7.671887581521356e+03   3.795870589282856e-01
7.672911191959703e+03   3.797598460855282e-01
7.673981151607732e+03   3.799447582125292e-01
7.677641162387448e+03   3.806021624605304e-01
7.678656922394814e+03   3.807878416672912e-01
7.679736302560018e+03   3.809855858701097e-01
7.683394743253541e+03   3.816570011078916e-01
7.685491453512306e+03   3.820422052733028e-01
7.688100000657141e+03   3.825217933805859e-01
7.689148324119633e+03   3.830172904528702e-01
7.691246604464595e+03   3.840097402951932e-01
7.709020000658929e+03   3.924528613524527e-01
7.729940000660717e+03   3.862275491821784e-01
7.750860000662506e+03   3.869348680779770e-01
7.771780000664294e+03   3.960907341991139e-01
7.792700000666082e+03   3.975622673713687e-01
7.813620000667870e+03   4.027424350845571e-01
7.834540000669658e+03   4.025567782820236e-01
7.855460000671446e+03   4.069214971236911e-01
7.876380000673234e+03   4.112892387401261e-01
7.897300000675023e+03   4.147637627423674e-01
7.918220000676811e+03   4.133043446417667e-01
7.939140000678599e+03   4.084997356151057e-01
7.960060000680387e+03   4.073272800883113e-01
7.980980000682175e+03   4.052810576543329e-01
8.001900000683963e+03   4.008767921897500e-01
8.022820000685751e+03   3.908880389172582e-01
8.043740000687540e+03   4.009540144223666e-01
8.064660000689328e+03   3.957856402997907e-01
8.083206524479006e+03   3.994421820133167e-01
8.085580000691116e+03   3.999116424497693e-01
8.089291393532503e+03   3.996999960425475e-01
8.095376262586001e+03   3.993527037593302e-01
8.101461131639497e+03   3.991765668056784e-01
8.106500000692904e+03   3.994348647381749e-01
8.107546000692993e+03   3.998683818208169e-01
8.113630869746490e+03   4.010611898441427e-01
8.119715738799987e+03   4.027475993390200e-01
8.125800607853485e+03   4.046123137052060e-01
8.127420000694692e+03   4.051097305788842e-01
8.131885476906981e+03   4.055621976227235e-01
8.148340000696480e+03   4.072317113665879e-01
8.169260000698268e+03   4.100432102306736e-01
8.190180000700057e+03   4.110936215053576e-01
8.211100000701845e+03   4.106050320954753e-01
8.232020000703633e+03   4.139458775610536e-01
8.252940000705421e+03   4.128327624203245e-01
8.273860000707209e+03   4.074986195750018e-01
8.294780000708997e+03   4.111657995153098e-01
8.315700000710785e+03   4.114429043658467e-01
8.336620000712574e+03   4.208079175882646e-01
8.357540000714362e+03   4.237104096551892e-01
8.378460000716150e+03   4.326400939022624e-01
8.399380000717938e+03   4.346924581585530e-01
8.420300000719726e+03   4.339526921124072e-01
8.441220000721514e+03   4.382242803816006e-01
8.462140000723302e+03   4.364125940867237e-01
8.483060000725091e+03   4.392659930545737e-01
8.503980000726879e+03   4.450114163373292e-01
8.524900000728667e+03   4.486212663939038e-01
8.545820000730455e+03   4.501098484518014e-01
8.566740000732243e+03   4.410926213681164e-01
8.587660000734031e+03   4.460818189160156e-01
8.608580000735819e+03   4.474495712117100e-01
8.629500000737607e+03   4.502147786879634e-01
8.650420000739396e+03   4.528981927522839e-01
8.671340000741184e+03   4.535283417722093e-01
8.691193804026325e+03   4.484216144746782e-01
8.692260000742972e+03   4.481456477302890e-01
8.697736353206023e+03   4.476404902791710e-01
8.703708121958687e+03   4.470874070588380e-01
8.704278902385720e+03   4.470346836149833e-01
8.710260091655562e+03   4.465391504514298e-01
8.710821451565420e+03   4.465068820190656e-01
8.713180000744760e+03   4.464074579860415e-01
8.716812061352439e+03   4.473645772491323e-01
8.717265299718749e+03   4.474653657245228e-01
8.717364000745118e+03   4.474865583203536e-01
8.723364031049316e+03   4.485469292329895e-01
8.723827474975900e+03   4.486432009040002e-01
8.723906549924817e+03   4.486601525390542e-01
8.729916000746191e+03   4.501210490765998e-01
8.730389650233052e+03   4.502188461681707e-01
8.730449099104515e+03   4.502307328206860e-01
8.732908197134204e+03   4.506631931026707e-01
8.734100000746548e+03   4.508737963821866e-01
8.736467970443065e+03   4.509172808960601e-01
8.736951825490203e+03   4.509441811787796e-01
8.736991648284213e+03   4.509466378094361e-01
8.739482148037827e+03   4.511636548384385e-01
8.743019940139942e+03   4.515068196972324e-01
8.743514000747353e+03   4.515369390579637e-01
8.743534197463912e+03   4.515380343061993e-01
8.746056098941448e+03   4.515994258491065e-01
8.749571909836819e+03   4.516101187153644e-01
8.750076176004504e+03   4.516232081907653e-01
8.751679674032748e+03   4.516980093237170e-01
8.752630049845071e+03   4.517671714156650e-01
8.755020000748336e+03   4.520221236971644e-01
8.756123879533694e+03   4.517443189054692e-01
8.756638351261656e+03   4.516187946215316e-01
8.758267755712135e+03   4.511946677251920e-01
8.759204000748694e+03   4.509221920425832e-01
8.763200526518809e+03   4.495304793277985e-01
8.764855837391526e+03   4.489280055614726e-01
8.765777951652319e+03   4.486054807313952e-01
8.769762701775959e+03   4.473457472832583e-01
8.771443919070914e+03   4.468800406846059e-01
8.772351902555942e+03   4.466461015493431e-01
8.773579730414383e+03   4.463465661023683e-01
8.775940000750124e+03   4.457404246577719e-01
8.778032000750303e+03   4.468690610078537e-01
8.778925853459563e+03   4.472942444992603e-01
8.780184297998832e+03   4.478556591696798e-01
8.784620082429692e+03   4.497506712964846e-01
8.785499804363186e+03   4.501493702707726e-01
8.786788865583283e+03   4.507515699274405e-01
8.791208164109081e+03   4.529265441031156e-01
8.793393433167732e+03   4.540736487384151e-01
8.796860000751913e+03   4.560263381582630e-01
8.797796245788471e+03   4.558033133363016e-01
8.799651226106806e+03   4.553063774992843e-01
8.799998000752181e+03   4.552012465393558e-01
8.804384327467860e+03   4.535970521969009e-01
8.806275419768710e+03   4.528825850454852e-01
8.806602568336632e+03   4.527640950112730e-01
8.812899613430611e+03   4.507033097477550e-01
8.813207135921080e+03   4.506074918736006e-01
8.817780000753701e+03   4.492638747807677e-01
8.819523807092515e+03   4.493328967576194e-01
8.819811703505531e+03   4.493557748229793e-01
8.826148000754416e+03   4.499177992914211e-01
8.826416271089980e+03   4.499220393408639e-01
8.829894161110018e+03   4.497755739733312e-01
8.832772194416319e+03   4.496120509809001e-01
8.836541121021766e+03   4.495841345691081e-01
8.838700000755489e+03   4.496206141295357e-01
8.839396388078223e+03   4.495660853328414e-01
8.843188080933513e+03   4.492834107102883e-01
8.846020581740124e+03   4.490838679306759e-01
8.849835040845261e+03   4.489209374464638e-01
8.852644775402026e+03   4.489602413611801e-01
8.856482000757009e+03   4.489354306172088e-01
8.859620000757277e+03   4.484546818737943e-01
8.863128960668757e+03   4.490229844898836e-01
8.866394255079411e+03   4.496889266738770e-01
8.869775920580505e+03   4.504815211306139e-01
8.873068691499591e+03   4.512714660306126e-01
8.876422880492253e+03   4.520782371054403e-01
8.879743127919775e+03   4.528791011583057e-01
8.880540000759065e+03   4.530761533574338e-01
8.883069840404001e+03   4.516180310418079e-01
8.886417564339958e+03   4.498020504984258e-01
8.893092000760138e+03   4.465006853250276e-01
8.899766437180318e+03   4.419789443356957e-01
8.901460000760853e+03   4.409421787634836e-01
8.906440873600503e+03   4.447846005883172e-01
8.911237227670379e+03   4.486053755750020e-01
8.913115310020685e+03   4.501040634096571e-01
8.917945420943781e+03   4.539637077520246e-01
8.919789746440865e+03   4.554394758245726e-01
8.922380000762641e+03   4.575149001972489e-01
8.924653614217181e+03   4.545092789972228e-01
8.931361807490581e+03   4.458085405401359e-01
8.938070000763983e+03   4.376072967274885e-01
8.943300000764430e+03   4.300773591541664e-01
8.944778194037384e+03   4.324299460416646e-01
8.951486387310784e+03   4.436536597649284e-01
8.958194580584184e+03   4.550974599125052e-01
8.964220000766218e+03   4.654060437466660e-01
8.964902773857586e+03   4.652932092176947e-01
8.966508798538318e+03   4.650275996456424e-01
8.973258599095918e+03   4.639082353199046e-01
8.980008399653521e+03   4.627860436722137e-01
8.985140000768006e+03   4.621004136422386e-01
8.986758200211121e+03   4.623218433179246e-01
8.993508000768721e+03   4.638807413511289e-01
9.000257801326323e+03   4.637165979630979e-01
9.006060000769794e+03   4.641208195349457e-01
9.007007601883923e+03   4.644577272380347e-01
9.013757402441526e+03   4.670868903047064e-01
9.020507202999126e+03   4.697245087834270e-01
9.026980000771582e+03   4.722598256670661e-01
9.036380406994012e+03   4.730009492168055e-01
9.043182805439188e+03   4.735372561331396e-01
9.047900000773370e+03   4.739109669547784e-01
9.049985203884362e+03   4.706912148168027e-01
9.056787602329536e+03   4.604408616865783e-01
9.063590000774711e+03   4.509340307220584e-01
9.068820000775158e+03   4.419819292877294e-01
9.070392399219887e+03   4.437135411489979e-01
9.077194797665061e+03   4.519958930110449e-01
9.083997196110235e+03   4.605781239604412e-01
9.089740000776947e+03   4.678445647246586e-01
9.090799594555410e+03   4.684231904740616e-01
9.110660000778735e+03   4.793115189092479e-01
9.125023492348253e+03   4.788094524446943e-01
9.131580000780523e+03   4.785768492487275e-01
9.131892619456768e+03   4.784664828228500e-01
9.138761746565282e+03   4.760399978778700e-01
9.145630873673796e+03   4.739483794505416e-01
9.152500000782311e+03   4.728192796129240e-01
9.159369127890826e+03   4.750900462429098e-01
9.166238254999340e+03   4.783393633791261e-01
9.173107382107853e+03   4.819426788899505e-01
9.173420000784099e+03   4.821070355939790e-01
9.179976509216369e+03   4.835356451876318e-01
9.194340000785887e+03   4.866744435211240e-01
9.215260000787675e+03   4.773436054285289e-01
9.236180000789464e+03   4.828252975681469e-01
9.242866652878009e+03   4.832198390041800e-01
9.249824489856608e+03   4.836299837712590e-01
9.256782326835211e+03   4.840438538673839e-01
9.257100000791252e+03   4.840826953516769e-01
9.263740163813814e+03   4.822564586242027e-01
9.270698000792414e+03   4.815710978043677e-01
9.277655837771015e+03   4.775210819261049e-01
9.278020000793040e+03   4.773734954408866e-01
9.284613674749618e+03   4.792229882056889e-01
9.291571511728220e+03   4.816190794027979e-01
9.298529348706821e+03   4.840249067566397e-01
9.298940000794828e+03   4.841670734056864e-01
9.319860000796616e+03   4.878772882813881e-01
9.340780000798404e+03   4.860987429182539e-01
9.361700000800192e+03   4.881374111375906e-01
9.382620000801980e+03   4.902231486221694e-01
9.401381346687942e+03   4.906365613051181e-01
9.403540000803769e+03   4.906835867169201e-01
9.408458510217459e+03   4.879071129863272e-01
9.415535673746974e+03   4.839048228029352e-01
9.422612837276487e+03   4.803480890481405e-01
9.424460000805557e+03   4.797557133048247e-01
9.429690000806004e+03   4.842848003143024e-01
9.436767164335521e+03   4.869015495616055e-01
9.443844327865034e+03   4.908247430236504e-01
9.445380000807345e+03   4.917775072631470e-01
9.450921491394549e+03   4.934372304747676e-01
9.457695777383578e+03   4.954742853884963e-01
9.457998654924066e+03   4.955654627558609e-01
9.464815333240393e+03   4.976198232227409e-01
9.466300000809133e+03   4.980698353920622e-01
9.471934889097205e+03   4.979834968234154e-01
9.479054444954019e+03   4.988861476647296e-01
9.486174000810832e+03   5.026507744724957e-01
9.487220000810921e+03   5.020626824059199e-01
9.493293556667646e+03   4.964714736451896e-01
9.500413112524460e+03   4.927670863626005e-01
9.507532668381273e+03   4.900695604283805e-01
9.508140000812709e+03   4.898398204310514e-01
9.514652224238087e+03   4.914425433192177e-01
9.529060000814497e+03   4.949991508669199e-01
9.549980000816286e+03   4.994186743267360e-01
9.570900000818074e+03   5.002238101429004e-01
9.591820000819862e+03   5.000008570801333e-01
9.612740000821650e+03   5.015312394694833e-01
9.624553349815089e+03   4.960755693539792e-01
9.631798512567600e+03   4.927140888148272e-01
9.633660000823438e+03   4.918500830890820e-01
9.639043675320114e+03   4.908599842810970e-01
9.646288838072625e+03   4.901660812346800e-01
9.653534000825137e+03   4.912848044797802e-01
9.654580000825226e+03   4.907339919953048e-01
9.660779163577648e+03   4.899194877516435e-01
9.668024326330162e+03   4.907851938419173e-01
9.675269489082675e+03   4.922992002793939e-01
9.675500000827014e+03   4.923476119660224e-01
9.682514651835187e+03   4.943366889474044e-01
9.696420000828803e+03   4.982921583799151e-01
9.717340000830591e+03   4.996826401083134e-01
9.738260000832379e+03   5.000123551097472e-01
9.759180000834167e+03   5.018918092574983e-01
9.780100000835955e+03   5.008889845763325e-01
9.801020000837743e+03   4.997312869496532e-01
9.821940000839531e+03   5.050678907844900e-01
9.842860000841320e+03   4.988468345228553e-01
9.863780000843108e+03   5.067490181002231e-01
9.884700000844896e+03   4.998972118164403e-01
9.905620000846684e+03   5.080931799085483e-01
9.926540000848472e+03   5.088235641011024e-01
9.939497017779566e+03   5.083351553653869e-01
9.946979263547708e+03   5.080495972981866e-01
9.947460000850260e+03   5.080327829595004e-01
9.954461509315852e+03   5.088472936771237e-01
9.955139915195019e+03   5.089426341583780e-01
9.961943755083996e+03   5.123942045230923e-01
9.962633936609634e+03   5.133337452455522e-01
9.968380000852048e+03   5.219389821371266e-01
9.969426000852138e+03   5.229036520547280e-01
9.970127958024248e+03   5.224065700999015e-01
9.976908246620280e+03   5.098781044074020e-01
9.977621979438865e+03   5.090735875828319e-01
9.984390492388426e+03   5.075284286575068e-01
9.985116000853479e+03   5.072453565552368e-01
9.989300000853837e+03   5.032204643849226e-01
9.991872738156568e+03   5.030970624382143e-01
9.992610022268094e+03   5.030964339661489e-01
9.999354983924712e+03   5.051561729272942e-01
1.000010404368271e+04   5.054841633406291e-01
1.000759806509732e+04   5.088370051680867e-01
1.001022000085562e+04   5.100152122710927e-01
1.001509208651194e+04   5.108963979967649e-01
1.003114000085741e+04   5.138059041310838e-01
1.005206000085920e+04   5.119184485839550e-01
1.007298000086099e+04   5.140080484020610e-01
1.009390000086278e+04   5.084482543633755e-01
1.011482000086457e+04   5.111429807414084e-01
1.013574000086635e+04   5.153159393849328e-01
1.015666000086814e+04   5.142015943047298e-01
1.017758000086993e+04   5.135006213866242e-01
1.019850000087172e+04   5.114308060018117e-01
1.021942000087351e+04   5.161705345392782e-01
1.024034000087529e+04   5.116783216469829e-01
1.026126000087708e+04   5.215169791408854e-01
1.028218000087887e+04   5.224743081550608e-01
1.030310000088066e+04   5.223218675250665e-01
1.032402000088245e+04   5.193902744754360e-01
1.034494000088423e+04   5.197765072905489e-01
1.036586000088602e+04   5.188780187359993e-01
1.038678000088781e+04   5.233152905516905e-01
1.040770000088960e+04   5.245878083168345e-01
1.042862000089139e+04   5.255625208892822e-01
1.044954000089318e+04   5.266624902976523e-01
1.046000000089407e+04   5.256917872192324e-01
1.048074126835428e+04   5.237461031298817e-01
1.048615000089630e+04   5.232341588500236e-01
1.048863095149034e+04   5.230893372851196e-01
1.049652063462641e+04   5.226410659795069e-01
1.050441031776247e+04   5.237096932479772e-01
1.051230000089854e+04   5.290703514437798e-01
1.052018968403461e+04   5.227732298943814e-01
1.052807936717067e+04   5.207589041436964e-01
1.053596905030674e+04   5.202659436115575e-01
1.053845000090078e+04   5.201148124102832e-01
1.054385873344280e+04   5.206180197614707e-01
1.055414000090211e+04   5.215751375571209e-01
1.059075000090525e+04   5.249894653831095e-01
1.064305000090972e+04   5.212362291009240e-01
1.065874000091106e+04   5.223788154610622e-01
1.069535000091419e+04   5.250445927103906e-01
1.074765000091866e+04   5.290710542720025e-01
1.075288000091910e+04   5.290272988299146e-01
1.079995000092313e+04   5.285957473315143e-01
1.085225000092760e+04   5.278321383250024e-01
1.085748000092804e+04   5.279978864876097e-01
1.090455000093207e+04   5.294708382381671e-01
1.095162000093609e+04   5.291838729665853e-01
1.095685000093654e+04   5.291480388438348e-01


==> tex/build/figures/fit-cgale-jpas/east-jpas.txt <==
# Data of showing the flux and its erros for east region for J-PAS data.
# In Fig.4 it has shown in east panel with circles.
# Regarding the raw data and where it is downloaded you can check 'INPUT.conf'.
# 
# 
# Project title: J-PAS: unprecedented precision in stellar populations of diffuse tidal features
# Git commit (that produced this dataset): 0b8f01e
# Git repository: https://gitlab.com/sepideh.esk/alba
# DOI (Journal): https://doi.org/10.1051/0004-6361/202558180
# DOI (Zenodo): https://doi.org/10.5281/zenodo.17674805
#
# Copyright (C) 2026 Sepideh Eskandarlou <sepideh.eskandarlou@gmail.com>
# Dataset is available under Creative Commons Attribution-ShareAlike (CC BY-SA).
# License URL: https://creativecommons.org/licenses/by-sa/4.0
# Column 1: wavelength [nm ,f64,] Effective Wavelength.
# Column 2: Flux-4     [cgs,f64,] Wavelength Flux Density
# Column 3: Flux-err-4 [cgs,f64,] Wavelength Flux Density error
3.556580000000000e+03   7.977866000000000e-02   6.912468000000000e-03
3.808630000000000e+03   7.331579000000001e-02   3.442570000000000e-03
3.906500000000000e+03   8.090484000000001e-02   4.226143000000000e-03
4.010650000000000e+03   9.272902000000000e-02   5.213432000000000e-03
4.117410000000000e+03   1.200713000000000e-01   4.490009000000000e-03
4.209500000000000e+03   1.298353000000000e-01   3.672489000000000e-03
4.306260000000000e+03   1.517400000000000e-01   1.078822000000000e-02
4.413420000000000e+03   1.429889000000000e-01   6.066813000000000e-03
4.514420000000000e+03   1.531031000000000e-01   6.055774000000000e-03
4.608520000000000e+03   1.736174000000000e-01   5.115040000000000e-03
4.704400000000000e+03   1.860916000000000e-01   6.099625000000000e-03
4.802540000000000e+03   2.095044000000000e-01   7.051678000000000e-03
4.911150000000000e+03   2.203069000000000e-01   7.947752000000001e-03
5.005300000000000e+03   2.052722000000000e-01   5.496910000000000e-03
5.101530000000000e+03   1.947109000000000e-01   1.870045000000000e-02
5.207860000000000e+03   2.062181000000000e-01   6.806299000000000e-03
5.303520000000000e+03   2.254758000000000e-01   7.522628000000000e-03
5.396850000000000e+03   2.073041000000000e-01   6.422643000000000e-03
5.501640000000000e+03   2.715981000000000e-01   1.427321000000000e-02
5.604080000000000e+03   2.686709000000000e-01   8.346104000000000e-03
5.709680000000000e+03   2.597575000000000e-01   8.123890999999999e-03
5.811190000000000e+03   2.805859000000000e-01   8.724885000000000e-03
5.919700000000000e+03   2.775668000000000e-01   8.041906000000000e-03
6.009760000000000e+03   3.091965000000000e-01   8.741016000000001e-03
6.117190000000000e+03   2.848716000000000e-01   8.066126999999999e-03
6.208790000000000e+03   3.261942000000000e-01   1.007306000000000e-02
6.312310000000000e+03   3.079847000000000e-01   7.725841000000000e-03
6.410210000000000e+03   2.780603000000000e-01   7.355464000000000e-03
6.503430000000000e+03   3.125532000000000e-01   7.840975000000000e-03
6.610550000000000e+03   3.133224000000000e-01   7.006530000000000e-03
6.712780000000000e+03   3.363267000000000e-01   8.026436000000000e-03
6.810460000000000e+03   3.677495000000000e-01   1.017913000000000e-02
6.915810000000000e+03   3.338592000000000e-01   8.545466000000000e-03
7.008090000000000e+03   3.407787000000000e-01   6.090974000000000e-03
7.121450000000000e+03   3.341307000000000e-01   8.164315000000000e-03
7.211650000000000e+03   3.630760000000000e-01   1.426840000000000e-02
7.311760000000000e+03   3.487087000000000e-01   1.209036000000000e-02
7.415650000000000e+03   3.638578000000000e-01   1.557960000000000e-02
7.501450000000000e+03   4.190421000000000e-01   1.404768000000000e-02
7.599060000000000e+03   4.036699000000000e-01   2.410290000000000e-02
7.720090000000000e+03   4.100564000000000e-01   1.715213000000000e-02
7.807880000000000e+03   4.130726000000000e-01   2.644018000000000e-02
7.907990000000000e+03   4.414002000000000e-01   1.808910000000000e-02
8.006670000000000e+03   4.495958000000000e-01   2.018772000000000e-02
8.113920000000000e+03   4.503611000000000e-01   1.816194000000000e-02
8.216360000000001e+03   3.950324000000000e-01   1.765533000000000e-02
8.318510000000000e+03   4.420207000000000e-01   1.890869000000000e-02
8.410520000000000e+03   4.439812000000000e-01   1.457015000000000e-02
8.509030000000001e+03   4.590397000000000e-01   1.433313000000000e-02
8.597570000000000e+03   4.555656000000000e-01   1.998779000000000e-02
8.708889999999999e+03   4.845009000000000e-01   1.972545000000000e-02
8.818370000000001e+03   4.211061000000000e-01   2.225938000000000e-02
8.912660000000000e+03   4.159742000000000e-01   2.058734000000000e-02
9.001870000000001e+03   5.001972000000000e-01   1.558057000000000e-02
9.097500000000000e+03   4.740625000000000e-01   1.232300000000000e-02
9.572940000000001e+03   6.582568000000000e-02   1.082701000000000e-02


==> tex/build/figures/fit-cgale-jpas/east-residual-jpas.txt <==
# Data of showing the residual of J-PAS for east region for J-PAS data.
# In Fig.A.1 it has shown in east panel with circles.
# Regarding the raw data and where it is downloaded you can check 'INPUT.conf'.
# 
# 
# Project title: J-PAS: unprecedented precision in stellar populations of diffuse tidal features
# Git commit (that produced this dataset): 0b8f01e
# Git repository: https://gitlab.com/sepideh.esk/alba
# DOI (Journal): https://doi.org/10.1051/0004-6361/202558180
# DOI (Zenodo): https://doi.org/10.5281/zenodo.17674805
#
# Copyright (C) 2026 Sepideh Eskandarlou <sepideh.eskandarlou@gmail.com>
# Dataset is available under Creative Commons Attribution-ShareAlike (CC BY-SA).
# License URL: https://creativecommons.org/licenses/by-sa/4.0
# Column 1: wavelength          [nm  ,f64,] Effective Wavelength.
# Column 2: diff-mang-jpas-east [unit,f64,] Different between MaNGA under sample and J-PAS.
# Column 3: Flux-err-4          [cgs ,f64,] Wavelength Flux Density error
3.556580000000000e+03   -1.389842491063022e+01  6.912468000000000e-03
3.808630000000000e+03    8.700901213766398e+00  3.442570000000000e-03
3.906500000000000e+03    5.161930344868139e+00  4.226143000000000e-03
4.010650000000000e+03   -1.081834260907802e+00  5.213432000000000e-03
4.117410000000000e+03   -3.774516380318643e+00  4.490009000000000e-03
4.209500000000000e+03   -6.038806727111722e-01  3.672489000000000e-03
4.306260000000000e+03   -1.500047249251339e+01  1.078822000000000e-02
4.413420000000000e+03   -6.311080992480194e+00  6.066813000000000e-03
4.514420000000000e+03   -2.157417523187388e-01  6.055774000000000e-03
4.608520000000000e+03   -6.104710820318093e-02  5.115040000000000e-03
4.704400000000000e+03    9.529508901949528e-02  6.099625000000000e-03
4.802540000000000e+03   -7.054234744725608e+00  7.051678000000000e-03
4.911150000000000e+03   -7.717833916347305e+00  7.947752000000001e-03
5.005300000000000e+03    9.073571611376754e-01  5.496910000000000e-03
5.101530000000000e+03    7.187996454729811e+00  1.870045000000000e-02
5.207860000000000e+03    2.819609743958932e+00  6.806299000000000e-03
5.303520000000000e+03   -6.668205896122430e+00  7.522628000000000e-03
5.396850000000000e+03    8.683717050943772e+00  6.422643000000000e-03
5.501640000000000e+03   -1.201812543359461e+01  1.427321000000000e-02
5.604080000000000e+03   -7.995618666139656e+00  8.346104000000000e-03
5.709680000000000e+03   -6.987580462242969e-01  8.123890999999999e-03
5.811190000000000e+03   -5.080593550017134e+00  8.724885000000000e-03
5.919700000000000e+03    1.617392254014297e-01  8.041906000000000e-03
6.009760000000000e+03   -8.720706504434810e+00  8.741016000000001e-03
6.117190000000000e+03    1.310285676781551e+00  8.066126999999999e-03
6.208790000000000e+03   -8.640492804942943e+00  1.007306000000000e-02
6.312310000000000e+03   -2.672511852662909e+00  7.725841000000000e-03
6.410210000000000e+03    6.813236460646094e+00  7.355464000000000e-03
6.503430000000000e+03   -1.045323774840391e+00  7.840975000000000e-03
6.610550000000000e+03    2.102433345393128e+00  7.006530000000000e-03
6.712780000000000e+03   -3.024001526824752e-01  8.026436000000000e-03
6.810460000000000e+03   -7.282372800172741e+00  1.017913000000000e-02
6.915810000000000e+03    2.308700871989618e+00  8.545466000000000e-03
7.008090000000000e+03   -1.448715636300223e-01  6.090974000000000e-03
7.121450000000000e+03    4.228656086834697e+00  8.164315000000000e-03
7.211650000000000e+03   -1.543602633417123e+00  1.426840000000000e-02
7.311760000000000e+03    7.380737121780878e-01  1.209036000000000e-02
7.415650000000000e+03   -4.491338309218540e+00  1.557960000000000e-02
7.501450000000000e+03   -1.460519291126470e+01  1.404768000000000e-02
7.599060000000000e+03   -4.226242332384162e+00  2.410290000000000e-02
7.720090000000000e+03   -2.603385658030783e+00  1.715213000000000e-02
7.807880000000000e+03   -8.640874842878297e-01  2.644018000000000e-02
7.907990000000000e+03   -1.004568219512637e+01  1.808910000000000e-02
8.006670000000000e+03   -1.157753085011118e+01  2.018772000000000e-02
8.113920000000000e+03   -9.652095271015598e+00  1.816194000000000e-02
8.216360000000001e+03    5.436019476680849e+00  1.765533000000000e-02
8.318510000000000e+03   -2.113887424238266e+00  1.890869000000000e-02
8.410520000000000e+03   -2.398000710638937e-01  1.457015000000000e-02
8.509030000000001e+03   -2.381281221274192e+00  1.433313000000000e-02
8.597570000000000e+03   -1.198873988998000e+00  1.998779000000000e-02
8.708889999999999e+03   -7.620325270567761e+00  1.972545000000000e-02
8.818370000000001e+03    6.461253388172556e+00  2.225938000000000e-02
8.912660000000000e+03    9.464851781282588e+00  2.058734000000000e-02
9.001870000000001e+03   -6.475923652515175e+00  1.558057000000000e-02
9.097500000000000e+03    4.079435053129116e+00  1.232300000000000e-02
9.572940000000001e+03   -8.706320798996462e+00  1.082701000000000e-02


==> tex/build/figures/fit-cgale-jpas/north1-cgal-jpas.txt <==
# Data of showing the CGIALGE output for north1 region for J-PAS data.
# In Fig.4 it has shown in north1 panel with line.
# Regarding the raw data and where it is downloaded you can check 'INPUT.conf'.
# 
# 
# Project title: J-PAS: unprecedented precision in stellar populations of diffuse tidal features
# Git commit (that produced this dataset): 0b8f01e
# Git repository: https://gitlab.com/sepideh.esk/alba
# DOI (Journal): https://doi.org/10.1051/0004-6361/202558180
# DOI (Zenodo): https://doi.org/10.5281/zenodo.17674805
#
# Copyright (C) 2026 Sepideh Eskandarlou <sepideh.eskandarlou@gmail.com>
# Dataset is available under Creative Commons Attribution-ShareAlike (CC BY-SA).
# License URL: https://creativecommons.org/licenses/by-sa/4.0
# Column 1: ARITH_1 [arith_unit_1,f64,] Column from arithmetic operation 1
# Column 2: Fnu     [mJy         ,f64,] 
3.007250000257045e+03   4.118777788148668e-02
3.017710000257939e+03   4.110248389303575e-02
3.028170000258833e+03   4.087816903607337e-02
3.043860000260174e+03   4.322678042881849e-02
3.064780000261962e+03   4.252873219401302e-02
3.071222192567498e+03   4.238092858428174e-02
3.073534144491449e+03   4.232715042945122e-02
3.075846096415401e+03   4.227361618088647e-02
3.078158048339351e+03   4.228680718778400e-02
3.080470000263304e+03   4.248949290038597e-02
3.082781952187256e+03   4.217682516448828e-02
3.085093904111206e+03   4.205304107680312e-02
3.085700000263751e+03   4.203819788132758e-02
3.087405856035158e+03   4.211209288930708e-02
3.089717807959109e+03   4.221303049659279e-02
3.106620000265539e+03   4.295615525614689e-02
3.127540000267327e+03   4.322135414088581e-02
3.148460000269115e+03   4.336378724169181e-02
3.169380000270903e+03   4.384383305370625e-02
3.190300000272691e+03   4.425362603226566e-02
3.211220000274479e+03   4.492569808464806e-02
3.227651166722039e+03   4.500581197174682e-02
3.230080875110708e+03   4.501700987444167e-02
3.232140000276268e+03   4.502636858630424e-02
3.232510583499377e+03   4.503543004923363e-02
3.234940291888046e+03   4.509487403934602e-02
3.237370000276715e+03   4.515440724884252e-02
3.239799708665383e+03   4.521372248713266e-02
3.242229417054052e+03   4.527312667295000e-02
3.244659125442721e+03   4.533256662998575e-02
3.247088833831390e+03   4.539201323750397e-02
3.253060000278056e+03   4.553813400566424e-02
3.273980000279844e+03   4.513680557584065e-02
3.294900000281632e+03   4.580454049179576e-02
3.315820000283420e+03   4.598610735014734e-02
3.324637130697855e+03   4.538095766951831e-02
3.327139848094648e+03   4.520730448554417e-02
3.329642565491442e+03   4.503431468430776e-02
3.332145282888236e+03   4.501927065961496e-02
3.334648000285029e+03   4.545238457161357e-02
3.336740000285208e+03   4.479588127061825e-02
3.337150717681823e+03   4.472416948798748e-02
3.339653435078617e+03   4.473617498511679e-02
3.340280028113309e+03   4.477830550859087e-02
3.342156152475411e+03   4.490798678414062e-02
3.342794521156574e+03   4.495226299060783e-02
3.344658869872204e+03   4.508174594544149e-02
3.345309014199839e+03   4.512702562310227e-02
3.347823507243106e+03   4.531211104082922e-02
3.350338000286371e+03   4.552561223617496e-02
3.352852493329636e+03   4.566361494032588e-02
3.355366986372901e+03   4.582995587983161e-02
3.357660000286996e+03   4.599107866803723e-02
3.357881479416167e+03   4.597592219902454e-02
3.360395972459432e+03   4.580349235753067e-02
3.378580000288785e+03   4.453179777128548e-02
3.399500000290573e+03   4.693259984965649e-02
3.420420000292361e+03   4.831104593739246e-02
3.441340000294149e+03   4.836699788486537e-02
3.462260000295937e+03   4.870183437222709e-02
3.483180000297725e+03   4.866297181275509e-02
3.504100000299513e+03   4.848485845801637e-02
3.525020000301301e+03   4.718519178640189e-02
3.545940000303090e+03   4.803852706659414e-02
3.566860000304878e+03   4.844693929300688e-02
3.587780000306666e+03   4.867598812555506e-02
3.608700000308454e+03   4.928510549056780e-02
3.629620000310242e+03   4.961021429516397e-02
3.650540000312030e+03   5.057237735558803e-02
3.671460000313818e+03   5.161027949518161e-02
3.692380000315607e+03   5.087756006110228e-02
3.713300000317395e+03   5.274413299715620e-02
3.734220000319183e+03   4.959591365142389e-02
3.755140000320971e+03   4.965014277647881e-02
3.776060000322759e+03   5.158585983127967e-02
3.796980000324547e+03   5.256366490706499e-02
3.807440000325441e+03   5.296822677207973e-02
3.817900000326335e+03   5.450722976016220e-02
3.828338427475479e+03   5.434790981563703e-02
3.831220320688662e+03   5.430296901274421e-02
3.831467006958569e+03   5.429910296563797e-02
3.833552726613963e+03   5.426634623295305e-02
3.834102213901846e+03   5.425779755836641e-02
3.834351255301048e+03   5.425398665432425e-02
3.836438545042638e+03   5.423097651275534e-02
3.836681306097054e+03   5.423079757459912e-02
3.836984107115029e+03   5.423182828891471e-02
3.837235503643526e+03   5.423381466671481e-02
3.838820000328124e+03   5.426326084931197e-02
3.839324363471312e+03   5.422103149605128e-02
3.839569479655022e+03   5.419896859977651e-02
3.839866000328213e+03   5.417089936327378e-02
3.840119751986003e+03   5.414575542252952e-02
3.840852745407842e+03   5.406961105244904e-02
3.842210181899986e+03   5.393500640382803e-02
3.842457653212991e+03   5.391235699580596e-02
3.842747893541396e+03   5.388596625591173e-02
3.843004000328481e+03   5.386243494767215e-02
3.843744059138203e+03   5.378982495730544e-02
3.845024184718630e+03   5.363771925518531e-02
3.845096000328660e+03   5.362830653028217e-02
3.845345826770960e+03   5.359520225160971e-02
3.845629786754580e+03   5.355725695460466e-02
3.845888248670960e+03   5.352285041984536e-02
3.846635372868564e+03   5.342667778486426e-02
3.847918638621384e+03   5.326810239087866e-02
3.847981818757335e+03   5.325994005968691e-02
3.848234000328928e+03   5.322665638146221e-02
3.848511679967764e+03   5.318869983693406e-02
3.848772497013438e+03   5.315200184428838e-02
3.849526686598925e+03   5.304487245265580e-02
3.850238483857115e+03   5.295332896744221e-02
3.850813092524137e+03   5.289145024362685e-02
3.850867637186009e+03   5.288606675809368e-02
3.851122173886897e+03   5.286167718586626e-02
3.851393573180948e+03   5.283636123620044e-02
3.851656745355916e+03   5.281156675035994e-02
3.852418000329286e+03   5.273117340444814e-02
3.853136862975359e+03   5.263866699296757e-02
3.853707546426890e+03   5.255978907162603e-02
3.853753455614683e+03   5.255354297132631e-02
3.854010347444866e+03   5.251942955669894e-02
3.854540993698394e+03   5.245542894371436e-02
3.855309314059647e+03   5.237909718524179e-02
3.855452782995599e+03   5.236604000582989e-02
3.856035242093603e+03   5.231088561016648e-02
3.856602000329644e+03   5.224607263002985e-02
3.856639274043357e+03   5.224125150286917e-02
3.856898521002835e+03   5.220569268412763e-02
3.858200627790008e+03   5.199226888955448e-02
3.858355087329334e+03   5.196692696056452e-02
3.858933621211847e+03   5.188143214467814e-02
3.859496454232398e+03   5.181766950992077e-02
3.859740000329912e+03   5.179657699003343e-02
3.859786694560803e+03   5.180695813605760e-02
3.861091941520369e+03   5.212541345333208e-02
3.861257391663069e+03   5.216370530905722e-02
3.861832000330091e+03   5.228349842526034e-02
3.862390908135151e+03   5.237798704949000e-02
3.862752801789478e+03   5.242970082603240e-02
3.863983255250730e+03   5.260196778615946e-02
3.864159695996803e+03   5.263208097745322e-02
3.864730379448335e+03   5.274556300601727e-02
3.865285362037905e+03   5.287789870451901e-02
3.865660601424900e+03   5.297500916958400e-02
3.867062000330538e+03   5.330586573850133e-02
3.867628758566580e+03   5.339668537564108e-02
3.868179815940658e+03   5.346142545821785e-02
3.868568401060320e+03   5.349914800203295e-02
3.869964304664273e+03   5.365315475515556e-02
3.870527137684823e+03   5.374437056968528e-02
3.871095680411054e+03   5.385892552295738e-02
3.871476200695742e+03   5.394846994731999e-02
3.872866608998008e+03   5.434508981854614e-02
3.873425516803067e+03   5.451072216462906e-02
3.874009760391260e+03   5.466268338283081e-02
3.874384000331163e+03   5.474182866319069e-02
3.875768913331742e+03   5.491122142239488e-02
3.876923840371466e+03   5.500612859688300e-02
3.877291799966585e+03   5.504734471204126e-02
3.878671217665476e+03   5.527082538131061e-02
3.879837920351672e+03   5.554665223720934e-02
3.880199599602006e+03   5.565030202918609e-02
3.880660000331700e+03   5.579880426061564e-02
3.881524278688023e+03   5.580634152701332e-02
3.882752000331879e+03   5.574825612420070e-02
3.883107399237428e+03   5.569577529569214e-02
3.884446209099210e+03   5.538247075391064e-02
3.885666080312085e+03   5.508586192996510e-02
3.885695717998810e+03   5.507966331561936e-02
3.886015198872849e+03   5.501628074184842e-02
3.886738577826507e+03   5.489328344319219e-02
3.887368139510398e+03   5.480286866570692e-02
3.888580160292292e+03   5.465396797584737e-02
3.888620788582391e+03   5.464952291175963e-02
3.888824297481902e+03   5.462797254191284e-02
3.889664433453186e+03   5.455661913296441e-02
3.890290069921585e+03   5.453119731170851e-02
3.891494240272498e+03   5.456988715826313e-02
3.891545859165971e+03   5.457395041800400e-02
3.891751723194776e+03   5.459187090035297e-02
3.892590289079863e+03   5.470090159477037e-02
3.893212000332773e+03   5.487131155699682e-02
3.894038596620386e+03   5.547401965740958e-02
3.894408320252705e+03   5.601166313130537e-02
3.894470929749551e+03   5.612536627171424e-02
3.894679148907650e+03   5.655680653991743e-02
3.895516144706542e+03   5.922023973123594e-02
3.896133930743961e+03   6.212588559918746e-02
3.896969947548750e+03   6.681078246356643e-02
3.897396000333131e+03   6.923295549781039e-02
3.897606574620524e+03   7.038434834830032e-02
3.898442000333220e+03   7.440090304898463e-02
3.899055861155148e+03   7.651742266121093e-02
3.899901298477116e+03   7.749151162825867e-02
3.900321070916711e+03   7.679908916839134e-02
3.900534000333399e+03   7.610620647654291e-02
3.901367855959898e+03   7.138086167536577e-02
3.901580000333488e+03   6.974267097771626e-02
3.901977791566336e+03   6.686781493508656e-02
3.902832649405481e+03   6.099828054843476e-02
3.903246141500290e+03   5.884728788529241e-02
3.903461426046274e+03   5.795554205962554e-02
3.904293711586577e+03   5.586943990677602e-02
3.904899721977524e+03   5.535544120574169e-02
3.905764000333846e+03   5.529534080908205e-02
3.906171212083871e+03   5.535827183281180e-02
3.906388851759148e+03   5.539547851057449e-02
3.907219567213255e+03   5.552613640617705e-02
3.908695351262211e+03   5.579374652350602e-02
3.909096282667451e+03   5.589817869510033e-02
3.909316277472022e+03   5.596159030932469e-02
3.910145422839933e+03   5.623062573035573e-02
3.910724353863537e+03   5.643654751950139e-02
3.911626702190576e+03   5.676990887297729e-02
3.912243703184896e+03   5.700106798206259e-02
3.913668265481472e+03   5.753713308582781e-02
3.914558053118941e+03   5.787258423633748e-02
3.916612177099406e+03   5.864975843713911e-02
3.917489404047306e+03   5.898836514970620e-02
3.919556088717341e+03   5.992253316618868e-02
3.922500000335276e+03   6.164141696659473e-02
3.925443911953211e+03   6.157837945728545e-02
3.928387823571146e+03   6.195805680092537e-02
3.931331735189081e+03   6.249642165315440e-02
3.932624410245173e+03   6.273399341388519e-02
3.934275646807016e+03   6.303792713816229e-02
3.935584807768168e+03   6.327926765859063e-02
3.938545205291163e+03   6.382815108077167e-02
3.941505602814159e+03   6.458370809289833e-02
3.943420000337064e+03   6.544775865112218e-02
3.944466000337154e+03   6.607427395139440e-02
3.947426397860149e+03   6.627602382418876e-02
3.950386795383145e+03   6.705911447136598e-02
3.953347192906140e+03   6.805127738950907e-02
3.956307590429135e+03   6.904864959941318e-02
3.960781625592990e+03   7.056216904562217e-02
3.963763219279635e+03   7.157495920004231e-02
3.964340000338852e+03   7.177181882987527e-02
3.966744812966280e+03   7.252150629164250e-02
3.969726406652923e+03   7.375803787951543e-02
3.972708000339568e+03   7.585825300169266e-02
3.975689594026212e+03   7.562699293569601e-02
3.978671187712856e+03   7.625693783158566e-02
3.981652781399501e+03   7.719543646240763e-02
3.983724541802323e+03   7.785134585664821e-02
3.984634375086145e+03   7.813985736116669e-02
3.985260000340641e+03   7.833840926720606e-02
3.986723406437126e+03   7.739945122561939e-02
3.989722271071929e+03   7.547048841822353e-02
3.992721135706732e+03   7.359922538302660e-02
3.995720000341535e+03   7.190449002431230e-02
3.998718864976337e+03   6.970375548622856e-02
3.999367439217777e+03   6.924572838896169e-02
4.001717729611140e+03   6.767899815980249e-02
4.002378079499051e+03   6.724619420668307e-02
4.004716594245943e+03   6.571306222205060e-02
4.005388719780326e+03   6.527442393267145e-02
4.006180000342429e+03   6.481861239032159e-02
4.007715458880746e+03   6.618742219839678e-02
4.008399360061601e+03   6.697542740722956e-02
4.011410000342876e+03   7.103281233850675e-02
4.014420640624151e+03   7.187723788607785e-02
4.017431280905425e+03   7.391442425698201e-02
4.020441921186700e+03   7.638172659139808e-02
4.023452561467975e+03   7.886154859535639e-02
4.027100000344217e+03   8.187733183277592e-02
4.034824673359473e+03   8.393152143386629e-02
4.037862005106084e+03   8.474370949223357e-02
4.040899336852695e+03   8.555886865289510e-02
4.043936668599305e+03   8.642265007747361e-02
4.046974000345916e+03   8.741929481038072e-02
4.048020000346005e+03   8.764145417696444e-02
4.050011332092527e+03   8.572392276076117e-02
4.053048663839137e+03   8.292072418601575e-02
4.055681869913412e+03   8.052222351322973e-02
4.056085995585748e+03   8.015350056087692e-02
4.058734902521986e+03   7.773213604424502e-02
4.059123327332359e+03   7.737642713681928e-02
4.061787935130558e+03   7.494276697624450e-02
4.064840967739131e+03   7.332323989365713e-02
4.067894000347704e+03   7.503100733569210e-02
4.068940000347793e+03   7.251385026417648e-02
4.070947032956277e+03   7.179791223290370e-02
4.074000065564850e+03   7.405021587564431e-02
4.077053098173423e+03   7.749942370888806e-02
4.080106130781996e+03   8.097192729718650e-02
4.089860000349581e+03   9.214700740925899e-02
4.110780000351369e+03   7.133105386140856e-02
4.131700000353158e+03   8.710357950415340e-02
4.134939216818379e+03   8.308444972553124e-02
4.137024936473774e+03   8.048834127219498e-02
4.138051912702409e+03   7.920769345867545e-02
4.140139202443999e+03   7.660007463711783e-02
4.140153515956864e+03   7.658217236614848e-02
4.141164608586439e+03   7.531716134910404e-02
4.143253468414226e+03   7.271589484736961e-02
4.143270137056385e+03   7.269538560343436e-02
4.144277304470469e+03   7.147303703543337e-02
4.146367734384452e+03   6.904907966948612e-02
4.146386758155905e+03   6.902726047399960e-02
4.147390000354499e+03   6.787410398422909e-02
4.149482000354677e+03   6.601952252495813e-02
4.149503379255425e+03   6.601118257246467e-02
4.150502696238528e+03   6.594228321720545e-02
4.152596266324904e+03   6.557777820122074e-02
4.152620000354946e+03   6.554764452087473e-02
4.153615392122558e+03   6.660435134234541e-02
4.155710532295130e+03   6.732612388136718e-02
4.155736621454466e+03   6.734635367972136e-02
4.156728088006588e+03   6.842749907142466e-02
4.158824798265356e+03   7.183669832774266e-02
4.158853242553986e+03   7.188655977659862e-02
4.159840783890618e+03   7.362915128335716e-02
4.161939064235582e+03   7.735423958422423e-02
4.161969863653507e+03   7.740899917837306e-02
4.165086484753027e+03   8.296005098050710e-02
4.173540000356734e+03   9.811507640511119e-02
4.194460000358522e+03   1.071966084938372e-01
4.198553666307894e+03   1.073486393813534e-01
4.201714249820908e+03   1.074659309906730e-01
4.204874833333924e+03   1.075843516268989e-01
4.208035416846938e+03   1.078303598337080e-01
4.211196000359952e+03   1.084372960166024e-01
4.214356583872967e+03   1.080649112195219e-01
4.215380000360310e+03   1.080609402323723e-01
4.217517167385982e+03   1.079594956575955e-01
4.220677750898997e+03   1.079372264146567e-01
4.223838334412012e+03   1.079155998830601e-01
4.236300000362098e+03   1.078247378162911e-01
4.244439498726559e+03   1.065886419485647e-01
4.247634624135891e+03   1.060994299671870e-01
4.248610938037347e+03   1.059494989012183e-01
4.250696657692741e+03   1.056289868627297e-01
4.250829749545223e+03   1.056086221161344e-01
4.251809203619071e+03   1.054607076599644e-01
4.253896493360661e+03   1.051967084392277e-01
4.254024874954554e+03   1.051853845968141e-01
4.255007469200796e+03   1.051228722145270e-01
4.257096329028582e+03   1.050016775284439e-01
4.257220000363886e+03   1.049878668533608e-01
4.258205734782520e+03   1.047405801032247e-01
4.260296164696502e+03   1.042626159239703e-01
4.260415125773218e+03   1.042389930339457e-01
4.261404000364244e+03   1.040159556149639e-01
4.263496000364423e+03   1.032635600308332e-01
4.263610251182550e+03   1.032157949394486e-01
4.264602265945969e+03   1.028103377432963e-01
4.266695836032344e+03   1.020888986371988e-01
4.266805376591882e+03   1.020558180926960e-01
4.267800531527693e+03   1.017672020567022e-01
4.269895671700265e+03   1.011895684317190e-01
4.270000502001214e+03   1.011609357351332e-01
4.270998797109418e+03   1.008883064605537e-01
4.273095507368185e+03   1.003148721312207e-01
4.274197062691142e+03   1.000129972932756e-01
4.276295343036106e+03   9.943679617627686e-02
4.277811013212861e+03   9.901962031323044e-02
4.278140000365674e+03   9.892896314250682e-02
4.281031260001333e+03   9.724478510230290e-02
4.284251506789805e+03   9.537758714997782e-02
4.287471753578277e+03   9.514012967832641e-02
4.290692000366747e+03   9.952439684471215e-02
4.293912247155219e+03   9.134518787013313e-02
4.297132493943691e+03   8.777482127134566e-02
4.299060000367463e+03   8.661783648320424e-02
4.300352740732164e+03   8.786948310685952e-02
4.303572987520634e+03   9.101053538359299e-02
4.319980000369251e+03   1.071825806796540e-01
4.340900000371039e+03   1.114539769937437e-01
4.361820000372827e+03   1.124800622721260e-01
4.382740000374615e+03   1.129978362946957e-01
4.403660000376403e+03   1.149623306788088e-01
4.424580000378191e+03   1.140158646793998e-01
4.445500000379980e+03   1.161438574903788e-01
4.466420000381768e+03   1.129578829223236e-01
4.487340000383556e+03   1.129422834444735e-01
4.508260000385344e+03   1.053351604489348e-01
4.526011652204733e+03   1.031898396420063e-01
4.529180000387132e+03   1.028013291194494e-01
4.529418739250556e+03   1.027119125913063e-01
4.532825826296380e+03   1.014636865749714e-01
4.536232913342203e+03   1.034476456999842e-01
4.539640000388026e+03   1.145817663988088e-01
4.543047087433850e+03   1.008779958228213e-01
4.546454174479672e+03   9.629807936651028e-02
4.549861261525496e+03   9.496309260301286e-02
4.549997428241762e+03   9.491086061995406e-02
4.550100000388920e+03   9.487151247293106e-02
4.553268348571320e+03   9.864155899447705e-02
4.553422571278843e+03   9.882537993927656e-02
4.556847714315923e+03   1.029152855529855e-01
4.560272857353003e+03   1.070194420688298e-01
4.563698000390083e+03   1.111379615821829e-01
4.567123143427162e+03   1.152703431395660e-01
4.570548286464244e+03   1.194171296595699e-01
4.571020000390708e+03   1.199893546210780e-01
4.573973429501322e+03   1.198455360774323e-01
4.577398572538403e+03   1.196776809548430e-01
4.591940000392497e+03   1.189522508123822e-01
4.612860000394285e+03   1.212319859757359e-01
4.633780000396073e+03   1.238137838236714e-01
4.654700000397861e+03   1.257342429843927e-01
4.662626289633034e+03   1.267455628162105e-01
4.666136217324710e+03   1.271950638053087e-01
4.669646145016386e+03   1.276485734928740e-01
4.673156072708062e+03   1.284192755044159e-01
4.675620000399649e+03   1.295881263160948e-01
4.676666000399739e+03   1.300173757346600e-01
4.680175928091416e+03   1.290307128384301e-01
4.683685855783092e+03   1.289358574630775e-01
4.687195783474768e+03   1.291586626998708e-01
4.690705711166445e+03   1.293846914427893e-01
4.696540000401437e+03   1.297608788568027e-01
4.717460000403225e+03   1.383679231584619e-01
4.738380000405014e+03   1.310281247435114e-01
4.759300000406802e+03   1.326348818754432e-01
4.780220000408590e+03   1.392268344466921e-01
4.801140000410378e+03   1.350520778178430e-01
4.822060000412166e+03   1.381048793680923e-01
4.842980000413954e+03   1.357104941029429e-01
4.857641077412361e+03   1.370488113388525e-01
4.861297808163386e+03   1.373840269558557e-01
4.863900000415742e+03   1.376231439361203e-01
4.864954538914410e+03   1.377787325915912e-01
4.868611269665434e+03   1.383529059901095e-01
4.872268000416458e+03   1.390240376725246e-01
4.875924731167483e+03   1.394370046675012e-01
4.879581461918507e+03   1.399466428957254e-01
4.883238192669530e+03   1.404915408928205e-01
4.884820000417531e+03   1.407277918640274e-01
4.886841152587876e+03   1.405145991674557e-01
4.886894923420554e+03   1.405089189843868e-01
4.890519864545648e+03   1.401249873065526e-01
4.894198576503419e+03   1.397337323486051e-01
4.897877288461190e+03   1.393825673853905e-01
4.901556000418961e+03   1.391485386474494e-01
4.905234712376732e+03   1.385892105392601e-01
4.905740000419319e+03   1.385285552288679e-01
4.908913424334503e+03   1.380319364592187e-01
4.912592136292275e+03   1.374962091028475e-01
4.916270848250047e+03   1.369583475852318e-01
4.926660000421107e+03   1.354256328420362e-01
4.947580000422895e+03   1.416947724208413e-01
4.968500000424683e+03   1.445338580675943e-01
4.989420000426471e+03   1.449033854196221e-01
5.010340000428259e+03   1.446682357819226e-01
5.031260000430048e+03   1.432957911653593e-01
5.052180000431836e+03   1.434632332367711e-01
5.069341622434841e+03   1.305256163170569e-01
5.073100000433624e+03   1.276628043238635e-01
5.073157716934783e+03   1.276199776024165e-01
5.076973811434725e+03   1.248618614656626e-01
5.080789905934666e+03   1.304552407440954e-01
5.084606000434607e+03   1.596930498455407e-01
5.088422094934549e+03   1.247644001229593e-01
5.092238189434491e+03   1.134071093895641e-01
5.094020000435412e+03   1.120215685120931e-01
5.096054283934433e+03   1.147089055959350e-01
5.099870378434374e+03   1.198432895848297e-01
5.114940000437200e+03   1.402920533521752e-01
5.132956071924355e+03   1.435371653605791e-01
5.135860000438988e+03   1.440639618113686e-01
5.136820054053282e+03   1.440254587646416e-01
5.140684036182209e+03   1.438707026492151e-01
5.144548018311135e+03   1.438172239044668e-01
5.148412000440062e+03   1.440524643072913e-01
5.152275982568989e+03   1.435001403671939e-01
5.156139964697914e+03   1.432356344086683e-01
5.156780000440776e+03   1.432087527204340e-01
5.160003946826841e+03   1.440773250591579e-01
5.163867928955769e+03   1.451220996430869e-01
5.171541885549142e+03   1.472060896537850e-01
5.175434914272699e+03   1.482679136748221e-01
5.177700000442564e+03   1.488873619578564e-01
5.179327942996255e+03   1.488694357683801e-01
5.183220971719812e+03   1.488653936317673e-01
5.187114000443370e+03   1.489720264719465e-01
5.191007029166926e+03   1.487753833078969e-01
5.194900057890483e+03   1.486890668562017e-01
5.198620000444353e+03   1.486436282606876e-01
5.198793086614040e+03   1.485941147008049e-01
5.202686115337598e+03   1.474784241147114e-01
5.219540000446141e+03   1.425948319331453e-01
5.221599157278595e+03   1.421684066197850e-01
5.225529868070861e+03   1.413516965447261e-01
5.229460578863128e+03   1.405325551266728e-01
5.230984895727866e+03   1.402224273245056e-01
5.233391289655394e+03   1.398296008268518e-01
5.234922671908017e+03   1.397105451614171e-01
5.237322000447662e+03   1.394619808004079e-01
5.238860448088166e+03   1.390158523311932e-01
5.240460000447929e+03   1.384858764409797e-01
5.241252711239928e+03   1.386285207916906e-01
5.242798224268317e+03   1.391685112039859e-01
5.245183422032194e+03   1.404647620305533e-01
5.246736000448465e+03   1.411591841299385e-01
5.249114132824461e+03   1.414190702340866e-01
5.250673776628615e+03   1.415140116056836e-01
5.253044843616727e+03   1.420281143269180e-01
5.254611552808765e+03   1.424854382197449e-01
5.258549328988915e+03   1.436787214389023e-01
5.261380000449717e+03   1.445402171967405e-01
5.262487105169064e+03   1.445412417596577e-01
5.282300000451505e+03   1.445509621080989e-01
5.303220000453293e+03   1.499336109135666e-01
5.324140000455081e+03   1.461551516868232e-01
5.345060000456870e+03   1.485569294769357e-01
5.365980000458658e+03   1.458214801061880e-01
5.386900000460446e+03   1.431924428803846e-01
5.407820000462234e+03   1.388813868976034e-01
5.428740000464022e+03   1.413501352417212e-01
5.449660000465810e+03   1.460426625851606e-01
5.470580000467598e+03   1.493126007691652e-01
5.491500000469387e+03   1.536336006740217e-01
5.512420000471175e+03   1.434666240107386e-01
5.533340000472963e+03   1.552284854061825e-01
5.554260000474751e+03   1.595811141252146e-01
5.575180000476539e+03   1.499695051475250e-01
5.596100000478327e+03   1.586617443434785e-01
5.617020000480115e+03   1.588593226358858e-01
5.637940000481904e+03   1.569444041623762e-01
5.658860000483692e+03   1.554682832907174e-01
5.679780000485480e+03   1.578202227170495e-01
5.700700000487268e+03   1.616732313142149e-01
5.721620000489056e+03   1.589079746428450e-01
5.742540000490844e+03   1.601805579710674e-01
5.763460000492632e+03   1.602439723604537e-01
5.784380000494421e+03   1.624549943018069e-01
5.805300000496209e+03   1.653162745247557e-01
5.826220000497997e+03   1.640302466261452e-01
5.847140000499785e+03   1.618105763613095e-01
5.868060000501573e+03   1.661918331391421e-01
5.888980000503361e+03   1.656706217304173e-01
5.909900000505149e+03   1.672691555219807e-01
5.930820000506938e+03   1.655123717904863e-01
5.951740000508726e+03   1.695956181548575e-01
5.972660000510514e+03   1.675756792188596e-01
5.993580000512302e+03   1.765804873277672e-01
6.014500000514090e+03   1.718804678697712e-01
6.035420000515878e+03   1.743627938692256e-01
6.056340000517666e+03   1.712794821195798e-01
6.077260000519454e+03   1.759529638565978e-01
6.098180000521243e+03   1.797945314909973e-01
6.119100000523031e+03   1.765919266380454e-01
6.127844347547238e+03   1.767750336924087e-01
6.132457260791767e+03   1.768709658366353e-01
6.137070174036297e+03   1.769792224390485e-01
6.140020000524819e+03   1.779138068091822e-01
6.141683087280826e+03   1.777020272089530e-01
6.146296000525355e+03   1.809383322613416e-01
6.150908913769885e+03   1.737762858771265e-01
6.155521827014416e+03   1.704264117778379e-01
6.160134740258944e+03   1.684286581183738e-01
6.160940000526607e+03   1.680813752007208e-01
6.164747653503473e+03   1.697105717733670e-01
6.181860000528395e+03   1.770844455666325e-01
6.202780000530183e+03   1.777931443260529e-01
6.223700000531971e+03   1.789768165512932e-01
6.244620000533760e+03   1.816035957955081e-01
6.265540000535548e+03   1.796493519168079e-01
6.286460000537336e+03   1.786182957821798e-01
6.307380000539124e+03   1.823706536537207e-01
6.328300000540912e+03   1.849373620605696e-01
6.349220000542700e+03   1.860722337772293e-01
6.370140000544488e+03   1.825753030239591e-01
6.391060000546277e+03   1.836581945195811e-01
6.411980000548065e+03   1.785084602304536e-01
6.432900000549853e+03   1.804200799822098e-01
6.453820000551641e+03   1.764941744767014e-01
6.474740000553429e+03   1.836126354628708e-01
6.495660000555217e+03   1.836513414560322e-01
6.516580000557005e+03   1.806154422729125e-01
6.537500000558794e+03   1.765006357051616e-01
6.558420000560582e+03   1.838191073191943e-01
6.570016914490742e+03   1.857078085301136e-01
6.574962686008872e+03   1.865166334641032e-01
6.579340000562370e+03   1.872404914845989e-01
6.579908457527004e+03   1.871750541755243e-01
6.582531232423105e+03   1.869880028571157e-01
6.584854229045133e+03   1.873616430864391e-01
6.587486424458413e+03   1.888935284506698e-01
6.589800000563264e+03   1.893100713365256e-01
6.592441616493721e+03   1.876826019162982e-01
6.594745772081395e+03   1.858281393016476e-01
6.597396808529029e+03   1.848405109658348e-01
6.599691543599524e+03   1.844972666494513e-01
6.600260000564158e+03   1.844310437751525e-01
6.602352000564338e+03   1.846730691234630e-01
6.604637315117656e+03   1.849255528515301e-01
6.607307192599646e+03   1.852155822797999e-01
6.609583086635786e+03   1.854709328271509e-01
6.612262384634952e+03   1.857770551900450e-01
6.617217576670262e+03   1.863459573415027e-01
6.621180000565946e+03   1.868017525737062e-01
6.622172768705569e+03   1.868244878631417e-01
6.642100000567734e+03   1.872768950251604e-01
6.663020000569522e+03   1.879789538858859e-01
6.683940000571311e+03   1.911844126033510e-01
6.704860000573099e+03   1.884638690213188e-01
6.725780000574887e+03   1.914513960223433e-01
6.746700000576675e+03   1.921019280361559e-01
6.767620000578463e+03   1.923044737187843e-01
6.788540000580251e+03   1.896853451607431e-01
6.809460000582039e+03   1.935329281061961e-01
6.828646151759584e+03   1.929454090650175e-01
6.830380000583827e+03   1.928913183831705e-01
6.833786613966047e+03   1.915696060587076e-01
6.838927076172511e+03   1.895892222073336e-01
6.844067538378975e+03   1.897855665708106e-01
6.844289049175039e+03   1.900118888868269e-01
6.849208000585437e+03   1.961511938732588e-01
6.849441287027974e+03   1.960264103496318e-01
6.851300000585616e+03   1.922449856020110e-01
6.854348462791901e+03   1.846568952299893e-01
6.854593524880909e+03   1.842321087973173e-01
6.859488924998364e+03   2.125242746522698e-01
6.859745762733843e+03   2.183024667416024e-01
6.864629387204827e+03   3.666360481332788e-01
6.864898000586778e+03   3.672469152497514e-01
6.866189105556676e+03   3.481237922246735e-01
6.869769849411291e+03   2.172286890717130e-01
6.870050238439713e+03   2.096550036554374e-01
6.871357829314670e+03   1.844200213379627e-01
6.872220000587404e+03   1.800149752767365e-01
6.875202476292648e+03   1.709222785841463e-01
6.876526553072667e+03   1.722650429824654e-01
6.880354714145583e+03   1.794314430033875e-01
6.881695276830661e+03   1.850253615893225e-01
6.885506951998518e+03   2.113532365948871e-01
6.886864000588656e+03   2.162362037348135e-01
6.892032724346653e+03   1.976634617648547e-01
6.893140000589192e+03   1.976121877831978e-01
6.897201448104647e+03   1.936647393219220e-01
6.902370171862642e+03   1.951653000271988e-01
6.907538895620638e+03   1.967322163542906e-01
6.914060000590980e+03   1.987157017268546e-01
6.934980000592768e+03   1.986018552172103e-01
6.955900000594556e+03   1.984317905084214e-01
6.964217929360188e+03   1.973480051837735e-01
6.969460447169405e+03   1.966606378192273e-01
6.974702964978624e+03   1.959743795254631e-01
6.976820000596344e+03   1.958858312282314e-01
6.979945482787843e+03   1.968155180601057e-01
6.985188000597060e+03   1.997053961330088e-01
6.990430518406279e+03   1.989943950288207e-01
6.995673036215498e+03   1.996112388492750e-01
6.997740000598133e+03   2.000411802997250e-01
7.000915554024716e+03   1.994505637588458e-01
7.003846602812670e+03   1.989065197111105e-01
7.006158071833934e+03   1.984765297980773e-01
7.008018042123458e+03   1.981299243812847e-01
7.009118952259618e+03   1.979245351899967e-01
7.013293531742796e+03   1.971606182296722e-01
7.014391301706564e+03   1.970039711828400e-01
7.018569021362136e+03   1.997249914138073e-01
7.018660000599921e+03   2.000160358219198e-01
7.019489500228125e+03   2.030046472799192e-01
7.019663651153511e+03   2.038120040788076e-01
7.023844510981476e+03   2.411753799756238e-01
7.024773625321543e+03   2.516080098780549e-01
7.024936000600457e+03   2.533530987163848e-01
7.029120000600815e+03   2.703046105636636e-01
7.030057750414961e+03   2.628227068490274e-01
7.030208350047405e+03   2.612602556461900e-01
7.034395490220154e+03   2.151571189137914e-01
7.035341875508380e+03   2.119720115214309e-01
7.035480699494351e+03   2.118109206437968e-01
7.039580000601709e+03   2.248370198725496e-01
7.039670979839493e+03   2.250985468588995e-01
7.040626000601798e+03   2.262120016540644e-01
7.040753048941297e+03   2.261730917344705e-01
7.044946469458833e+03   2.092070120078310e-01
7.045910125695217e+03   2.054689150274814e-01
7.046025398388245e+03   2.050998511525992e-01
7.050221959078171e+03   1.998274061896176e-01
7.051194250788635e+03   1.996382057884513e-01
7.056478375882054e+03   1.991010132645406e-01
7.060500000603497e+03   1.987286186811359e-01
7.061762500975473e+03   1.989505558399667e-01
7.081420000605285e+03   2.024235176052246e-01
7.102340000607073e+03   2.004948469472633e-01
7.123260000608861e+03   2.026289793042692e-01
7.144180000610650e+03   2.042326217406573e-01
7.165100000612438e+03   2.015261987291554e-01
7.186020000614226e+03   2.056814623062608e-01
7.206940000616014e+03   2.073579529335685e-01
7.227860000617802e+03   2.077551489604934e-01
7.248780000619590e+03   2.074690047583173e-01
7.269700000621378e+03   2.062664269994076e-01
7.290620000623167e+03   2.084246895638544e-01
7.311540000624955e+03   2.100570491578683e-01
7.332460000626743e+03   2.067671055232462e-01
7.353380000628531e+03   2.092128947632084e-01
7.367804682678903e+03   2.096129052134238e-01
7.373351012167092e+03   2.097659628216746e-01
7.374300000630319e+03   2.097925623884723e-01
7.378897341655282e+03   2.095453361596187e-01
7.384443671143472e+03   2.095260673220820e-01
7.389990000631660e+03   2.102988567820276e-01
7.395220000632107e+03   2.089947297910147e-01
7.395536330119849e+03   2.088674220480533e-01
7.401082659608039e+03   2.074264991400704e-01
7.406628989096229e+03   2.062624975671609e-01
7.412175318584417e+03   2.050962047430011e-01
7.416140000633895e+03   2.042594590441930e-01
7.437060000635684e+03   2.034529577667076e-01
7.441847730445387e+03   2.029048403047631e-01
7.447449797993542e+03   2.022605675208854e-01
7.453051865541698e+03   2.016185203155764e-01
7.457980000637472e+03   2.015531190167540e-01
7.458653933089853e+03   2.015843411342504e-01
7.464256000638008e+03   2.034558594898364e-01
7.469858068186164e+03   2.009470283421288e-01
7.475460135734319e+03   2.000458224194901e-01
7.478900000639260e+03   1.998432780127648e-01
7.481062203282474e+03   2.000520255538005e-01
7.486664270830630e+03   2.005990000118928e-01
7.499820000641048e+03   2.018874354385483e-01
7.520740000642836e+03   2.031349829302758e-01
7.541660000644624e+03   2.058843524621248e-01
7.562580000646412e+03   2.117546468033281e-01
7.583500000648201e+03   2.111764187052450e-01
7.604420000649989e+03   2.110940974473502e-01
7.625340000651777e+03   2.096878365616432e-01
7.632691078913927e+03   2.114509767875167e-01
7.638436809349038e+03   2.128334592363745e-01
7.643119677190897e+03   2.139631181505342e-01
7.644182539784150e+03   2.142200099759073e-01
7.645205396846291e+03   2.144676234366593e-01
7.646260000653565e+03   2.147260714966985e-01
7.648873258056989e+03   2.147695592158113e-01
7.649928270219260e+03   2.147946094255336e-01
7.650960547798579e+03   2.148240799310139e-01
7.654626838923082e+03   2.149403043639645e-01
7.655674000654371e+03   2.149600585449204e-01
7.656715698750867e+03   2.149687200684984e-01
7.660380419789172e+03   2.149611512942484e-01
7.661419731089482e+03   2.149681916192915e-01
7.662470849703154e+03   2.149839548365192e-01
7.666134000655265e+03   2.150693197737872e-01
7.667165461524592e+03   2.150860672072574e-01
7.667180000655353e+03   2.150861958870016e-01
7.668226000655442e+03   2.150747204889946e-01
7.671887581521356e+03   2.149991941534170e-01
7.672911191959703e+03   2.149794501009361e-01
7.673981151607732e+03   2.149624257980404e-01
7.677641162387448e+03   2.149249181099817e-01
7.678656922394814e+03   2.149170981083309e-01
7.679736302560018e+03   2.149090707514557e-01
7.683394743253541e+03   2.148821704570724e-01
7.685491453512306e+03   2.148666068373782e-01
7.688100000657141e+03   2.148470407296229e-01
7.689148324119633e+03   2.152586673797535e-01
7.691246604464595e+03   2.160832442688093e-01
7.709020000658929e+03   2.231043370838204e-01
7.729940000660717e+03   2.146950015238500e-01
7.750860000662506e+03   2.196908841016890e-01
7.771780000664294e+03   2.236011069604262e-01
7.792700000666082e+03   2.225157997838154e-01
7.813620000667870e+03   2.262786789604010e-01
7.834540000669658e+03   2.249871326903696e-01
7.855460000671446e+03   2.301693311821817e-01
7.876380000673234e+03   2.319105731071319e-01
7.897300000675023e+03   2.339266529000843e-01
7.918220000676811e+03   2.320913914106009e-01
7.939140000678599e+03   2.298211354309440e-01
7.960060000680387e+03   2.320704149682918e-01
7.980980000682175e+03   2.320607304441573e-01
8.001900000683963e+03   2.270514232612226e-01
8.022820000685751e+03   2.245076900428258e-01
8.043740000687540e+03   2.313548328358962e-01
8.064660000689328e+03   2.262806444337584e-01
8.083206524479006e+03   2.291996340889285e-01
8.085580000691116e+03   2.295747290252068e-01
8.089291393532503e+03   2.295460817077286e-01
8.095376262586001e+03   2.294996269518385e-01
8.101461131639497e+03   2.296068603692475e-01
8.106500000692904e+03   2.300572863345150e-01
8.107546000692993e+03   2.302161955811371e-01
8.113630869746490e+03   2.299517099081534e-01
8.119715738799987e+03   2.301240702767652e-01
8.125800607853485e+03   2.304520293713624e-01
8.127420000694692e+03   2.305397229518784e-01
8.131885476906981e+03   2.314783012002903e-01
8.148340000696480e+03   2.349524907629078e-01
8.169260000698268e+03   2.350228566222552e-01
8.190180000700057e+03   2.351482391179480e-01
8.211100000701845e+03   2.338048192400880e-01
8.232020000703633e+03   2.310261371019940e-01
8.252940000705421e+03   2.258092430326777e-01
8.273860000707209e+03   2.228580432129542e-01
8.294780000708997e+03   2.297808892646453e-01
8.315700000710785e+03   2.254488559977804e-01
8.336620000712574e+03   2.294507886269973e-01
8.357540000714362e+03   2.342030710036925e-01
8.378460000716150e+03   2.399683216106616e-01
8.399380000717938e+03   2.383660775140822e-01
8.420300000719726e+03   2.367963535600783e-01
8.441220000721514e+03   2.358776701211593e-01
8.462140000723302e+03   2.319450255034993e-01
8.483060000725091e+03   2.318298903141959e-01
8.503980000726879e+03   2.372842910944945e-01
8.524900000728667e+03   2.412383205395452e-01
8.545820000730455e+03   2.416295142413464e-01
8.566740000732243e+03   2.368584211113721e-01
8.587660000734031e+03   2.400385174876278e-01
8.608580000735819e+03   2.409595660096911e-01
8.629500000737607e+03   2.425393955348959e-01
8.650420000739396e+03   2.440369357029198e-01
8.671340000741184e+03   2.466052482519788e-01
8.691193804026325e+03   2.394879683509390e-01
8.692260000742972e+03   2.391033840732265e-01
8.697736353206023e+03   2.397545969564260e-01
8.703708121958687e+03   2.404664241878118e-01
8.704278902385720e+03   2.405347989926314e-01
8.710260091655562e+03   2.413068747238475e-01
8.710821451565420e+03   2.413928957112831e-01
8.713180000744760e+03   2.417886167346533e-01
8.716812061352439e+03   2.420956599921984e-01
8.717265299718749e+03   2.421164285344569e-01
8.717364000745118e+03   2.421202403887934e-01
8.723364031049316e+03   2.421368785532496e-01
8.723827474975900e+03   2.421515462690635e-01
8.723906549924817e+03   2.421545406187599e-01
8.729916000746191e+03   2.425430372891653e-01
8.730389650233052e+03   2.425572760085286e-01
8.730449099104515e+03   2.425586976664063e-01
8.732908197134204e+03   2.425616680823129e-01
8.734100000746548e+03   2.425639063371393e-01
8.736467970443065e+03   2.426082511432367e-01
8.736951825490203e+03   2.426342433325311e-01
8.736991648284213e+03   2.426366106904335e-01
8.739482148037827e+03   2.428442681840171e-01
8.743019940139942e+03   2.431722304669857e-01
8.743514000747353e+03   2.432013134977660e-01
8.743534197463912e+03   2.432023746101533e-01
8.746056098941448e+03   2.432640512785922e-01
8.749571909836819e+03   2.432796905594359e-01
8.750076176004504e+03   2.432928073248495e-01
8.751679674032748e+03   2.433657395288366e-01
8.752630049845071e+03   2.434323353091633e-01
8.755020000748336e+03   2.436761031741817e-01
8.756123879533694e+03   2.437192934885918e-01
8.756638351261656e+03   2.437431975333335e-01
8.758267755712135e+03   2.437941465380229e-01
8.759204000748694e+03   2.437965086376969e-01
8.763200526518809e+03   2.435927202714923e-01
8.764855837391526e+03   2.434843920520951e-01
8.765777951652319e+03   2.434365237127633e-01
8.769762701775959e+03   2.433571400094424e-01
8.771443919070914e+03   2.433862595515983e-01
8.772351902555942e+03   2.434187094149186e-01
8.773579730414383e+03   2.434786148547236e-01
8.775940000750124e+03   2.435657901818096e-01
8.778032000750303e+03   2.440087664217760e-01
8.778925853459563e+03   2.441441167875630e-01
8.780184297998832e+03   2.442994507232208e-01
8.784620082429692e+03   2.447663300538547e-01
8.785499804363186e+03   2.448801988058449e-01
8.786788865583283e+03   2.450638414541541e-01
8.791208164109081e+03   2.457961072316077e-01
8.793393433167732e+03   2.462249329070565e-01
8.796860000751913e+03   2.470296210114276e-01
8.797796245788471e+03   2.469512436839141e-01
8.799651226106806e+03   2.467441695912984e-01
8.799998000752181e+03   2.466939368457709e-01
8.804384327467860e+03   2.458000792019079e-01
8.806275419768710e+03   2.453934624374115e-01
8.806602568336632e+03   2.453279653121916e-01
8.812899613430611e+03   2.442762905103031e-01
8.813207135921080e+03   2.442295513080029e-01
8.817780000753701e+03   2.436120150259008e-01
8.819523807092515e+03   2.434208194587220e-01
8.819811703505531e+03   2.434000921144559e-01
8.826148000754416e+03   2.429980403372184e-01
8.826416271089980e+03   2.429624698729162e-01
8.829894161110018e+03   2.423103002670721e-01
8.832772194416319e+03   2.417298809089803e-01
8.836541121021766e+03   2.411451255001938e-01
8.838700000755489e+03   2.408594052316602e-01
8.839396388078223e+03   2.408759953797455e-01
8.843188080933513e+03   2.409802616486600e-01
8.846020581740124e+03   2.410696796062643e-01
8.849835040845261e+03   2.412910498617921e-01
8.852644775402026e+03   2.416056701625145e-01
8.856482000757009e+03   2.419617962912924e-01
8.859620000757277e+03   2.418170901407373e-01
8.863128960668757e+03   2.422349427522723e-01
8.866394255079411e+03   2.427537910589813e-01
8.869775920580505e+03   2.433887983862702e-01
8.873068691499591e+03   2.440244194587301e-01
8.876422880492253e+03   2.446739352830481e-01
8.879743127919775e+03   2.453190748295787e-01
8.880540000759065e+03   2.454785171809070e-01
8.883069840404001e+03   2.446441023598215e-01
8.886417564339958e+03   2.436486768152067e-01
8.893092000760138e+03   2.419706187504919e-01
8.899766437180318e+03   2.391363332713392e-01
8.901460000760853e+03   2.385228761931180e-01
8.906440873600503e+03   2.413117871163705e-01
8.911237227670379e+03   2.441113693743976e-01
8.913115310020685e+03   2.452098484529955e-01
8.917945420943781e+03   2.480394006502671e-01
8.919789746440865e+03   2.491215265657012e-01
8.922380000762641e+03   2.506437668582635e-01
8.924653614217181e+03   2.484323000206519e-01
8.931361807490581e+03   2.420692839165354e-01
8.938070000763983e+03   2.361864425644831e-01
8.943300000764430e+03   2.305191883222613e-01
8.944778194037384e+03   2.320631502110497e-01
8.951486387310784e+03   2.395882541443262e-01
8.958194580584184e+03   2.473172291857646e-01
8.964220000766218e+03   2.542825114275526e-01
8.964902773857586e+03   2.541138626343710e-01
8.966508798538318e+03   2.537168921748236e-01
8.973258599095918e+03   2.520443065982478e-01
8.980008399653521e+03   2.503669611162211e-01
8.985140000768006e+03   2.492506712729269e-01
8.986758200211121e+03   2.493949510907913e-01
8.993508000768721e+03   2.506049605984574e-01
9.000257801326323e+03   2.501649924168981e-01
9.006060000769794e+03   2.503085196686641e-01
9.007007601883923e+03   2.508169352145642e-01
9.013757402441526e+03   2.546615409233983e-01
9.020507202999126e+03   2.585201446039635e-01
9.026980000771582e+03   2.622316364573703e-01
9.036380406994012e+03   2.619489945575151e-01
9.043182805439188e+03   2.617422865788449e-01
9.047900000773370e+03   2.615995948890076e-01
9.049985203884362e+03   2.591615382018657e-01
9.056787602329536e+03   2.514539878256251e-01
9.063590000774711e+03   2.444657452682628e-01
9.068820000775158e+03   2.375151146628508e-01
9.070392399219887e+03   2.388730686433328e-01
9.077194797665061e+03   2.455084272268767e-01
9.083997196110235e+03   2.524314875780780e-01
9.089740000776947e+03   2.582957040779520e-01
9.090799594555410e+03   2.588340674083322e-01
9.110660000778735e+03   2.689723805998904e-01
9.125023492348253e+03   2.635059769671308e-01
9.131580000780523e+03   2.609961199735920e-01
9.131892619456768e+03   2.607638570935071e-01
9.138761746565282e+03   2.556538664840289e-01
9.145630873673796e+03   2.508579081690124e-01
9.152500000782311e+03   2.469836949230286e-01
9.159369127890826e+03   2.516402303934867e-01
9.166238254999340e+03   2.572534378647047e-01
9.173107382107853e+03   2.632194666712446e-01
9.173420000784099e+03   2.634915823166776e-01
9.179976509216369e+03   2.670532764056722e-01
9.194340000785887e+03   2.748925247407989e-01
9.215260000787675e+03   2.587671283583527e-01
9.236180000789464e+03   2.689421791451637e-01
9.242866652878009e+03   2.675470156092676e-01
9.249824489856608e+03   2.660893035917899e-01
9.256782326835211e+03   2.646295220044559e-01
9.257100000791252e+03   2.645821573469841e-01
9.263740163813814e+03   2.628298938927669e-01
9.270698000792414e+03   2.621906917488027e-01
9.277655837771015e+03   2.582724961583263e-01
9.278020000793040e+03   2.581301457089042e-01
9.284613674749618e+03   2.594094370983014e-01
9.291571511728220e+03   2.611921566636868e-01
9.298529348706821e+03   2.629838571636862e-01
9.298940000794828e+03   2.630897576175546e-01
9.319860000796616e+03   2.697960040034192e-01
9.340780000798404e+03   2.695445992272414e-01
9.361700000800192e+03   2.746272757841503e-01
9.382620000801980e+03   2.735093141317867e-01
9.401381346687942e+03   2.711463554605013e-01
9.403540000803769e+03   2.708725863101298e-01
9.408458510217459e+03   2.678784009597859e-01
9.415535673746974e+03   2.635610319580699e-01
9.422612837276487e+03   2.596790355050348e-01
9.424460000805557e+03   2.589955195754647e-01
9.429690000806004e+03   2.627940143735531e-01
9.436767164335521e+03   2.644822117486863e-01
9.443844327865034e+03   2.674529682080536e-01
9.445380000807345e+03   2.681972169036078e-01
9.450921491394549e+03   2.700907118365549e-01
9.457695777383578e+03   2.724154028469229e-01
9.457998654924066e+03   2.725194899604920e-01
9.464815333240393e+03   2.748655256296376e-01
9.466300000809133e+03   2.753793186977703e-01
9.471934889097205e+03   2.765003536590626e-01
9.479054444954019e+03   2.789182211904386e-01
9.486174000810832e+03   2.841619510647312e-01
9.487220000810921e+03   2.838086816243391e-01
9.493293556667646e+03   2.780730552947004e-01
9.500413112524460e+03   2.741554418951662e-01
9.507532668381273e+03   2.712286901445467e-01
9.508140000812709e+03   2.709793258334500e-01
9.514652224238087e+03   2.718156417581208e-01
9.529060000814497e+03   2.736716269289284e-01
9.549980000816286e+03   2.779399559420512e-01
9.570900000818074e+03   2.785415697081849e-01
9.591820000819862e+03   2.772491479909227e-01
9.612740000821650e+03   2.772060398414166e-01
9.624553349815089e+03   2.667685245470875e-01
9.631798512567600e+03   2.603371577586401e-01
9.633660000823438e+03   2.586826150226065e-01
9.639043675320114e+03   2.572812948734595e-01
9.646288838072625e+03   2.560275352391870e-01
9.653534000825137e+03   2.565717638326453e-01
9.654580000825226e+03   2.559431481723068e-01
9.660779163577648e+03   2.559473394238997e-01
9.668024326330162e+03   2.577603296735471e-01
9.675269489082675e+03   2.602214077575678e-01
9.675500000827014e+03   2.603000206789136e-01
9.682514651835187e+03   2.637574653524524e-01
9.696420000828803e+03   2.706414534385424e-01
9.717340000830591e+03   2.762904716563708e-01
9.738260000832379e+03   2.717188805140999e-01
9.759180000834167e+03   2.761277006555523e-01
9.780100000835955e+03   2.732440080615448e-01
9.801020000837743e+03   2.758862868894559e-01
9.821940000839531e+03   2.804779517261938e-01
9.842860000841320e+03   2.745479929044169e-01
9.863780000843108e+03   2.812877735446335e-01
9.884700000844896e+03   2.670032713911713e-01
9.905620000846684e+03   2.799923920262314e-01
9.926540000848472e+03   2.793701687477088e-01
9.939497017779566e+03   2.786744934910922e-01
9.946979263547708e+03   2.782693072139504e-01
9.947460000850260e+03   2.782448164633451e-01
9.954461509315852e+03   2.787440813010840e-01
9.955139915195019e+03   2.788089519013519e-01
9.961943755083996e+03   2.819689815380787e-01
9.962633936609634e+03   2.828823696638906e-01
9.968380000852048e+03   2.912762853996163e-01
9.969426000852138e+03   2.920965143318198e-01
9.970127958024248e+03   2.914956656411661e-01
9.976908246620280e+03   2.779140478545800e-01
9.977621979438865e+03   2.770014027244477e-01
9.984390492388426e+03   2.744674964377336e-01
9.985116000853479e+03   2.740775106730992e-01
9.989300000853837e+03   2.694191387152615e-01
9.991872738156568e+03   2.698446919658243e-01
9.992610022268094e+03   2.700017266914529e-01
9.999354983924712e+03   2.735209358609634e-01
1.000010404368271e+04   2.740120466070972e-01
1.000759806509732e+04   2.790012769073703e-01
1.001022000085562e+04   2.807537335203488e-01
1.001509208651194e+04   2.815161746978687e-01
1.003114000085741e+04   2.840357674516000e-01
1.005206000085920e+04   2.857513707159366e-01
1.007298000086099e+04   2.883571301808269e-01
1.009390000086278e+04   2.823464530283183e-01
1.011482000086457e+04   2.869650560810424e-01
1.013574000086635e+04   2.881599886641981e-01
1.015666000086814e+04   2.890915723944775e-01
1.017758000086993e+04   2.873623579557888e-01
1.019850000087172e+04   2.807459933801671e-01
1.021942000087351e+04   2.897341325707748e-01
1.024034000087529e+04   2.847695101885792e-01
1.026126000087708e+04   2.959160788081251e-01
1.028218000087887e+04   2.985358735109316e-01
1.030310000088066e+04   2.941075385634060e-01
1.032402000088245e+04   2.882837639194599e-01
1.034494000088423e+04   2.883599601156249e-01
1.036586000088602e+04   2.917183577077686e-01
1.038678000088781e+04   2.980247099969846e-01
1.040770000088960e+04   2.981833908214089e-01
1.042862000089139e+04   2.993561617829060e-01
1.044954000089318e+04   3.018373762991541e-01
1.046000000089407e+04   2.994280907705952e-01
1.048074126835428e+04   2.946123362929767e-01
1.048615000089630e+04   2.933481293114284e-01
1.048863095149034e+04   2.931048555970002e-01
1.049652063462641e+04   2.923434419869151e-01
1.050441031776247e+04   2.931384188991654e-01
1.051230000089854e+04   2.983402798210735e-01
1.052018968403461e+04   2.915726522041996e-01
1.052807936717067e+04   2.892006797910041e-01
1.053596905030674e+04   2.883905277742013e-01
1.053845000090078e+04   2.881396416694890e-01
1.054385873344280e+04   2.888051329616370e-01
1.055414000090211e+04   2.900727895131030e-01
1.059075000090525e+04   2.946148744038515e-01
1.064305000090972e+04   2.879207206030934e-01
1.065874000091106e+04   2.894689174695459e-01
1.069535000091419e+04   2.931028404113071e-01
1.074765000091866e+04   2.978700838369057e-01
1.075288000091910e+04   2.984737068696889e-01
1.079995000092313e+04   3.039416468068171e-01
1.085225000092760e+04   3.004447514912636e-01
1.085748000092804e+04   2.999756611579126e-01
1.090455000093207e+04   2.956855507590896e-01
1.095162000093609e+04   2.984208104633282e-01
1.095685000093654e+04   2.987254543668058e-01


==> tex/build/figures/fit-cgale-jpas/north1-jpas.txt <==
# Data of showing the flux and its erros for north1 region for J-PAS data.
# In Fig.4 it has shown in north1 panel with circles.
# Regarding the raw data and where it is downloaded you can check 'INPUT.conf'.
# 
# 
# Project title: J-PAS: unprecedented precision in stellar populations of diffuse tidal features
# Git commit (that produced this dataset): 0b8f01e
# Git repository: https://gitlab.com/sepideh.esk/alba
# DOI (Journal): https://doi.org/10.1051/0004-6361/202558180
# DOI (Zenodo): https://doi.org/10.5281/zenodo.17674805
#
# Copyright (C) 2026 Sepideh Eskandarlou <sepideh.eskandarlou@gmail.com>
# Dataset is available under Creative Commons Attribution-ShareAlike (CC BY-SA).
# License URL: https://creativecommons.org/licenses/by-sa/4.0
# Column 1: wavelength [nm ,f64,] Effective Wavelength.
# Column 2: Flux-1     [cgs,f64,] Wavelength Flux Density
# Column 3: Flux-err-1 [cgs,f64,] Wavelength Flux Density error
3.556580000000000e+03   5.983309000000000e-02   6.147862000000000e-03
3.808630000000000e+03   5.535900000000000e-02   3.124319000000000e-03
3.906500000000000e+03   7.476430000000001e-02   3.973330000000000e-03
4.010650000000000e+03   8.847716000000000e-02   4.872320000000000e-03
4.117410000000000e+03   8.826542000000000e-02   3.937877000000000e-03
4.209500000000000e+03   1.008122000000000e-01   3.268029000000000e-03
4.306260000000000e+03   1.100028000000000e-01   9.564995999999999e-03
4.413420000000000e+03   1.201354000000000e-01   5.500432000000000e-03
4.514420000000000e+03   1.106536000000000e-01   5.164784000000000e-03
4.608520000000000e+03   1.301294000000000e-01   4.509854000000000e-03
4.704400000000000e+03   1.342829000000000e-01   5.384147000000000e-03
4.802540000000000e+03   1.459623000000000e-01   6.114139000000000e-03
4.911150000000000e+03   1.389222000000000e-01   6.759973000000000e-03
5.005300000000000e+03   1.385096000000000e-01   4.668861000000000e-03
5.101530000000000e+03   1.663248000000000e-01   1.700008000000000e-02
5.207860000000000e+03   1.347650000000000e-01   5.798210000000000e-03
5.303520000000000e+03   1.391441000000000e-01   6.339096000000000e-03
5.396850000000000e+03   1.563437000000000e-01   5.691241000000000e-03
5.501640000000000e+03   1.684861000000000e-01   1.235442000000000e-02
5.604080000000000e+03   1.598263000000000e-01   6.948939000000000e-03
5.709680000000000e+03   1.670070000000000e-01   6.891041000000000e-03
5.811190000000000e+03   1.651447000000000e-01   7.251447000000000e-03
5.919700000000000e+03   1.725751000000000e-01   6.737988000000000e-03
6.009760000000000e+03   1.930188000000000e-01   7.331206000000000e-03
6.117190000000000e+03   1.884613000000000e-01   6.922401000000000e-03
6.208790000000000e+03   1.828823000000000e-01   8.314652000000001e-03
6.312310000000000e+03   1.980706000000000e-01   6.503491000000000e-03
6.410210000000000e+03   1.782565000000000e-01   6.169402000000000e-03
6.503430000000000e+03   1.819555000000000e-01   6.388109000000000e-03
6.610550000000000e+03   1.829541000000000e-01   5.650995000000000e-03
6.712780000000000e+03   1.889608000000000e-01   6.445344000000000e-03
6.810460000000000e+03   2.080566000000000e-01   8.342011000000000e-03
6.915810000000000e+03   2.126436000000000e-01   7.166563000000000e-03
7.008090000000000e+03   1.971074000000000e-01   4.807558000000000e-03
7.121450000000000e+03   1.806541000000000e-01   6.397149000000000e-03
7.211650000000000e+03   2.216801000000000e-01   1.225207000000000e-02
7.311760000000000e+03   2.049488000000000e-01   1.024049000000000e-02
7.415650000000000e+03   1.892058000000000e-01   1.328115000000000e-02
7.501450000000000e+03   2.376657000000000e-01   1.180950000000000e-02
7.599060000000000e+03   2.534193000000000e-01   2.111810000000000e-02
7.720090000000000e+03   2.520236000000000e-01   1.478585000000000e-02
7.807880000000000e+03   2.435085000000000e-01   2.319362000000000e-02
7.907990000000000e+03   2.468797000000000e-01   1.542990000000000e-02
8.006670000000000e+03   2.317890000000000e-01   1.711488000000000e-02
8.113920000000000e+03   2.232473000000000e-01   1.521874000000000e-02
8.216360000000001e+03   2.336389000000000e-01   1.551499000000000e-02
8.318510000000000e+03   2.210621000000000e-01   1.585854000000000e-02
8.410520000000000e+03   2.121255000000000e-01   1.191215000000000e-02
8.509030000000001e+03   2.633315000000000e-01   1.201801000000000e-02
8.597570000000000e+03   2.447881000000000e-01   1.692026000000000e-02
8.708889999999999e+03   2.300522000000000e-01   1.642159000000000e-02
8.818370000000001e+03   2.175425000000000e-01   1.906073000000000e-02
8.912660000000000e+03   2.737338000000000e-01   1.797711000000000e-02
9.001870000000001e+03   2.419803000000000e-01   1.263335000000000e-02
9.097500000000000e+03   2.545629000000000e-01   9.993218000000000e-03
9.572940000000001e+03   6.307910999999999e-02   9.863099000000000e-03


==> tex/build/figures/fit-cgale-jpas/north1-residual-jpas.txt <==
# Data of showing the residual of J-PAS for north1 region for J-PAS data.
# In Fig.A.1 it has shown in north1 panel with circles.
# Regarding the raw data and where it is downloaded you can check 'INPUT.conf'.
# 
# 
# Project title: J-PAS: unprecedented precision in stellar populations of diffuse tidal features
# Git commit (that produced this dataset): 0b8f01e
# Git repository: https://gitlab.com/sepideh.esk/alba
# DOI (Journal): https://doi.org/10.1051/0004-6361/202558180
# DOI (Zenodo): https://doi.org/10.5281/zenodo.17674805
#
# Copyright (C) 2026 Sepideh Eskandarlou <sepideh.eskandarlou@gmail.com>
# Dataset is available under Creative Commons Attribution-ShareAlike (CC BY-SA).
# License URL: https://creativecommons.org/licenses/by-sa/4.0
# Column 1: wavelength            [nm  ,f64,] Effective Wavelength.
# Column 2: diff-mang-jpas-north1 [unit,f64,] Different between MaNGA under sample and J-PAS.
# Column 3: Flux-err-1            [cgs ,f64,] Wavelength Flux Density error
3.556580000000000e+03   -1.457718531767096e+01  6.147862000000000e-03
3.808630000000000e+03    8.308482824816540e+00  3.124319000000000e-03
3.906500000000000e+03   -2.537347413684188e-01  3.973330000000000e-03
4.010650000000000e+03   -8.168927095223969e+00  4.872320000000000e-03
4.117410000000000e+03    9.564735165036485e+00  3.937877000000000e-03
4.209500000000000e+03    4.002063475041753e+00  3.268029000000000e-03
4.306260000000000e+03    3.060162359747478e+00  9.564995999999999e-03
4.413420000000000e+03   -9.192631005352196e+00  5.500432000000000e-03
4.514420000000000e+03    6.781724629682116e+00  5.164784000000000e-03
4.608520000000000e+03    5.418653789529897e-01  4.509854000000000e-03
4.704400000000000e+03    1.378878136827806e+00  5.384147000000000e-03
4.802540000000000e+03   -4.769366269907955e+00  6.114139000000000e-03
4.911150000000000e+03    1.829276171900426e+00  6.759973000000000e-03
5.005300000000000e+03   -1.744746877493306e-01  4.668861000000000e-03
5.101530000000000e+03   -1.512485995733768e+01  1.700008000000000e-02
5.207860000000000e+03    7.300437904023783e+00  5.798210000000000e-03
5.303520000000000e+03    3.819024947690260e+00  6.339096000000000e-03
5.396850000000000e+03   -4.020351320374186e+00  5.691241000000000e-03
5.501640000000000e+03   -7.688019544432621e+00  1.235442000000000e-02
5.604080000000000e+03   -4.307938105534790e-01  6.948939000000000e-03
5.709680000000000e+03   -2.397265643493819e+00  6.891041000000000e-03
5.811190000000000e+03    1.273235634085200e+00  7.251447000000000e-03
5.919700000000000e+03   -2.553538283268383e-01  6.737988000000000e-03
6.009760000000000e+03   -1.001651653416062e+01  7.331206000000000e-03
6.117190000000000e+03   -6.161896182520715e+00  6.922401000000000e-03
6.208790000000000e+03   -3.246984644450732e-01  8.314652000000001e-03
6.312310000000000e+03   -9.038121142389331e+00  6.503491000000000e-03
6.410210000000000e+03    1.686036554874012e+00  6.169402000000000e-03
6.503430000000000e+03    2.041496302091511e+00  6.388109000000000e-03
6.610550000000000e+03    3.811088985004579e+00  5.650995000000000e-03
6.712780000000000e+03    4.659786248866708e+00  6.445344000000000e-03
6.810460000000000e+03   -2.474033681622734e+00  8.342011000000000e-03
6.915810000000000e+03   -3.855160430120153e+00  7.166563000000000e-03
7.008090000000000e+03    2.661522941023110e+00  4.807558000000000e-03
7.121450000000000e+03    1.225647029754749e+01  6.397149000000000e-03
7.211650000000000e+03   -6.433037614556899e+00  1.225207000000000e-02
7.311760000000000e+03    2.349984919090979e-01  1.024049000000000e-02
7.415650000000000e+03    7.246459595214456e+00  1.328115000000000e-02
7.501450000000000e+03   -1.259959294939536e+01  1.180950000000000e-02
7.599060000000000e+03   -1.594646352114101e+01  2.111810000000000e-02
7.720090000000000e+03   -1.204463202197668e+01  1.478585000000000e-02
7.807880000000000e+03   -5.293477889540421e+00  2.319362000000000e-02
7.907990000000000e+03   -7.772981813496295e+00  1.542990000000000e-02
8.006670000000000e+03   -2.837121454146571e-01  1.711488000000000e-02
8.113920000000000e+03    3.409614687370947e+00  1.521874000000000e-02
8.216360000000001e+03   -1.576590224154167e+00  1.551499000000000e-02
8.318510000000000e+03    6.081248867944207e+00  1.585854000000000e-02
8.410520000000000e+03    1.043051453430615e+01  1.191215000000000e-02
8.509030000000001e+03   -9.096236275046717e+00  1.201801000000000e-02
8.597570000000000e+03   -7.179414725140149e-01  1.692026000000000e-02
8.708889999999999e+03    5.523490924230073e+00  1.642159000000000e-02
8.818370000000001e+03    1.074270537861943e+01  1.906073000000000e-02
8.912660000000000e+03   -9.424353533674386e+00  1.797711000000000e-02
9.001870000000001e+03    5.734170470297022e+00  1.263335000000000e-02
9.097500000000000e+03    6.257515509257390e+00  9.993218000000000e-03
9.572940000000001e+03   -2.982938844476121e+01  9.863099000000000e-03


==> tex/build/figures/fit-cgale-jpas/north2-cgal-jpas.txt <==
# Data of showing the CGIALGE output for north2 region for J-PAS data.
# In Fig.4 it has shown in north2 panel with line.
# Regarding the raw data and where it is downloaded you can check 'INPUT.conf'.
# 
# 
# Project title: J-PAS: unprecedented precision in stellar populations of diffuse tidal features
# Git commit (that produced this dataset): 0b8f01e
# Git repository: https://gitlab.com/sepideh.esk/alba
# DOI (Journal): https://doi.org/10.1051/0004-6361/202558180
# DOI (Zenodo): https://doi.org/10.5281/zenodo.17674805
#
# Copyright (C) 2026 Sepideh Eskandarlou <sepideh.eskandarlou@gmail.com>
# Dataset is available under Creative Commons Attribution-ShareAlike (CC BY-SA).
# License URL: https://creativecommons.org/licenses/by-sa/4.0
# Column 1: ARITH_1 [arith_unit_1,f64,] Column from arithmetic operation 1
# Column 2: Fnu     [mJy         ,f64,] 
3.007250000257045e+03   1.519156276783697e-02
3.017710000257939e+03   1.492342060743078e-02
3.028170000258833e+03   1.534218626698694e-02
3.043860000260174e+03   1.774851064722768e-02
3.064780000261962e+03   1.694367962543144e-02
3.071222192567498e+03   1.685185827133388e-02
3.073534144491449e+03   1.681853209895150e-02
3.075846096415401e+03   1.678520112222419e-02
3.078158048339351e+03   1.677214028509787e-02
3.080470000263304e+03   1.681679093631174e-02
3.082781952187256e+03   1.670419260980052e-02
3.085093904111206e+03   1.664911914254420e-02
3.085700000263751e+03   1.664003790656620e-02
3.087405856035158e+03   1.669807063820761e-02
3.089717807959109e+03   1.677709785881857e-02
3.106620000265539e+03   1.736117791451833e-02
3.127540000267327e+03   1.770731639416504e-02
3.148460000269115e+03   1.812203300745693e-02
3.169380000270903e+03   1.856345502193663e-02
3.190300000272691e+03   1.918289640339034e-02
3.211220000274479e+03   1.993007773665649e-02
3.227651166722039e+03   2.018791288411750e-02
3.230080875110708e+03   2.022621335303680e-02
3.232140000276268e+03   2.025870741635277e-02
3.232510583499377e+03   2.027290390631927e-02
3.234940291888046e+03   2.036613105910147e-02
3.237370000276715e+03   2.045962617261034e-02
3.239799708665383e+03   2.055329592575343e-02
3.242229417054052e+03   2.064723428489413e-02
3.244659125442721e+03   2.074142539689201e-02
3.247088833831390e+03   2.083586074503530e-02
3.253060000278056e+03   2.106898129409567e-02
3.273980000279844e+03   2.067338590460665e-02
3.294900000281632e+03   2.107103107568113e-02
3.315820000283420e+03   2.199947852311779e-02
3.324637130697855e+03   2.142076794199759e-02
3.327139848094648e+03   2.125492984143053e-02
3.329642565491442e+03   2.108885124378205e-02
3.332145282888236e+03   2.097049846368835e-02
3.334648000285029e+03   2.098837793225852e-02
3.336740000285208e+03   2.069235380847578e-02
3.337150717681823e+03   2.068970083812291e-02
3.339653435078617e+03   2.081068974203711e-02
3.340280028113309e+03   2.085297417508905e-02
3.342156152475411e+03   2.098080528459506e-02
3.342794521156574e+03   2.102439706021853e-02
3.344658869872204e+03   2.115190519584324e-02
3.345309014199839e+03   2.119645980561373e-02
3.347823507243106e+03   2.137206564597937e-02
3.350338000286371e+03   2.155673307692952e-02
3.352852493329636e+03   2.171877155715785e-02
3.355366986372901e+03   2.188984918841380e-02
3.357660000286996e+03   2.204908140770870e-02
3.357881479416167e+03   2.203327882499038e-02
3.360395972459432e+03   2.185349241820581e-02
3.378580000288785e+03   2.053104382623524e-02
3.399500000290573e+03   2.382846290921305e-02
3.420420000292361e+03   2.598638700568525e-02
3.441340000294149e+03   2.607335244575501e-02
3.462260000295937e+03   2.606443686216798e-02
3.483180000297725e+03   2.641110450796900e-02
3.504100000299513e+03   2.615726135397546e-02
3.525020000301301e+03   2.385698114410057e-02
3.545940000303090e+03   2.528419940091567e-02
3.566860000304878e+03   2.588250542297741e-02
3.587780000306666e+03   2.701963211628350e-02
3.608700000308454e+03   2.780368807247812e-02
3.629620000310242e+03   2.838234615682508e-02
3.650540000312030e+03   3.004408876577710e-02
3.671460000313818e+03   3.141339427366769e-02
3.692380000315607e+03   3.008182118180288e-02
3.713300000317395e+03   3.294311934575825e-02
3.734220000319183e+03   2.822047585431475e-02
3.755140000320971e+03   2.849075459111128e-02
3.776060000322759e+03   3.174535463782190e-02
3.796980000324547e+03   3.283235760250331e-02
3.807440000325441e+03   3.361088189465569e-02
3.817900000326335e+03   3.606959615516527e-02
3.828338427475479e+03   3.623434216911230e-02
3.831220320688662e+03   3.627981667142039e-02
3.831467006958569e+03   3.628370905798107e-02
3.833552726613963e+03   3.631663359241818e-02
3.834102213901846e+03   3.632534304314414e-02
3.834351255301048e+03   3.632931123607714e-02
3.836438545042638e+03   3.636532923955862e-02
3.836681306097054e+03   3.637028405657890e-02
3.836984107115029e+03   3.637684793230367e-02
3.837235503643526e+03   3.638264334647813e-02
3.838820000328124e+03   3.642435415314769e-02
3.839324363471312e+03   3.639568903115741e-02
3.839569479655022e+03   3.638128382668285e-02
3.839866000328213e+03   3.636343292366960e-02
3.840119751986003e+03   3.634781068818212e-02
3.840852745407842e+03   3.630159441152718e-02
3.842210181899986e+03   3.621788911867625e-02
3.842457653212991e+03   3.620319544332070e-02
3.842747893541396e+03   3.618601119838759e-02
3.843004000328481e+03   3.617076989735180e-02
3.843744059138203e+03   3.612530259342756e-02
3.845024184718630e+03   3.603850583952761e-02
3.845096000328660e+03   3.603336582960133e-02
3.845345826770960e+03   3.601537334821389e-02
3.845629786754580e+03   3.599482177417437e-02
3.845888248670960e+03   3.597615219191366e-02
3.846635372868564e+03   3.592316774458964e-02
3.847918638621384e+03   3.583411201090007e-02
3.847981818757335e+03   3.582961702932427e-02
3.848234000328928e+03   3.581145874854894e-02
3.848511679967764e+03   3.579106200828577e-02
3.848772497013438e+03   3.577158122504415e-02
3.849526686598925e+03   3.571492186722754e-02
3.850238483857115e+03   3.566433782638171e-02
3.850813092524137e+03   3.562715060146224e-02
3.850867637186009e+03   3.562376928527394e-02
3.851122173886897e+03   3.560821164183966e-02
3.851393573180948e+03   3.559182997640984e-02
3.851656745355916e+03   3.557586633936746e-02
3.852418000329286e+03   3.552702515430892e-02
3.853136862975359e+03   3.547581743520065e-02
3.853707546426890e+03   3.543348755993900e-02
3.853753455614683e+03   3.543011186383570e-02
3.854010347444866e+03   3.541147612049078e-02
3.854540993698394e+03   3.537494259900097e-02
3.855309314059647e+03   3.532700222248065e-02
3.855452782995599e+03   3.531841181750447e-02
3.856035242093603e+03   3.528287154342107e-02
3.856602000329644e+03   3.524487378082837e-02
3.856639274043357e+03   3.524220387112158e-02
3.856898521002835e+03   3.522301398633092e-02
3.858200627790008e+03   3.511595792813370e-02
3.858355087329334e+03   3.510324531591969e-02
3.858933621211847e+03   3.505849318340778e-02
3.859496454232398e+03   3.502085943328796e-02
3.859740000329912e+03   3.500655165434699e-02
3.859786694560803e+03   3.501501173460844e-02
3.861091941520369e+03   3.526023358250705e-02
3.861257391663069e+03   3.529070043122679e-02
3.861832000330091e+03   3.539251556289642e-02
3.862390908135151e+03   3.548487099581987e-02
3.862752801789478e+03   3.554180558478075e-02
3.863983255250730e+03   3.573442700045358e-02
3.864159695996803e+03   3.576371433201589e-02
3.864730379448335e+03   3.586337467700062e-02
3.865285362037905e+03   3.596703596055612e-02
3.865660601424900e+03   3.603947541165726e-02
3.867062000330538e+03   3.630047192884650e-02
3.867628758566580e+03   3.639298811775870e-02
3.868179815940658e+03   3.647579532340998e-02
3.868568401060320e+03   3.653179338542535e-02
3.869964304664273e+03   3.673875775087115e-02
3.870527137684823e+03   3.683115939244885e-02
3.871095680411054e+03   3.693137614336781e-02
3.871476200695742e+03   3.700240011461529e-02
3.872866608998008e+03   3.728325421686698e-02
3.873425516803067e+03   3.739811293050068e-02
3.874009760391260e+03   3.751176291830265e-02
3.874384000331163e+03   3.757903671754345e-02
3.875768913331742e+03   3.779048813204525e-02
3.876923840371466e+03   3.795288018739852e-02
3.877291799966585e+03   3.800800329309673e-02
3.878671217665476e+03   3.823584237478338e-02
3.879837920351672e+03   3.845521677931923e-02
3.880199599602006e+03   3.852879265161292e-02
3.880660000331700e+03   3.862752683487346e-02
3.881524278688023e+03   3.844874198721365e-02
3.882752000331879e+03   3.817344801444975e-02
3.883107399237428e+03   3.808280292551814e-02
3.884446209099210e+03   3.770577338065116e-02
3.885666080312085e+03   3.735841929716280e-02
3.885695717998810e+03   3.735028237963822e-02
3.886015198872849e+03   3.726360276360045e-02
3.886738577826507e+03   3.707349442312217e-02
3.887368139510398e+03   3.691299823540708e-02
3.888580160292292e+03   3.661138550627827e-02
3.888620788582391e+03   3.660143479740859e-02
3.888824297481902e+03   3.655180261596506e-02
3.889664433453186e+03   3.635216061955746e-02
3.890290069921585e+03   3.621181776459369e-02
3.891494240272498e+03   3.596812041253201e-02
3.891545859165971e+03   3.595839847011507e-02
3.891751723194776e+03   3.592014188079477e-02
3.892590289079863e+03   3.577517778285124e-02
3.893212000332773e+03   3.569489615134030e-02
3.894038596620386e+03   3.570270754565133e-02
3.894408320252705e+03   3.578789304108727e-02
3.894470929749551e+03   3.580922484286206e-02
3.894679148907650e+03   3.589641502369127e-02
3.895516144706542e+03   3.653014405711371e-02
3.896133930743961e+03   3.728438124018301e-02
3.896969947548750e+03   3.853448155027796e-02
3.897396000333131e+03   3.918205310100154e-02
3.897606574620524e+03   3.948814006027505e-02
3.898442000333220e+03   4.053420426803434e-02
3.899055861155148e+03   4.104812708046084e-02
3.899901298477116e+03   4.116383920903985e-02
3.900321070916711e+03   4.086254806397137e-02
3.900534000333399e+03   4.060550498411390e-02
3.901367855959898e+03   3.898518733754519e-02
3.901580000333488e+03   3.843995788099833e-02
3.901977791566336e+03   3.760827330837543e-02
3.902832649405481e+03   3.591514721661044e-02
3.903246141500290e+03   3.530606882030118e-02
3.903461426046274e+03   3.505854638867557e-02
3.904293711586577e+03   3.451686847208141e-02
3.904899721977524e+03   3.442899807220950e-02
3.905764000333846e+03   3.450899507265058e-02
3.906171212083871e+03   3.457454820339337e-02
3.906388851759148e+03   3.461068226525769e-02
3.907219567213255e+03   3.474519644212935e-02
3.908695351262211e+03   3.499521008940618e-02
3.909096282667451e+03   3.507285789764279e-02
3.909316277472022e+03   3.511733587513597e-02
3.910145422839933e+03   3.529418888419452e-02
3.910724353863537e+03   3.542323761475104e-02
3.911626702190576e+03   3.562824842553567e-02
3.912243703184896e+03   3.576947109464305e-02
3.913668265481472e+03   3.609644063391433e-02
3.914558053118941e+03   3.630099160713062e-02
3.916612177099406e+03   3.677444796050184e-02
3.917489404047306e+03   3.697885499437516e-02
3.919556088717341e+03   3.750243086796608e-02
3.922500000335276e+03   3.836760132070292e-02
3.925443911953211e+03   3.882660252491295e-02
3.928387823571146e+03   3.942224885106627e-02
3.931331735189081e+03   4.006792181720735e-02
3.932624410245173e+03   4.035231193952176e-02
3.934275646807016e+03   4.071618613865633e-02
3.935584807768168e+03   4.100515779968929e-02
3.938545205291163e+03   4.166075985282680e-02
3.941505602814159e+03   4.238104996035585e-02
3.943420000337064e+03   4.296222728887870e-02
3.944466000337154e+03   4.320387663343711e-02
3.947426397860149e+03   4.340882924642801e-02
3.950386795383145e+03   4.379148472042501e-02
3.953347192906140e+03   4.423831142877985e-02
3.956307590429135e+03   4.468713704386024e-02
3.960781625592990e+03   4.536811427497465e-02
3.963763219279635e+03   4.582371921851029e-02
3.964340000338852e+03   4.591218910437748e-02
3.966744812966280e+03   4.618566150047698e-02
3.969726406652923e+03   4.661844291926837e-02
3.972708000339568e+03   4.731471426653339e-02
3.975689594026212e+03   4.730003542281074e-02
3.978671187712856e+03   4.754809075889846e-02
3.981652781399501e+03   4.789033611959773e-02
3.983724541802323e+03   4.812935481169095e-02
3.984634375086145e+03   4.823447686494493e-02
3.985260000340641e+03   4.830681633567210e-02
3.986723406437126e+03   4.754989535690321e-02
3.989722271071929e+03   4.599464703103737e-02
3.992721135706732e+03   4.445340260080416e-02
3.995720000341535e+03   4.296239588325666e-02
3.998718864976337e+03   4.131346836298902e-02
3.999367439217777e+03   4.096184392151022e-02
4.001717729611140e+03   3.971459947633707e-02
4.002378079499051e+03   3.936602224666948e-02
4.004716594245943e+03   3.813005414586745e-02
4.005388719780326e+03   3.777502271255806e-02
4.006180000342429e+03   3.737529582408273e-02
4.007715458880746e+03   3.812990485927318e-02
4.008399360061601e+03   3.852058998870549e-02
4.011410000342876e+03   4.042132324143333e-02
4.014420640624151e+03   4.134448866763766e-02
4.017431280905425e+03   4.263371967958681e-02
4.020441921186700e+03   4.405643295059330e-02
4.023452561467975e+03   4.548527598078933e-02
4.027100000344217e+03   4.722293254622570e-02
4.034824673359473e+03   4.798403193516698e-02
4.037862005106084e+03   4.828481704940270e-02
4.040899336852695e+03   4.858659560004262e-02
4.043936668599305e+03   4.890329007965860e-02
4.046974000345916e+03   4.926059189003487e-02
4.048020000346005e+03   4.934673810088035e-02
4.050011332092527e+03   4.895806065269134e-02
4.053048663839137e+03   4.840309784182840e-02
4.055681869913412e+03   4.793243546860401e-02
4.056085995585748e+03   4.786007770880052e-02
4.058734902521986e+03   4.738484802907511e-02
4.059123327332359e+03   4.731502633003012e-02
4.061787935130558e+03   4.683846371312723e-02
4.064840967739131e+03   4.664983621928660e-02
4.067894000347704e+03   4.747693383738607e-02
4.068940000347793e+03   4.681442599218404e-02
4.070947032956277e+03   4.695482262938831e-02
4.074000065564850e+03   4.818894824491906e-02
4.077053098173423e+03   4.978994652744710e-02
4.080106130781996e+03   5.139990023728996e-02
4.089860000349581e+03   5.658056315383486e-02
4.110780000351369e+03   3.739234313221040e-02
4.131700000353158e+03   5.290023028883556e-02
4.134939216818379e+03   5.060559037080006e-02
4.137024936473774e+03   4.912338693520296e-02
4.138051912702409e+03   4.839222063010198e-02
4.140139202443999e+03   4.690341950654159e-02
4.140153515956864e+03   4.689319787069288e-02
4.141164608586439e+03   4.617082069391078e-02
4.143253468414226e+03   4.468086168826445e-02
4.143270137056385e+03   4.466904091483065e-02
4.144277304470469e+03   4.395973906758979e-02
4.146367734384452e+03   4.252075169773450e-02
4.146386758155905e+03   4.250772149836304e-02
4.147390000354499e+03   4.181959359309145e-02
4.149482000354677e+03   4.055114014472457e-02
4.149503379255425e+03   4.054140497896312e-02
4.150502696238528e+03   4.018402720988639e-02
4.152596266324904e+03   3.936688948962030e-02
4.152620000354946e+03   3.934968614688441e-02
4.153615392122558e+03   4.042356206565155e-02
4.155710532295130e+03   4.222848405457155e-02
4.155736621454466e+03   4.225441173011463e-02
4.156728088006588e+03   4.333543522443978e-02
4.158824798265356e+03   4.596676384614464e-02
4.158853242553986e+03   4.600358839587657e-02
4.159840783890618e+03   4.728601315799626e-02
4.161939064235582e+03   5.002050816682307e-02
4.161969863653507e+03   5.006069929005145e-02
4.165086484753027e+03   5.413492761100813e-02
4.173540000356734e+03   6.525820307123041e-02
4.194460000358522e+03   7.077325030586433e-02
4.198553666307894e+03   7.089586395072804e-02
4.201714249820908e+03   7.099054364619646e-02
4.204874833333924e+03   7.108560257664605e-02
4.208035416846938e+03   7.121960726091967e-02
4.211196000359952e+03   7.146372040203836e-02
4.214356583872967e+03   7.140920093052158e-02
4.215380000360310e+03   7.142711750022164e-02
4.217517167385982e+03   7.131846694880589e-02
4.220677750898997e+03   7.119625525922268e-02
4.223838334412012e+03   7.107364969667039e-02
4.236300000362098e+03   7.058276321951545e-02
4.244439498726559e+03   7.001441669791271e-02
4.247634624135891e+03   6.978930769905453e-02
4.248610938037347e+03   6.972029753100528e-02
4.250696657692741e+03   6.957266533934575e-02
4.250829749545223e+03   6.956326497683440e-02
4.251809203619071e+03   6.949465767219362e-02
4.253896493360661e+03   6.936392990198809e-02
4.254024874954554e+03   6.935738164346586e-02
4.255007469200796e+03   6.931460647749360e-02
4.257096329028582e+03   6.922709890435685e-02
4.257220000363886e+03   6.921988838252896e-02
4.258205734782520e+03   6.942529140681113e-02
4.260296164696502e+03   6.987602709344679e-02
4.260415125773218e+03   6.990280800365824e-02
4.261404000364244e+03   7.011745918674799e-02
4.263496000364423e+03   7.048697844420268e-02
4.263610251182550e+03   7.050516183259517e-02
4.264602265945969e+03   7.066603999968044e-02
4.266695836032344e+03   7.104748425981726e-02
4.266805376591882e+03   7.106890229054677e-02
4.267800531527693e+03   7.126728176812167e-02
4.269895671700265e+03   7.169507312636593e-02
4.270000502001214e+03   7.171659486957463e-02
4.270998797109418e+03   7.192172524120209e-02
4.273095507368185e+03   7.235329354285283e-02
4.274197062691142e+03   7.258037987087422e-02
4.276295343036106e+03   7.301360674528530e-02
4.277811013212861e+03   7.332708641247297e-02
4.278140000365674e+03   7.339518981910093e-02
4.281031260001333e+03   7.257991018794696e-02
4.284251506789805e+03   7.167315400246872e-02
4.287471753578277e+03   7.126201553499885e-02
4.290692000366747e+03   7.225896977137627e-02
4.293912247155219e+03   6.942297578912526e-02
4.297132493943691e+03   6.799114123796372e-02
4.299060000367463e+03   6.743232685276483e-02
4.300352740732164e+03   6.786253507346610e-02
4.303572987520634e+03   6.894143136259767e-02
4.319980000369251e+03   7.449355124185093e-02
4.340900000371039e+03   7.545968462503044e-02
4.361820000372827e+03   7.651114937751162e-02
4.382740000374615e+03   7.618726964244003e-02
4.403660000376403e+03   7.802225578578255e-02
4.424580000378191e+03   7.771777068844556e-02
4.445500000379980e+03   7.972597611481956e-02
4.466420000381768e+03   7.773777738047062e-02
4.487340000383556e+03   7.558799842543298e-02
4.508260000385344e+03   6.910552392541704e-02
4.526011652204733e+03   7.880989159521146e-02
4.529180000387132e+03   8.056012115747957e-02
4.529418739250556e+03   8.051481010431058e-02
4.532825826296380e+03   7.987604634193328e-02
4.536232913342203e+03   8.022186229292884e-02
4.539640000388026e+03   8.335708477728503e-02
4.543047087433850e+03   7.891624100272390e-02
4.546454174479672e+03   7.725677694569155e-02
4.549861261525496e+03   7.658577190335782e-02
4.549997428241762e+03   7.655927266458119e-02
4.550100000388920e+03   7.653930918912641e-02
4.553268348571320e+03   7.843409007484249e-02
4.553422571278843e+03   7.852647331532235e-02
4.556847714315923e+03   8.058187510170782e-02
4.560272857353003e+03   8.264429552013348e-02
4.563698000390083e+03   8.471377266837743e-02
4.567123143427162e+03   8.679015768093107e-02
4.570548286464244e+03   8.887362004672480e-02
4.571020000390708e+03   8.916111024064910e-02
4.573973429501322e+03   8.862372624157716e-02
4.577398572538403e+03   8.799806051310401e-02
4.591940000392497e+03   8.531237951047142e-02
4.612860000394285e+03   8.886790779072642e-02
4.633780000396073e+03   9.390622661662050e-02
4.654700000397861e+03   9.479823367195912e-02
4.662626289633034e+03   9.639313136760441e-02
4.666136217324710e+03   9.710279526174730e-02
4.669646145016386e+03   9.781546611274181e-02
4.673156072708062e+03   9.862665930995043e-02
4.675620000399649e+03   9.938864712129326e-02
4.676666000399739e+03   9.960796504435381e-02
4.680175928091416e+03   9.960422748786171e-02
4.683685855783092e+03   9.987325379308015e-02
4.687195783474768e+03   1.002399451361821e-01
4.690705711166445e+03   1.006084074193850e-01
4.696540000401437e+03   1.012227660152543e-01
4.717460000403225e+03   1.104233366628747e-01
4.738380000405014e+03   1.025810230482787e-01
4.759300000406802e+03   1.056143343470140e-01
4.780220000408590e+03   1.122977840902404e-01
4.801140000410378e+03   1.086886922275711e-01
4.822060000412166e+03   1.122608389347577e-01
4.842980000413954e+03   1.112498872447123e-01
4.857641077412361e+03   1.126561021500639e-01
4.861297808163386e+03   1.130086883818461e-01
4.863900000415742e+03   1.132601151551560e-01
4.864954538914410e+03   1.134467189685425e-01
4.868611269665434e+03   1.141052558251761e-01
4.872268000416458e+03   1.147947596375741e-01
4.875924731167483e+03   1.154069290565966e-01
4.879581461918507e+03   1.160499817051489e-01
4.883238192669530e+03   1.167051905947624e-01
4.884820000417531e+03   1.169892176226114e-01
4.886841152587876e+03   1.169087280329597e-01
4.886894923420554e+03   1.169065822999781e-01
4.890519864545648e+03   1.167614040137212e-01
4.894198576503419e+03   1.166131354161069e-01
4.897877288461190e+03   1.164766489028259e-01
4.901556000418961e+03   1.163754407240494e-01
4.905234712376732e+03   1.161745787023056e-01
4.905740000419319e+03   1.161518862217854e-01
4.908913424334503e+03   1.158776134740837e-01
4.912592136292275e+03   1.155710710391818e-01
4.916270848250047e+03   1.152630312604066e-01
4.926660000421107e+03   1.143843184092881e-01
4.947580000422895e+03   1.190933618718121e-01
4.968500000424683e+03   1.223008199045062e-01
4.989420000426471e+03   1.230343354072665e-01
5.010340000428259e+03   1.233334504539785e-01
5.031260000430048e+03   1.235793935171856e-01
5.052180000431836e+03   1.255521827474909e-01
5.069341622434841e+03   1.195235313416076e-01
5.073100000433624e+03   1.181887840753650e-01
5.073157716934783e+03   1.181579899668105e-01
5.076973811434725e+03   1.161420547047539e-01
5.080789905934666e+03   1.166685564155637e-01
5.084606000434607e+03   1.244014348682090e-01
5.088422094934549e+03   1.125606490508677e-01
5.092238189434491e+03   1.079039414033640e-01
5.094020000435412e+03   1.069227701548430e-01
5.096054283934433e+03   1.086307266805457e-01
5.099870378434374e+03   1.118673819450716e-01
5.114940000437200e+03   1.247563808179414e-01
5.132956071924355e+03   1.262463167554251e-01
5.135860000438988e+03   1.264876183972060e-01
5.136820054053282e+03   1.264525726077280e-01
5.140684036182209e+03   1.263111401879554e-01
5.144548018311135e+03   1.261998801564893e-01
5.148412000440062e+03   1.261759561179980e-01
5.152275982568989e+03   1.259111283830476e-01
5.156139964697914e+03   1.257333592972528e-01
5.156780000440776e+03   1.257090075841177e-01
5.160003946826841e+03   1.265801242989881e-01
5.163867928955769e+03   1.276273508356704e-01
5.171541885549142e+03   1.297164719625729e-01
5.175434914272699e+03   1.307810325265360e-01
5.177700000442564e+03   1.314019641865728e-01
5.179327942996255e+03   1.314135654116040e-01
5.183220971719812e+03   1.314529727378198e-01
5.187114000443370e+03   1.315258835556241e-01
5.191007029166926e+03   1.315060530219925e-01
5.194900057890483e+03   1.315196186186218e-01
5.198620000444353e+03   1.315436426666162e-01
5.198793086614040e+03   1.314947697222634e-01
5.202686115337598e+03   1.303932932420877e-01
5.219540000446141e+03   1.255727182075188e-01
5.221599157278595e+03   1.252446230741433e-01
5.225529868070861e+03   1.246161838987838e-01
5.229460578863128e+03   1.239852761057507e-01
5.230984895727866e+03   1.237424440130047e-01
5.233391289655394e+03   1.233880724917140e-01
5.234922671908017e+03   1.232021499678258e-01
5.237322000447662e+03   1.228914044864060e-01
5.238860448088166e+03   1.226043635114631e-01
5.240460000447929e+03   1.222854723740990e-01
5.241252711239928e+03   1.225028389912590e-01
5.242798224268317e+03   1.230068116791474e-01
5.245183422032194e+03   1.239265798717820e-01
5.246736000448465e+03   1.244802675537887e-01
5.249114132824461e+03   1.250840523786300e-01
5.250673776628615e+03   1.254575426068251e-01
5.253044843616727e+03   1.261389303277806e-01
5.254611552808765e+03   1.266255775663537e-01
5.258549328988915e+03   1.278639900325628e-01
5.261380000449717e+03   1.287570334197739e-01
5.262487105169064e+03   1.287895793538139e-01
5.282300000451505e+03   1.293696848887197e-01
5.303220000453293e+03   1.347231726184769e-01
5.324140000455081e+03   1.306597640881963e-01
5.345060000456870e+03   1.334910243543576e-01
5.365980000458658e+03   1.313213809977102e-01
5.386900000460446e+03   1.287096527602333e-01
5.407820000462234e+03   1.244713154390548e-01
5.428740000464022e+03   1.280391722751632e-01
5.449660000465810e+03   1.334521704557237e-01
5.470580000467598e+03   1.384149099340189e-01
5.491500000469387e+03   1.431680576751140e-01
5.512420000471175e+03   1.328670901059221e-01
5.533340000472963e+03   1.458755507633981e-01
5.554260000474751e+03   1.519061736884259e-01
5.575180000476539e+03   1.415413349441157e-01
5.596100000478327e+03   1.512616349247017e-01
5.617020000480115e+03   1.516848537110288e-01
5.637940000481904e+03   1.501728406222964e-01
5.658860000483692e+03   1.489281632381662e-01
5.679780000485480e+03   1.515259787515500e-01
5.700700000487268e+03   1.562550166713544e-01
5.721620000489056e+03   1.543613313664687e-01
5.742540000490844e+03   1.558923575584968e-01
5.763460000492632e+03   1.563375164602859e-01
5.784380000494421e+03   1.597247849431664e-01
5.805300000496209e+03   1.629117215110437e-01
5.826220000497997e+03   1.611954648539395e-01
5.847140000499785e+03   1.592406598421925e-01
5.868060000501573e+03   1.643317156740076e-01
5.888980000503361e+03   1.649104942210357e-01
5.909900000505149e+03   1.669515191534977e-01
5.930820000506938e+03   1.651594424755703e-01
5.951740000508726e+03   1.696853329550446e-01
5.972660000510514e+03   1.669375932193981e-01
5.993580000512302e+03   1.771435829705939e-01
6.014500000514090e+03   1.736364369250721e-01
6.035420000515878e+03   1.763152213598907e-01
6.056340000517666e+03   1.732895506503244e-01
6.077260000519454e+03   1.784565843236418e-01
6.098180000521243e+03   1.826260221907660e-01
6.119100000523031e+03   1.796283211364501e-01
6.127844347547238e+03   1.802449328065262e-01
6.132457260791767e+03   1.805706965163418e-01
6.137070174036297e+03   1.809006918351564e-01
6.140020000524819e+03   1.813758739982924e-01
6.141683087280826e+03   1.807292575727483e-01
6.146296000525355e+03   1.800976141209630e-01
6.150908913769885e+03   1.762884827062149e-01
6.155521827014416e+03   1.736356937169812e-01
6.160134740258944e+03   1.713889861640348e-01
6.160940000526607e+03   1.709965863519571e-01
6.164747653503473e+03   1.728853108345736e-01
6.181860000528395e+03   1.814347131625016e-01
6.202780000530183e+03   1.826039954635714e-01
6.223700000531971e+03   1.841093210522792e-01
6.244620000533760e+03   1.870248832179811e-01
6.265540000535548e+03   1.859405462743508e-01
6.286460000537336e+03   1.850137044291084e-01
6.307380000539124e+03   1.887987969003917e-01
6.328300000540912e+03   1.922772417153768e-01
6.349220000542700e+03   1.928379933504522e-01
6.370140000544488e+03   1.899078398255915e-01
6.391060000546277e+03   1.914392595970025e-01
6.411980000548065e+03   1.858356155277373e-01
6.432900000549853e+03   1.896762081322267e-01
6.453820000551641e+03   1.849684207752492e-01
6.474740000553429e+03   1.930188049390905e-01
6.495660000555217e+03   1.933558840648817e-01
6.516580000557005e+03   1.903422190793517e-01
6.537500000558794e+03   1.865354146592223e-01
6.558420000560582e+03   1.944782105131082e-01
6.570016914490742e+03   1.963505037149165e-01
6.574962686008872e+03   1.971522076696685e-01
6.579340000562370e+03   1.978653043341354e-01
6.579908457527004e+03   1.978082694206070e-01
6.582531232423105e+03   1.975798489267872e-01
6.584854229045133e+03   1.975415987340323e-01
6.587486424458413e+03   1.978358545186454e-01
6.589800000563264e+03   1.975260910669327e-01
6.592441616493721e+03   1.968570782243074e-01
6.594745772081395e+03   1.961404797049773e-01
6.597396808529029e+03   1.956650233343053e-01
6.599691543599524e+03   1.954090906904546e-01
6.600260000564158e+03   1.953513661432691e-01
6.602352000564338e+03   1.956535798242379e-01
6.604637315117656e+03   1.959803466859356e-01
6.607307192599646e+03   1.963609346361225e-01
6.609583086635786e+03   1.966881273433876e-01
6.612262384634952e+03   1.970753385194621e-01
6.617217576670262e+03   1.977932763847007e-01
6.621180000565946e+03   1.983685555514506e-01
6.622172768705569e+03   1.984766312442068e-01
6.642100000567734e+03   2.006543316982446e-01
6.663020000569522e+03   2.013667685567040e-01
6.683940000571311e+03   2.038553106598105e-01
6.704860000573099e+03   2.013457470781381e-01
6.725780000574887e+03   2.043094699810262e-01
6.746700000576675e+03   2.055433175788763e-01
6.767620000578463e+03   2.055586964748099e-01
6.788540000580251e+03   2.032973885246185e-01
6.809460000582039e+03   2.087924839812038e-01
6.828646151759584e+03   2.098018508212043e-01
6.830380000583827e+03   2.098930558088995e-01
6.833786613966047e+03   2.089009025809774e-01
6.838927076172511e+03   2.074048698730454e-01
6.844067538378975e+03   2.065688431887416e-01
6.844289049175039e+03   2.065991731707318e-01
6.849208000585437e+03   2.076104422397977e-01
6.849441287027974e+03   2.075314623518093e-01
6.851300000585616e+03   2.060518789873001e-01
6.854348462791901e+03   2.021375195102347e-01
6.854593524880909e+03   2.018791783451741e-01
6.859488924998364e+03   2.079299350004778e-01
6.859745762733843e+03   2.095566434928428e-01
6.864629387204827e+03   2.522134294044395e-01
6.864898000586778e+03   2.522574937536777e-01
6.866189105556676e+03   2.457413944843224e-01
6.869769849411291e+03   2.039213059611123e-01
6.870050238439713e+03   2.014625028817608e-01
6.871357829314670e+03   1.930711073624157e-01
6.872220000587404e+03   1.912688149588067e-01
6.875202476292648e+03   1.905973616380730e-01
6.876526553072667e+03   1.919411731091387e-01
6.880354714145583e+03   1.968324928694705e-01
6.881695276830661e+03   1.994875886051225e-01
6.885506951998518e+03   2.102199979781889e-01
6.886864000588656e+03   2.126731469425003e-01
6.892032724346653e+03   2.106882385302905e-01
6.893140000589192e+03   2.114623948055175e-01
6.897201448104647e+03   2.108455355907183e-01
6.902370171862642e+03   2.120519354347856e-01
6.907538895620638e+03   2.132805017270334e-01
6.914060000590980e+03   2.148352851733285e-01
6.934980000592768e+03   2.151429419530254e-01
6.955900000594556e+03   2.153184642784934e-01
6.964217929360188e+03   2.144825605295999e-01
6.969460447169405e+03   2.139520336875462e-01
6.974702964978624e+03   2.134200054790374e-01
6.976820000596344e+03   2.132621505859474e-01
6.979945482787843e+03   2.140813458681424e-01
6.985188000597060e+03   2.158631341993920e-01
6.990430518406279e+03   2.165492000122614e-01
6.995673036215498e+03   2.176426787597737e-01
6.997740000598133e+03   2.181314298262408e-01
7.000915554024716e+03   2.174860384280242e-01
7.003846602812670e+03   2.168895661453103e-01
7.006158071833934e+03   2.164181390853326e-01
7.008018042123458e+03   2.160381301486222e-01
7.009118952259618e+03   2.158129304088718e-01
7.013293531742796e+03   2.149621665872710e-01
7.014391301706564e+03   2.147515767420741e-01
7.018569021362136e+03   2.149604255597037e-01
7.018660000599921e+03   2.150356388880763e-01
7.019489500228125e+03   2.160949167670192e-01
7.019663651153511e+03   2.163721839989381e-01
7.023844510981476e+03   2.285131758831286e-01
7.024773625321543e+03   2.318608915619347e-01
7.024936000600457e+03   2.324221233772616e-01
7.029120000600815e+03   2.383406464061770e-01
7.030057750414961e+03   2.362269010491775e-01
7.030208350047405e+03   2.357773885320682e-01
7.034395490220154e+03   2.224685096127124e-01
7.035341875508380e+03   2.216671894517140e-01
7.035480699494351e+03   2.216430130576316e-01
7.039580000601709e+03   2.263532519913984e-01
7.039670979839493e+03   2.264283888134084e-01
7.040626000601798e+03   2.267194150559766e-01
7.040753048941297e+03   2.267010859525451e-01
7.044946469458833e+03   2.213130266862395e-01
7.045910125695217e+03   2.201237140341478e-01
7.046025398388245e+03   2.200052593302770e-01
7.050221959078171e+03   2.181819750193196e-01
7.051194250788635e+03   2.180742355388816e-01
7.056478375882054e+03   2.176374750254501e-01
7.060500000603497e+03   2.173150645423596e-01
7.061762500975473e+03   2.175143467686184e-01
7.081420000605285e+03   2.206314466498819e-01
7.102340000607073e+03   2.198851813656419e-01
7.123260000608861e+03   2.215591191412004e-01
7.144180000610650e+03   2.239412940144531e-01
7.165100000612438e+03   2.210610222926556e-01
7.186020000614226e+03   2.251054569498717e-01
7.206940000616014e+03   2.275081545628057e-01
7.227860000617802e+03   2.280439495185034e-01
7.248780000619590e+03   2.282669635765461e-01
7.269700000621378e+03   2.277871322788033e-01
7.290620000623167e+03   2.303634443740179e-01
7.311540000624955e+03   2.315669008092204e-01
7.332460000626743e+03   2.288675387390558e-01
7.353380000628531e+03   2.321091426250789e-01
7.367804682678903e+03   2.326979470985922e-01
7.373351012167092e+03   2.329238639887298e-01
7.374300000630319e+03   2.329626301149023e-01
7.378897341655282e+03   2.326982242405083e-01
7.384443671143472e+03   2.324628971415383e-01
7.389990000631660e+03   2.324675644335607e-01
7.395220000632107e+03   2.318505681375879e-01
7.395536330119849e+03   2.317905900644400e-01
7.401082659608039e+03   2.309791888335668e-01
7.406628989096229e+03   2.302501926650495e-01
7.412175318584417e+03   2.295184459349717e-01
7.416140000633895e+03   2.289931836917366e-01
7.437060000635684e+03   2.287754317900233e-01
7.441847730445387e+03   2.282202226628252e-01
7.447449797993542e+03   2.275675169661859e-01
7.453051865541698e+03   2.269131474277337e-01
7.457980000637472e+03   2.264878656134619e-01
7.458653933089853e+03   2.264944976934967e-01
7.464256000638008e+03   2.270407766600231e-01
7.469858068186164e+03   2.262503346906644e-01
7.475460135734319e+03   2.259493466928350e-01
7.478900000639260e+03   2.258711109615878e-01
7.481062203282474e+03   2.261547840005898e-01
7.486664270830630e+03   2.268924811690051e-01
7.499820000641048e+03   2.286309385956555e-01
7.520740000642836e+03   2.278557685994439e-01
7.541660000644624e+03   2.317525848122664e-01
7.562580000646412e+03   2.376046222339339e-01
7.583500000648201e+03   2.379377674241992e-01
7.604420000649989e+03   2.388255688064331e-01
7.625340000651777e+03   2.372419412046109e-01
7.632691078913927e+03   2.390363834266689e-01
7.638436809349038e+03   2.404432870788497e-01
7.643119677190897e+03   2.415927750600461e-01
7.644182539784150e+03   2.418540673549682e-01
7.645205396846291e+03   2.421057292419686e-01
7.646260000653565e+03   2.423662500941632e-01
7.648873258056989e+03   2.424710056219793e-01
7.649928270219260e+03   2.425155767979816e-01
7.650960547798579e+03   2.425606970979648e-01
7.654626838923082e+03   2.427244479257672e-01
7.655674000654371e+03   2.427671117267311e-01
7.656715698750867e+03   2.428061982320982e-01
7.660380419789172e+03   2.429320792349616e-01
7.661419731089482e+03   2.429705735907324e-01
7.662470849703154e+03   2.430121379287901e-01
7.666134000655265e+03   2.431662449171456e-01
7.667165461524592e+03   2.432074078138181e-01
7.667180000655353e+03   2.432079552600067e-01
7.668226000655442e+03   2.432303358641717e-01
7.671887581521356e+03   2.432978194963177e-01
7.672911191959703e+03   2.433170807567576e-01
7.673981151607732e+03   2.433383060897892e-01
7.677641162387448e+03   2.434171541172320e-01
7.678656922394814e+03   2.434398048467565e-01
7.679736302560018e+03   2.434639500899713e-01
7.683394743253541e+03   2.435458024804318e-01
7.685491453512306e+03   2.435926135677465e-01
7.688100000657141e+03   2.436507338370031e-01
7.689148324119633e+03   2.439990507181426e-01
7.691246604464595e+03   2.446967770944727e-01
7.709020000658929e+03   2.506362982892531e-01
7.729940000660717e+03   2.443550321801301e-01
7.750860000662506e+03   2.464163989625715e-01
7.771780000664294e+03   2.516640731623707e-01
7.792700000666082e+03   2.517540059853392e-01
7.813620000667870e+03   2.552399631251932e-01
7.834540000669658e+03   2.544662881674022e-01
7.855460000671446e+03   2.585927150218993e-01
7.876380000673234e+03   2.605445966179725e-01
7.897300000675023e+03   2.628288254184487e-01
7.918220000676811e+03   2.615730477366468e-01
7.939140000678599e+03   2.600506022105081e-01
7.960060000680387e+03   2.621169502608594e-01
7.980980000682175e+03   2.625610812317660e-01
8.001900000683963e+03   2.598304062340486e-01
8.022820000685751e+03   2.561356759467266e-01
8.043740000687540e+03   2.634978781226341e-01
8.064660000689328e+03   2.588428789670518e-01
8.083206524479006e+03   2.620809064894108e-01
8.085580000691116e+03   2.624969745561488e-01
8.089291393532503e+03   2.624197513366517e-01
8.095376262586001e+03   2.622923012085684e-01
8.101461131639497e+03   2.622104801552548e-01
8.106500000692904e+03   2.622520694622923e-01
8.107546000692993e+03   2.624321568427812e-01
8.113630869746490e+03   2.631182359222448e-01
8.119715738799987e+03   2.639393286202054e-01
8.125800607853485e+03   2.648096637916699e-01
8.127420000694692e+03   2.650417173173377e-01
8.131885476906981e+03   2.656475667909049e-01
8.148340000696480e+03   2.678877754859865e-01
8.169260000698268e+03   2.689619542100536e-01
8.190180000700057e+03   2.688755499295859e-01
8.211100000701845e+03   2.686743357706002e-01
8.232020000703633e+03   2.682304291790367e-01
8.252940000705421e+03   2.652380758326965e-01
8.273860000707209e+03   2.620807635867728e-01
8.294780000708997e+03   2.666410639056960e-01
8.315700000710785e+03   2.639505847438908e-01
8.336620000712574e+03   2.693099375957059e-01
8.357540000714362e+03   2.729727050868264e-01
8.378460000716150e+03   2.794220309773330e-01
8.399380000717938e+03   2.793494323346998e-01
8.420300000719726e+03   2.781810163341058e-01
8.441220000721514e+03   2.788671913180041e-01
8.462140000723302e+03   2.766387710600520e-01
8.483060000725091e+03   2.776775563018959e-01
8.503980000726879e+03   2.814579638848997e-01
8.524900000728667e+03   2.844847496052305e-01
8.545820000730455e+03   2.848890004096430e-01
8.566740000732243e+03   2.805793707999001e-01
8.587660000734031e+03   2.843784005272791e-01
8.608580000735819e+03   2.852283698344636e-01
8.629500000737607e+03   2.870061879013595e-01
8.650420000739396e+03   2.886365059465650e-01
8.671340000741184e+03   2.908408664937098e-01
8.691193804026325e+03   2.866354941947480e-01
8.692260000742972e+03   2.864080902945624e-01
8.697736353206023e+03   2.865549760325631e-01
8.703708121958687e+03   2.867147575534345e-01
8.704278902385720e+03   2.867300828373017e-01
8.710260091655562e+03   2.869071024133294e-01
8.710821451565420e+03   2.869278023178976e-01
8.713180000744760e+03   2.870251426636595e-01
8.716812061352439e+03   2.875238947489335e-01
8.717265299718749e+03   2.875808155752929e-01
8.717364000745118e+03   2.875929953307952e-01
8.723364031049316e+03   2.882684747339156e-01
8.723827474975900e+03   2.883247849640581e-01
8.723906549924817e+03   2.883345436081319e-01
8.729916000746191e+03   2.891259198003849e-01
8.730389650233052e+03   2.891833541980235e-01
8.730449099104515e+03   2.891904520438265e-01
8.732908197134204e+03   2.894671384981678e-01
8.734100000746548e+03   2.896015579213846e-01
8.736467970443065e+03   2.896256922983407e-01
8.736951825490203e+03   2.896357739154884e-01
8.736991648284213e+03   2.896366730324541e-01
8.739482148037827e+03   2.897110199559011e-01
8.743019940139942e+03   2.898264824947145e-01
8.743514000747353e+03   2.898374893130890e-01
8.743534197463912e+03   2.898379001926112e-01
8.746056098941448e+03   2.898675445567260e-01
8.749571909836819e+03   2.898872124053187e-01
8.750076176004504e+03   2.898933297918134e-01
8.751679674032748e+03   2.899222714624665e-01
8.752630049845071e+03   2.899465283866623e-01
8.755020000748336e+03   2.900307190477676e-01
8.756123879533694e+03   2.899573415742070e-01
8.756638351261656e+03   2.899242687299534e-01
8.758267755712135e+03   2.898118629791814e-01
8.759204000748694e+03   2.897389928897747e-01
8.763200526518809e+03   2.893620950563645e-01
8.764855837391526e+03   2.891984017485830e-01
8.765777951652319e+03   2.891109452905306e-01
8.769762701775959e+03   2.887712834941986e-01
8.771443919070914e+03   2.886467738068951e-01
8.772351902555942e+03   2.885845559655270e-01
8.773579730414383e+03   2.885052266780458e-01
8.775940000750124e+03   2.883439326844509e-01
8.778032000750303e+03   2.888511875652808e-01
8.778925853459563e+03   2.890515729914375e-01
8.780184297998832e+03   2.893230463559990e-01
8.784620082429692e+03   2.902562372227019e-01
8.785499804363186e+03   2.904479648612184e-01
8.786788865583283e+03   2.907341237311334e-01
8.791208164109081e+03   2.917473715077069e-01
8.793393433167732e+03   2.922692676242301e-01
8.796860000751913e+03   2.931358097213634e-01
8.797796245788471e+03   2.930332152526078e-01
8.799651226106806e+03   2.928139838766576e-01
8.799998000752181e+03   2.927694615865066e-01
8.804384327467860e+03   2.921268024578519e-01
8.806275419768710e+03   2.918428657995817e-01
8.806602568336632e+03   2.917952004332441e-01
8.812899613430611e+03   2.909401169943893e-01
8.813207135921080e+03   2.908997011462525e-01
8.817780000753701e+03   2.903216182739243e-01
8.819523807092515e+03   2.903642364147244e-01
8.819811703505531e+03   2.903745804170925e-01
8.826148000754416e+03   2.906189280828024e-01
8.826416271089980e+03   2.906236242196794e-01
8.829894161110018e+03   2.906263014607772e-01
8.832772194416319e+03   2.906161713352468e-01
8.836541121021766e+03   2.906564830456232e-01
8.838700000755489e+03   2.906946430277033e-01
8.839396388078223e+03   2.906848683067233e-01
8.843188080933513e+03   2.906356227740478e-01
8.846020581740124e+03   2.906020482016606e-01
8.849835040845261e+03   2.905872130875394e-01
8.852644775402026e+03   2.906222063931169e-01
8.856482000757009e+03   2.906471540173675e-01
8.859620000757277e+03   2.905342517054957e-01
8.863128960668757e+03   2.910079707146008e-01
8.866394255079411e+03   2.914887683718930e-01
8.869775920580505e+03   2.920168165786487e-01
8.873068691499591e+03   2.925365840121592e-01
8.876422880492253e+03   2.930669951511014e-01
8.879743127919775e+03   2.935930339571449e-01
8.880540000759065e+03   2.937207383458697e-01
8.883069840404001e+03   2.928611153304553e-01
8.886417564339958e+03   2.917553381157439e-01
8.893092000760138e+03   2.896394189110663e-01
8.899766437180318e+03   2.871644887752068e-01
8.901460000760853e+03   2.865677243849926e-01
8.906440873600503e+03   2.893379152231451e-01
8.911237227670379e+03   2.920443564443548e-01
8.913115310020685e+03   2.931058921799030e-01
8.917945420943781e+03   2.958401837697108e-01
8.919789746440865e+03   2.968858404137417e-01
8.922380000762641e+03   2.983561655768658e-01
8.924653614217181e+03   2.960703295315956e-01
8.931361807490581e+03   2.893639503296845e-01
8.938070000763983e+03   2.827868560028269e-01
8.943300000764430e+03   2.773175542364159e-01
8.944778194037384e+03   2.789557497649674e-01
8.951486387310784e+03   2.865585910014234e-01
8.958194580584184e+03   2.942407149565215e-01
8.964220000766218e+03   3.011625467185282e-01
8.964902773857586e+03   3.010828663801267e-01
8.966508798538318e+03   3.008952808183434e-01
8.973258599095918e+03   3.001044270262994e-01
8.980008399653521e+03   2.993101986872326e-01
8.985140000768006e+03   2.987535594451409e-01
8.986758200211121e+03   2.988153949701631e-01
8.993508000768721e+03   2.992583665381507e-01
9.000257801326323e+03   2.991974296803775e-01
9.006060000769794e+03   2.993035942691807e-01
9.007007601883923e+03   2.996208907078399e-01
9.013757402441526e+03   3.019507464127725e-01
9.020507202999126e+03   3.042878342415111e-01
9.026980000771582e+03   3.065352253954493e-01
9.036380406994012e+03   3.071102109296766e-01
9.043182805439188e+03   3.075263926646882e-01
9.047900000773370e+03   3.078155775451409e-01
9.049985203884362e+03   3.055203030475641e-01
9.056787602329536e+03   2.980957314289960e-01
9.063590000774711e+03   2.908723304040663e-01
9.068820000775158e+03   2.848250824962344e-01
9.070392399219887e+03   2.861925465297964e-01
9.077194797665061e+03   2.923484013661052e-01
9.083997196110235e+03   2.986050760047112e-01
9.089740000776947e+03   3.039033170325948e-01
9.090799594555410e+03   3.043127570454649e-01
9.110660000778735e+03   3.120211596192467e-01
9.125023492348253e+03   3.091518366467186e-01
9.131580000780523e+03   3.078333354266956e-01
9.131892619456768e+03   3.076950511760806e-01
9.138761746565282e+03   3.046514195709626e-01
9.145630873673796e+03   3.016975372243555e-01
9.152500000782311e+03   2.990187325210797e-01
9.159369127890826e+03   3.025267615450899e-01
9.166238254999340e+03   3.063326606209416e-01
9.173107382107853e+03   3.102522784562363e-01
9.173420000784099e+03   3.104309908567268e-01
9.179976509216369e+03   3.124761974556435e-01
9.194340000785887e+03   3.169755132189907e-01
9.215260000787675e+03   3.053525051920219e-01
9.236180000789464e+03   3.129213988414019e-01
9.242866652878009e+03   3.127005563827824e-01
9.249824489856608e+03   3.124686717769098e-01
9.256782326835211e+03   3.122358837970864e-01
9.257100000791252e+03   3.122311301833488e-01
9.263740163813814e+03   3.111585832878295e-01
9.270698000792414e+03   3.103969100741601e-01
9.277655837771015e+03   3.086323237943172e-01
9.278020000793040e+03   3.085590164671633e-01
9.284613674749618e+03   3.095154164343486e-01
9.291571511728220e+03   3.106576334833203e-01
9.298529348706821e+03   3.118036286701369e-01
9.298940000794828e+03   3.118713449037773e-01
9.319860000796616e+03   3.154180863499381e-01
9.340780000798404e+03   3.153862824558305e-01
9.361700000800192e+03   3.184499189197073e-01
9.382620000801980e+03   3.189356759979375e-01
9.401381346687942e+03   3.185389940433372e-01
9.403540000803769e+03   3.184925062250409e-01
9.408458510217459e+03   3.162763858548146e-01
9.415535673746974e+03   3.130786410176972e-01
9.422612837276487e+03   3.100063079543759e-01
9.424460000805557e+03   3.093037547267585e-01
9.429690000806004e+03   3.119014430633522e-01
9.436767164335521e+03   3.143687324160818e-01
9.443844327865034e+03   3.172327701077928e-01
9.445380000807345e+03   3.178853604626595e-01
9.450921491394549e+03   3.187805260885215e-01
9.457695777383578e+03   3.198781771978134e-01
9.457998654924066e+03   3.199273067596956e-01
9.464815333240393e+03   3.210342530400858e-01
9.466300000809133e+03   3.212762526620634e-01
9.471934889097205e+03   3.220198916682190e-01
9.479054444954019e+03   3.232655130199300e-01
9.486174000810832e+03   3.253736518167430e-01
9.487220000810921e+03   3.253407458644648e-01
9.493293556667646e+03   3.224434655541417e-01
9.500413112524460e+03   3.198977657595499e-01
9.507532668381273e+03   3.176486936909035e-01
9.508140000812709e+03   3.174566714336374e-01
9.514652224238087e+03   3.184086188405989e-01
9.529060000814497e+03   3.205211344076551e-01
9.549980000816286e+03   3.235047494301685e-01
9.570900000818074e+03   3.246495823077668e-01
9.591820000819862e+03   3.247598135117717e-01
9.612740000821650e+03   3.254548611535181e-01
9.624553349815089e+03   3.193194427900027e-01
9.631798512567600e+03   3.155380194804623e-01
9.633660000823438e+03   3.145646554945180e-01
9.639043675320114e+03   3.139101360134816e-01
9.646288838072625e+03   3.132203043600844e-01
9.653534000825137e+03   3.130767757165509e-01
9.654580000825226e+03   3.128402120988590e-01
9.660779163577648e+03   3.136041447698865e-01
9.668024326330162e+03   3.150502595187347e-01
9.675269489082675e+03   3.166960319195590e-01
9.675500000827014e+03   3.167485216760170e-01
9.682514651835187e+03   3.188648606051641e-01
9.696420000828803e+03   3.230767836027398e-01
9.717340000830591e+03   3.262678400686010e-01
9.738260000832379e+03   3.235672703537861e-01
9.759180000834167e+03   3.267191579547477e-01
9.780100000835955e+03   3.245239224561448e-01
9.801020000837743e+03   3.261851889978307e-01
9.821940000839531e+03   3.306090260611398e-01
9.842860000841320e+03   3.262648025095558e-01
9.863780000843108e+03   3.315874909099608e-01
9.884700000844896e+03   3.222420011797306e-01
9.905620000846684e+03   3.314412428693053e-01
9.926540000848472e+03   3.312833017903309e-01
9.939497017779566e+03   3.314361286914278e-01
9.946979263547708e+03   3.315228698148008e-01
9.947460000850260e+03   3.315289019609982e-01
9.954461509315852e+03   3.322925582172438e-01
9.955139915195019e+03   3.323716362623468e-01
9.961943755083996e+03   3.339305588478062e-01
9.962633936609634e+03   3.342695484538387e-01
9.968380000852048e+03   3.373329622173428e-01
9.969426000852138e+03   3.373291062783159e-01
9.970127958024248e+03   3.369753257236139e-01
9.976908246620280e+03   3.311828078490920e-01
9.977621979438865e+03   3.307303943804273e-01
9.984390492388426e+03   3.283035326984297e-01
9.985116000853479e+03   3.280069501644127e-01
9.989300000853837e+03   3.255604652638004e-01
9.991872738156568e+03   3.263779374920722e-01
9.992610022268094e+03   3.266230278301247e-01
9.999354983924712e+03   3.295029057315388e-01
1.000010404368271e+04   3.298535991285956e-01
1.000759806509732e+04   3.333884132306322e-01
1.001022000085562e+04   3.346285832875929e-01
1.001509208651194e+04   3.349512089096445e-01
1.003114000085741e+04   3.360146696210395e-01
1.005206000085920e+04   3.366297115735482e-01
1.007298000086099e+04   3.389274598236204e-01
1.009390000086278e+04   3.338390317232819e-01
1.011482000086457e+04   3.375142082493396e-01
1.013574000086635e+04   3.392876943336088e-01
1.015666000086814e+04   3.395060478267132e-01
1.017758000086993e+04   3.385058126849632e-01
1.019850000087172e+04   3.343674064549286e-01
1.021942000087351e+04   3.410146405575005e-01
1.024034000087529e+04   3.372205795738428e-01
1.026126000087708e+04   3.459428890703866e-01
1.028218000087887e+04   3.484245962534482e-01
1.030310000088066e+04   3.455721806451857e-01
1.032402000088245e+04   3.415272976699988e-01
1.034494000088423e+04   3.417878713906877e-01
1.036586000088602e+04   3.441645884268958e-01
1.038678000088781e+04   3.487532901201086e-01
1.040770000088960e+04   3.492685013183359e-01
1.042862000089139e+04   3.501398763874862e-01
1.044954000089318e+04   3.524750313930858e-01
1.046000000089407e+04   3.509264175063769e-01
1.048074126835428e+04   3.478275242471067e-01
1.048615000089630e+04   3.470132618106590e-01
1.048863095149034e+04   3.468537817621493e-01
1.049652063462641e+04   3.463490408874985e-01
1.050441031776247e+04   3.463169705555256e-01
1.051230000089854e+04   3.476268940661812e-01
1.052018968403461e+04   3.452844413259709e-01
1.052807936717067e+04   3.442805519849825e-01
1.053596905030674e+04   3.437509772567886e-01
1.053845000090078e+04   3.435852163529838e-01
1.054385873344280e+04   3.440260452916152e-01
1.055414000090211e+04   3.448649331607885e-01
1.059075000090525e+04   3.478619825576452e-01
1.064305000090972e+04   3.428588852458242e-01
1.065874000091106e+04   3.441184574504563e-01
1.069535000091419e+04   3.470681458518793e-01
1.074765000091866e+04   3.514376513113396e-01
1.075288000091910e+04   3.517866989158823e-01
1.079995000092313e+04   3.549344709131155e-01
1.085225000092760e+04   3.531634684826290e-01
1.085748000092804e+04   3.529987580494096e-01
1.090455000093207e+04   3.514733210735278e-01
1.095162000093609e+04   3.532594445363019e-01
1.095685000093654e+04   3.534570440877147e-01


==> tex/build/figures/fit-cgale-jpas/north2-jpas.txt <==
# Data of showing the flux and its erros for north2 region for J-PAS data.
# In Fig.4 it has shown in north2 panel with circles.
# Regarding the raw data and where it is downloaded you can check 'INPUT.conf'.
# 
# 
# Project title: J-PAS: unprecedented precision in stellar populations of diffuse tidal features
# Git commit (that produced this dataset): 0b8f01e
# Git repository: https://gitlab.com/sepideh.esk/alba
# DOI (Journal): https://doi.org/10.1051/0004-6361/202558180
# DOI (Zenodo): https://doi.org/10.5281/zenodo.17674805
#
# Copyright (C) 2026 Sepideh Eskandarlou <sepideh.eskandarlou@gmail.com>
# Dataset is available under Creative Commons Attribution-ShareAlike (CC BY-SA).
# License URL: https://creativecommons.org/licenses/by-sa/4.0
# Column 1: wavelength [nm ,f64,] Effective Wavelength.
# Column 2: Flux-2     [cgs,f64,] Wavelength Flux Density
# Column 3: Flux-err-2 [cgs,f64,] Wavelength Flux Density error
3.556580000000000e+03   3.617331000000000e-02   3.777271000000000e-03
3.808630000000000e+03   3.755984000000000e-02   2.146535000000000e-03
3.906500000000000e+03   3.918328000000000e-02   2.515538000000000e-03
4.010650000000000e+03   5.232532000000000e-02   3.190312000000000e-03
4.117410000000000e+03   6.613089000000000e-02   2.892390000000000e-03
4.209500000000000e+03   7.050114000000000e-02   2.459004000000000e-03
4.306260000000000e+03   8.597273000000000e-02   6.144858000000000e-03
4.413420000000000e+03   8.446432000000000e-02   3.883841000000000e-03
4.514420000000000e+03   9.264314000000000e-02   3.838739000000000e-03
4.608520000000000e+03   1.079523000000000e-01   3.575444000000000e-03
4.704400000000000e+03   1.078136000000000e-01   4.034715000000000e-03
4.802540000000000e+03   1.073614000000000e-01   4.423260000000000e-03
4.911150000000000e+03   1.287158000000000e-01   5.144968000000000e-03
5.005300000000000e+03   1.179214000000000e-01   3.760904000000000e-03
5.101530000000000e+03   1.221504000000000e-01   1.046344000000000e-02
5.207860000000000e+03   1.312163000000000e-01   4.647020000000000e-03
5.303520000000000e+03   1.202270000000000e-01   4.782700000000000e-03
5.396850000000000e+03   1.337999000000000e-01   4.448287000000000e-03
5.501640000000000e+03   1.431620000000000e-01   8.238260000000001e-03
5.604080000000000e+03   1.635236000000000e-01   5.536099000000000e-03
5.709680000000000e+03   1.559783000000000e-01   5.418040000000000e-03
5.811190000000000e+03   1.646163000000000e-01   5.754083000000000e-03
5.919700000000000e+03   1.859377000000000e-01   5.673958000000000e-03
6.009760000000000e+03   1.692191000000000e-01   5.688826000000000e-03
6.117190000000000e+03   1.829066000000000e-01   5.620664000000000e-03
6.208790000000000e+03   2.008053000000000e-01   6.727233000000000e-03
6.312310000000000e+03   1.932125000000000e-01   5.457601000000000e-03
6.410210000000000e+03   1.854336000000000e-01   5.280459000000000e-03
6.503430000000000e+03   1.952415000000000e-01   5.506732000000000e-03
6.610550000000000e+03   2.030623000000000e-01   5.110980000000000e-03
6.712780000000000e+03   2.063069000000000e-01   5.623612000000000e-03
6.810460000000000e+03   2.106068000000000e-01   6.717958000000000e-03
6.915810000000000e+03   2.190264000000000e-01   6.080893000000000e-03
7.008090000000000e+03   2.156383000000000e-01   4.555917000000000e-03
7.121450000000000e+03   2.252652000000000e-01   5.845721000000000e-03
7.211650000000000e+03   2.388713000000000e-01   9.195498999999999e-03
7.311760000000000e+03   2.512159000000000e-01   8.293547000000000e-03
7.415650000000000e+03   2.420273000000000e-01   9.951368000000000e-03
7.501450000000000e+03   2.426210000000000e-01   8.924477000000000e-03
7.599060000000000e+03   2.563629000000000e-01   1.400196000000000e-02
7.720090000000000e+03   2.445934000000000e-01   1.052118000000000e-02
7.807880000000000e+03   2.383712000000000e-01   1.492854000000000e-02
7.907990000000000e+03   2.703195000000000e-01   1.118485000000000e-02
8.006670000000000e+03   2.683050000000000e-01   1.216814000000000e-02
8.113920000000000e+03   2.840835000000000e-01   1.136165000000000e-02
8.216360000000001e+03   2.781258000000000e-01   1.140150000000000e-02
8.318510000000000e+03   2.650558000000000e-01   1.150020000000000e-02
8.410520000000000e+03   2.783308000000000e-01   9.537380999999999e-03
8.509030000000001e+03   2.957904000000000e-01   9.533900000000000e-03
8.597570000000000e+03   3.001065000000000e-01   1.207773000000000e-02
8.708889999999999e+03   2.829972000000000e-01   1.199338000000000e-02
8.818370000000001e+03   2.740879000000000e-01   1.335881000000000e-02
8.912660000000000e+03   2.729137000000000e-01   1.234707000000000e-02
9.001870000000001e+03   3.169409000000000e-01   1.024050000000000e-02
9.097500000000000e+03   3.275658000000000e-01   8.755046000000001e-03
9.572940000000001e+03   3.636212000000000e-02   5.760201000000000e-03


==> tex/build/figures/fit-cgale-jpas/north2-residual-jpas.txt <==
# Data of showing the residual of J-PAS for north2 region for J-PAS data.
# In Fig.A.1 it has shown in north2 panel with circles.
# Regarding the raw data and where it is downloaded you can check 'INPUT.conf'.
# 
# 
# Project title: J-PAS: unprecedented precision in stellar populations of diffuse tidal features
# Git commit (that produced this dataset): 0b8f01e
# Git repository: https://gitlab.com/sepideh.esk/alba
# DOI (Journal): https://doi.org/10.1051/0004-6361/202558180
# DOI (Zenodo): https://doi.org/10.5281/zenodo.17674805
#
# Copyright (C) 2026 Sepideh Eskandarlou <sepideh.eskandarlou@gmail.com>
# Dataset is available under Creative Commons Attribution-ShareAlike (CC BY-SA).
# License URL: https://creativecommons.org/licenses/by-sa/4.0
# Column 1: wavelength            [nm  ,f64,] Effective Wavelength.
# Column 2: diff-mang-jpas-north2 [unit,f64,] Different between MaNGA under sample and J-PAS.
# Column 3: Flux-err-2            [cgs ,f64,] Wavelength Flux Density error
3.556580000000000e+03   -9.860586403650329e+00  3.777271000000000e-03
3.808630000000000e+03    3.896403423991451e+00  2.146535000000000e-03
3.906500000000000e+03    1.369995670721801e+01  2.515538000000000e-03
4.010650000000000e+03   -4.432032717231817e+00  3.190312000000000e-03
4.117410000000000e+03   -2.249246385924783e+00  2.892390000000000e-03
4.209500000000000e+03    3.382630140189936e+00  2.459004000000000e-03
4.306260000000000e+03   -1.130403432469135e+01  6.144858000000000e-03
4.413420000000000e+03   -7.256642091822940e+00  3.883841000000000e-03
4.514420000000000e+03   -3.766961060295415e+00  3.838739000000000e-03
4.608520000000000e+03   -5.764471346371493e+00  3.575444000000000e-03
4.704400000000000e+03    2.149828894472013e+00  4.034715000000000e-03
4.802540000000000e+03    7.688170035249978e+00  4.423260000000000e-03
4.911150000000000e+03   -5.724082139577690e+00  5.144968000000000e-03
5.005300000000000e+03    3.804356910195289e+00  3.760904000000000e-03
5.101530000000000e+03    4.323114208062385e+00  1.046344000000000e-02
5.207860000000000e+03   -9.432405583800046e-01  4.647020000000000e-03
5.303520000000000e+03    8.043845712230938e+00  4.782700000000000e-03
5.396850000000000e+03    4.375249994416297e+00  4.448287000000000e-03
5.501640000000000e+03    3.910317378223256e+00  8.238260000000001e-03
5.604080000000000e+03   -6.181693096070893e+00  5.536099000000000e-03
5.709680000000000e+03    2.701706603925667e+00  5.418040000000000e-03
5.811190000000000e+03    1.174004710478453e+00  5.754083000000000e-03
5.919700000000000e+03   -7.341270538146635e+00  5.673958000000000e-03
6.009760000000000e+03    5.110626818307082e+00  5.688826000000000e-03
6.117190000000000e+03   -4.273251151482596e-01  5.620664000000000e-03
6.208790000000000e+03   -6.281956366113119e+00  6.727233000000000e-03
6.312310000000000e+03   -1.854092372240693e+00  5.457601000000000e-03
6.410210000000000e+03    2.920389395285983e+00  5.280459000000000e-03
6.503430000000000e+03    1.015517628532508e+00  5.506732000000000e-03
6.610550000000000e+03    1.361975399080669e-01  5.110980000000000e-03
6.712780000000000e+03    3.771069964925918e-01  5.623612000000000e-03
6.810460000000000e+03    8.870770688844127e-01  6.717958000000000e-03
6.915810000000000e+03   -3.446019940048610e-01  6.080893000000000e-03
7.008090000000000e+03    2.625563791413511e+00  4.555917000000000e-03
7.121450000000000e+03    3.973531052573610e-01  5.845721000000000e-03
7.211650000000000e+03   -3.745122964373460e+00  9.195498999999999e-03
7.311760000000000e+03   -9.402846592060147e+00  8.293547000000000e-03
7.415650000000000e+03   -5.416265413788595e+00  9.951368000000000e-03
7.501450000000000e+03   -1.945421737180701e+00  8.924477000000000e-03
7.599060000000000e+03   -3.890002900215908e+00  1.400196000000000e-02
7.720090000000000e+03    3.509740969516380e+00  1.052118000000000e-02
7.807880000000000e+03    8.547645552078075e+00  1.492854000000000e-02
7.907990000000000e+03   -3.740835169680970e+00  1.118485000000000e-02
8.006670000000000e+03   -1.524189925673736e+00  1.216814000000000e-02
8.113920000000000e+03   -6.332137388073438e+00  1.136165000000000e-02
8.216360000000001e+03   -3.427507413754219e+00  1.140150000000000e-02
8.318510000000000e+03    4.309927607039377e+00  1.150020000000000e-02
8.410520000000000e+03    9.003867803583964e-01  9.537380999999999e-03
8.509030000000001e+03   -3.624137945869484e+00  9.533900000000000e-03
8.597570000000000e+03   -3.951306268106010e+00  1.207773000000000e-02
8.708889999999999e+03    2.669329382296729e+00  1.199338000000000e-02
8.818370000000001e+03    6.057438694162431e+00  1.335881000000000e-02
8.912660000000000e+03    8.185788881603212e+00  1.234707000000000e-02
9.001870000000001e+03   -4.493607397471287e+00  1.024050000000000e-02
9.097500000000000e+03   -2.184355875323995e+00  8.755046000000001e-03
9.572940000000001e+03   -3.756723766056786e+01  5.760201000000000e-03


==> tex/build/figures/fit-cgale-jpas/south-cgal-jpas.txt <==
# Data of showing the CGIALGE output for south region for J-PAS data.
# In Fig.4 it has shown in south panel with line.
# Regarding the raw data and where it is downloaded you can check 'INPUT.conf'.
# 
# 
# Project title: J-PAS: unprecedented precision in stellar populations of diffuse tidal features
# Git commit (that produced this dataset): 0b8f01e
# Git repository: https://gitlab.com/sepideh.esk/alba
# DOI (Journal): https://doi.org/10.1051/0004-6361/202558180
# DOI (Zenodo): https://doi.org/10.5281/zenodo.17674805
#
# Copyright (C) 2026 Sepideh Eskandarlou <sepideh.eskandarlou@gmail.com>
# Dataset is available under Creative Commons Attribution-ShareAlike (CC BY-SA).
# License URL: https://creativecommons.org/licenses/by-sa/4.0
# Column 1: ARITH_1 [arith_unit_1,f64,] Column from arithmetic operation 1
# Column 2: Fnu     [mJy         ,f64,] 
3.007250000257045e+03   3.101300400254493e-02
3.017710000257939e+03   3.038149410899742e-02
3.028170000258833e+03   3.144082393379385e-02
3.043860000260174e+03   3.430532859380794e-02
3.064780000261962e+03   3.301764305325276e-02
3.071222192567498e+03   3.278574297647315e-02
3.073534144491449e+03   3.270183217325130e-02
3.075846096415401e+03   3.261892071907597e-02
3.078158048339351e+03   3.268000618272877e-02
3.080470000263304e+03   3.314864421498796e-02
3.082781952187256e+03   3.251007330711174e-02
3.085093904111206e+03   3.227817780280980e-02
3.085700000263751e+03   3.225528150422433e-02
3.087405856035158e+03   3.230512769863724e-02
3.089717807959109e+03   3.237414160881363e-02
3.106620000265539e+03   3.288167202329509e-02
3.127540000267327e+03   3.304617837493948e-02
3.148460000269115e+03   3.321032006032165e-02
3.169380000270903e+03   3.382039962461531e-02
3.190300000272691e+03   3.449713500567685e-02
3.211220000274479e+03   3.519563745134032e-02
3.227651166722039e+03   3.501541488616857e-02
3.230080875110708e+03   3.498798557852298e-02
3.232140000276268e+03   3.496458249284944e-02
3.232510583499377e+03   3.499175107626456e-02
3.234940291888046e+03   3.517018099941461e-02
3.237370000276715e+03   3.534919854349277e-02
3.239799708665383e+03   3.552817227612434e-02
3.242229417054052e+03   3.570773411540776e-02
3.244659125442721e+03   3.588777509194876e-02
3.247088833831390e+03   3.606823580786805e-02
3.253060000278056e+03   3.651351331785588e-02
3.273980000279844e+03   3.560803562639852e-02
3.294900000281632e+03   3.557856399881105e-02
3.315820000283420e+03   3.689857199057988e-02
3.324637130697855e+03   3.612135126749063e-02
3.327139848094648e+03   3.589895289016678e-02
3.329642565491442e+03   3.567880424585905e-02
3.332145282888236e+03   3.577995754843738e-02
3.334648000285029e+03   3.679045080545037e-02
3.336740000285208e+03   3.557047532285537e-02
3.337150717681823e+03   3.540106320156507e-02
3.339653435078617e+03   3.527876114362698e-02
3.340280028113309e+03   3.532738382696190e-02
3.342156152475411e+03   3.547999706086803e-02
3.342794521156574e+03   3.553218511350397e-02
3.344658869872204e+03   3.568482051832815e-02
3.345309014199839e+03   3.573825617908084e-02
3.347823507243106e+03   3.596484866088905e-02
3.350338000286371e+03   3.624851779661736e-02
3.352852493329636e+03   3.637916907688574e-02
3.355366986372901e+03   3.656677650842788e-02
3.357660000286996e+03   3.675660870175059e-02
3.357881479416167e+03   3.673438255115569e-02
3.360395972459432e+03   3.648175713149710e-02
3.378580000288785e+03   3.462859275742296e-02
3.399500000290573e+03   3.931520429077260e-02
3.420420000292361e+03   4.218690053918358e-02
3.441340000294149e+03   4.195000534458973e-02
3.462260000295937e+03   4.119954258333589e-02
3.483180000297725e+03   4.167120490542177e-02
3.504100000299513e+03   4.107822336832095e-02
3.525020000301301e+03   3.680578354435293e-02
3.545940000303090e+03   3.910264177005178e-02
3.566860000304878e+03   3.980405205163292e-02
3.587780000306666e+03   4.109560366340319e-02
3.608700000308454e+03   4.198457735480834e-02
3.629620000310242e+03   4.289559449659888e-02
3.650540000312030e+03   4.526229157923538e-02
3.671460000313818e+03   4.701341555500377e-02
3.692380000315607e+03   4.491612690930306e-02
3.713300000317395e+03   4.873482943733211e-02
3.734220000319183e+03   4.165650779575225e-02
3.755140000320971e+03   4.173377975470420e-02
3.776060000322759e+03   4.626386974065795e-02
3.796980000324547e+03   4.744910885091461e-02
3.807440000325441e+03   4.868060844729851e-02
3.817900000326335e+03   5.053362766529796e-02
3.828338427475479e+03   5.109930544155663e-02
3.831220320688662e+03   5.125616920468191e-02
3.831467006958569e+03   5.126961054913285e-02
3.833552726613963e+03   5.138343705442069e-02
3.834102213901846e+03   5.141366115271895e-02
3.834351255301048e+03   5.142748582456741e-02
3.836438545042638e+03   5.155965108035169e-02
3.836681306097054e+03   5.157952855573267e-02
3.836984107115029e+03   5.160657668372675e-02
3.837235503643526e+03   5.163106505035406e-02
3.838820000328124e+03   5.181586088773873e-02
3.839324363471312e+03   5.180270317915325e-02
3.839569479655022e+03   5.179356964350100e-02
3.839866000328213e+03   5.178006711787213e-02
3.840119751986003e+03   5.176651531919535e-02
3.840852745407842e+03   5.172115357898059e-02
3.842210181899986e+03   5.164888394363002e-02
3.842457653212991e+03   5.163912673238184e-02
3.842747893541396e+03   5.162800711076466e-02
3.843004000328481e+03   5.161777138015654e-02
3.843744059138203e+03   5.158001482279144e-02
3.845024184718630e+03   5.146757023200555e-02
3.845096000328660e+03   5.145969996361944e-02
3.845345826770960e+03   5.143168663824289e-02
3.845629786754580e+03   5.139929390119519e-02
3.845888248670960e+03   5.137006002500991e-02
3.846635372868564e+03   5.129150556761811e-02
3.847918638621384e+03   5.116866753532787e-02
3.847981818757335e+03   5.116199440801578e-02
3.848234000328928e+03   5.113410984427140e-02
3.848511679967764e+03   5.110108628851538e-02
3.848772497013438e+03   5.106821459438755e-02
3.849526686598925e+03   5.097143931966026e-02
3.850238483857115e+03   5.089729649600708e-02
3.850813092524137e+03   5.085898271927605e-02
3.850867637186009e+03   5.085622454027137e-02
3.851122173886897e+03   5.084466902124446e-02
3.851393573180948e+03   5.083359195775729e-02
3.851656745355916e+03   5.082242475763593e-02
3.852418000329286e+03   5.077471791111206e-02
3.853136862975359e+03   5.070016902863672e-02
3.853707546426890e+03   5.063135955032662e-02
3.853753455614683e+03   5.062600439736087e-02
3.854010347444866e+03   5.059754159446097e-02
3.854540993698394e+03   5.055032604563234e-02
3.855309314059647e+03   5.051119926600214e-02
3.855452782995599e+03   5.050603915936837e-02
3.856035242093603e+03   5.048130471279855e-02
3.856602000329644e+03   5.043742492547959e-02
3.856639274043357e+03   5.043354534938826e-02
3.856898521002835e+03   5.040295648026911e-02
3.858200627790008e+03   5.018746765270316e-02
3.858355087329334e+03   5.016188800087711e-02
3.858933621211847e+03   5.008292512181132e-02
3.859496454232398e+03   5.004077001838381e-02
3.859740000329912e+03   5.003412837230799e-02
3.859786694560803e+03   5.004599281355260e-02
3.861091941520369e+03   5.042781566037911e-02
3.861257391663069e+03   5.047249107806569e-02
3.861832000330091e+03   5.060410123489312e-02
3.862390908135151e+03   5.069281550416089e-02
3.862752801789478e+03   5.073336935327950e-02
3.863983255250730e+03   5.086476341289230e-02
3.864159695996803e+03   5.089321915422444e-02
3.864730379448335e+03   5.101384980279634e-02
3.865285362037905e+03   5.117021557967861e-02
3.865660601424900e+03   5.128948769487691e-02
3.867062000330538e+03   5.167802137583227e-02
3.867628758566580e+03   5.175855697653465e-02
3.868179815940658e+03   5.179489544334592e-02
3.868568401060320e+03   5.180639114312417e-02
3.869964304664273e+03   5.188043016501483e-02
3.870527137684823e+03   5.196198629289996e-02
3.871095680411054e+03   5.208416286108680e-02
3.871476200695742e+03   5.218878432607326e-02
3.872866608998008e+03   5.269417976678868e-02
3.873425516803067e+03   5.290821651393755e-02
3.874009760391260e+03   5.309423852566757e-02
3.874384000331163e+03   5.318103012205978e-02
3.875768913331742e+03   5.328263446268804e-02
3.876923840371466e+03   5.328485380644885e-02
3.877291799966585e+03   5.330502365962028e-02
3.878671217665476e+03   5.350290271139264e-02
3.879837920351672e+03   5.382407422656233e-02
3.880199599602006e+03   5.395577236219870e-02
3.880660000331700e+03   5.415275440212639e-02
3.881524278688023e+03   5.400916781522219e-02
3.882752000331879e+03   5.368293012163160e-02
3.883107399237428e+03   5.352519234476451e-02
3.884446209099210e+03   5.272591096947661e-02
3.885666080312085e+03   5.197784408574160e-02
3.885695717998810e+03   5.196145498521616e-02
3.886015198872849e+03   5.179087460891097e-02
3.886738577826507e+03   5.144097638151377e-02
3.887368139510398e+03   5.116589300921819e-02
3.888580160292292e+03   5.068077848464256e-02
3.888620788582391e+03   5.066548176058992e-02
3.888824297481902e+03   5.059012363837691e-02
3.889664433453186e+03   5.031016553431622e-02
3.890290069921585e+03   5.015070109318565e-02
3.891494240272498e+03   4.999872255030035e-02
3.891545859165971e+03   4.999645817617118e-02
3.891751723194776e+03   4.999045811059270e-02
3.892590289079863e+03   5.002968812923592e-02
3.893212000332773e+03   5.021718186737996e-02
3.894038596620386e+03   5.113185759324634e-02
3.894408320252705e+03   5.201515599061408e-02
3.894470929749551e+03   5.220481112152282e-02
3.894679148907650e+03   5.292981145245540e-02
3.895516144706542e+03   5.748718799624297e-02
3.896133930743961e+03   6.251225865117410e-02
3.896969947548750e+03   7.064180439020007e-02
3.897396000333131e+03   7.484497754093819e-02
3.897606574620524e+03   7.684118794076936e-02
3.898442000333220e+03   8.378414877307652e-02
3.899055861155148e+03   8.740836774008114e-02
3.899901298477116e+03   8.896753620701743e-02
3.900321070916711e+03   8.766277427151066e-02
3.900534000333399e+03   8.639716979491038e-02
3.901367855959898e+03   7.788653067841243e-02
3.901580000333488e+03   7.495130007258836e-02
3.901977791566336e+03   6.971203730410373e-02
3.902832649405481e+03   5.900042937568176e-02
3.903246141500290e+03   5.503589032252858e-02
3.903461426046274e+03   5.337500876167010e-02
3.904293711586577e+03   4.935950389370247e-02
3.904899721977524e+03   4.821096743613164e-02
3.905764000333846e+03   4.776131834906813e-02
3.906171212083871e+03   4.771050327644105e-02
3.906388851759148e+03   4.768962675860533e-02
3.907219567213255e+03   4.758973503095195e-02
3.908695351262211e+03   4.747429469266348e-02
3.909096282667451e+03   4.749877669407825e-02
3.909316277472022e+03   4.752295895111384e-02
3.910145422839933e+03   4.766690123549800e-02
3.910724353863537e+03   4.779909391858571e-02
3.911626702190576e+03   4.802667785020771e-02
3.912243703184896e+03   4.818772821625426e-02
3.913668265481472e+03   4.856298139867526e-02
3.914558053118941e+03   4.879794073194717e-02
3.916612177099406e+03   4.934369589529052e-02
3.917489404047306e+03   4.958792964524401e-02
3.919556088717341e+03   5.040201944913710e-02
3.922500000335276e+03   5.224076946659928e-02
3.925443911953211e+03   5.206014506777604e-02
3.928387823571146e+03   5.265855065387547e-02
3.931331735189081e+03   5.353564555249924e-02
3.932624410245173e+03   5.392270405935894e-02
3.934275646807016e+03   5.441781588022938e-02
3.935584807768168e+03   5.481091039084492e-02
3.938545205291163e+03   5.570500229068601e-02
3.941505602814159e+03   5.696110650071057e-02
3.943420000337064e+03   5.843118608726307e-02
3.944466000337154e+03   5.906156788228411e-02
3.947426397860149e+03   5.808853510990987e-02
3.950386795383145e+03   5.813022351820971e-02
3.953347192906140e+03   5.853351353862629e-02
3.956307590429135e+03   5.894124223071710e-02
3.960781625592990e+03   5.955938619700968e-02
3.963763219279635e+03   5.997263312597412e-02
3.964340000338852e+03   6.005366378312411e-02
3.966744812966280e+03   6.021993093855015e-02
3.969726406652923e+03   6.095746932082004e-02
3.972708000339568e+03   6.319592994658861e-02
3.975689594026212e+03   6.136327874758164e-02
3.978671187712856e+03   6.102832722878201e-02
3.981652781399501e+03   6.122637674185063e-02
3.983724541802323e+03   6.136773387613160e-02
3.984634375086145e+03   6.142987462853167e-02
3.985260000340641e+03   6.147262616370106e-02
3.986723406437126e+03   6.042194976946662e-02
3.989722271071929e+03   5.826495558889465e-02
3.992721135706732e+03   5.621425262105524e-02
3.995720000341535e+03   5.447611040132842e-02
3.998718864976337e+03   5.186496497269823e-02
3.999367439217777e+03   5.133222798265211e-02
4.001717729611140e+03   4.956567955923546e-02
4.002378079499051e+03   4.908284353935492e-02
4.004716594245943e+03   4.737456837759151e-02
4.005388719780326e+03   4.688774466039874e-02
4.006180000342429e+03   4.642007531891928e-02
4.007715458880746e+03   4.746574019098464e-02
4.008399360061601e+03   4.823975640236747e-02
4.011410000342876e+03   5.265950756285186e-02
4.014420640624151e+03   5.150228894570937e-02
4.017431280905425e+03   5.240247040339435e-02
4.020441921186700e+03   5.403753720060891e-02
4.023452561467975e+03   5.568426443042729e-02
4.027100000344217e+03   5.768566652874978e-02
4.034824673359473e+03   5.792401515243874e-02
4.037862005106084e+03   5.801788543433189e-02
4.040899336852695e+03   5.811259144542258e-02
4.043936668599305e+03   5.828680942325028e-02
4.046974000345916e+03   5.868554556920449e-02
4.048020000346005e+03   5.861326618738050e-02
4.050011332092527e+03   5.836258911070609e-02
4.053048663839137e+03   5.820398855699387e-02
4.055681869913412e+03   5.813510321403262e-02
4.056085995585748e+03   5.812461749222030e-02
4.058734902521986e+03   5.805571024473391e-02
4.059123327332359e+03   5.804559458234999e-02
4.061787935130558e+03   5.799503148930803e-02
4.064840967739131e+03   5.996157190053066e-02
4.067894000347704e+03   6.765715950925501e-02
4.068940000347793e+03   6.496992322134286e-02
4.070947032956277e+03   6.088455088536844e-02
4.074000065564850e+03   6.039490716202273e-02
4.077053098173423e+03   6.194338990908023e-02
4.080106130781996e+03   6.351563202220954e-02
4.089860000349581e+03   6.856885053907699e-02
4.110780000351369e+03   4.746779476725031e-02
4.131700000353158e+03   6.404631879959562e-02
4.134939216818379e+03   6.157439126518253e-02
4.137024936473774e+03   5.997850068722817e-02
4.138051912702409e+03   5.919149198504967e-02
4.140139202443999e+03   5.758955308789262e-02
4.140153515956864e+03   5.757855920198229e-02
4.141164608586439e+03   5.680217154208366e-02
4.143253468414226e+03   5.522455211547186e-02
4.143270137056385e+03   5.521241540248865e-02
4.144277304470469e+03   5.450863651227295e-02
4.146367734384452e+03   5.324547497893643e-02
4.146386758155905e+03   5.323442101804274e-02
4.147390000354499e+03   5.264811754024516e-02
4.149482000354677e+03   5.236417837058247e-02
4.149503379255425e+03   5.237931680121523e-02
4.150502696238528e+03   5.363200832047062e-02
4.152596266324904e+03   5.588688005909020e-02
4.152620000354946e+03   5.586838173689714e-02
4.153615392122558e+03   5.616401028953361e-02
4.155710532295130e+03   5.423434633844463e-02
4.155736621454466e+03   5.422933737507060e-02
4.156728088006588e+03   5.456758620890628e-02
4.158824798265356e+03   5.717992476285635e-02
4.158853242553986e+03   5.722142557239029e-02
4.159840783890618e+03   5.868072695585456e-02
4.161939064235582e+03   6.181310904443520e-02
4.161969863653507e+03   6.185916002514832e-02
4.165086484753027e+03   6.652610218711742e-02
4.173540000356734e+03   7.925407321029798e-02
4.194460000358522e+03   8.478235410617418e-02
4.198553666307894e+03   8.477003018729770e-02
4.201714249820908e+03   8.476015182598474e-02
4.204874833333924e+03   8.475198416856700e-02
4.208035416846938e+03   8.495830071934687e-02
4.211196000359952e+03   8.577125943595472e-02
4.214356583872967e+03   8.493697044395378e-02
4.215380000360310e+03   8.486294097158134e-02
4.217517167385982e+03   8.460333817029035e-02
4.220677750898997e+03   8.443430474130570e-02
4.223838334412012e+03   8.426652673606365e-02
4.236300000362098e+03   8.359733586662658e-02
4.244439498726559e+03   8.273084806362813e-02
4.247634624135891e+03   8.238838938761175e-02
4.248610938037347e+03   8.228349107815269e-02
4.250696657692741e+03   8.205981091012919e-02
4.250829749545223e+03   8.204571951108838e-02
4.251809203619071e+03   8.194541750456183e-02
4.253896493360661e+03   8.181806762118385e-02
4.254024874954554e+03   8.181848281490021e-02
4.255007469200796e+03   8.186215899488443e-02
4.257096329028582e+03   8.197519906911137e-02
4.257220000363886e+03   8.197082964852796e-02
4.258205734782520e+03   8.238641657017505e-02
4.260296164696502e+03   8.334828841361371e-02
4.260415125773218e+03   8.340912016443924e-02
4.261404000364244e+03   8.387073297818468e-02
4.263496000364423e+03   8.438175313594920e-02
4.263610251182550e+03   8.439863898159870e-02
4.264602265945969e+03   8.456128754738382e-02
4.266695836032344e+03   8.513180197667163e-02
4.266805376591882e+03   8.516955751517344e-02
4.267800531527693e+03   8.553295885967968e-02
4.269895671700265e+03   8.635112236494272e-02
4.270000502001214e+03   8.639261538626894e-02
4.270998797109418e+03   8.678832775186229e-02
4.273095507368185e+03   8.762106096359408e-02
4.274197062691142e+03   8.805917917841079e-02
4.276295343036106e+03   8.889487521325290e-02
4.277811013212861e+03   8.949947252810238e-02
4.278140000365674e+03   8.963081015100020e-02
4.281031260001333e+03   8.884531689691481e-02
4.284251506789805e+03   8.799338639386294e-02
4.287471753578277e+03   8.986285561959297e-02
4.290692000366747e+03   9.942746521998488e-02
4.293912247155219e+03   8.810113945309735e-02
4.297132493943691e+03   8.445341071353450e-02
4.299060000367463e+03   8.390411474383858e-02
4.300352740732164e+03   8.414963669779534e-02
4.303572987520634e+03   8.478828595485262e-02
4.319980000369251e+03   8.806756161389713e-02
4.340900000371039e+03   8.800144453613590e-02
4.361820000372827e+03   8.931654165398710e-02
4.382740000374615e+03   8.816006759937432e-02
4.403660000376403e+03   8.984449310211426e-02
4.424580000378191e+03   8.904793489928436e-02
4.445500000379980e+03   9.106745166870586e-02
4.466420000381768e+03   8.804638610912731e-02
4.487340000383556e+03   8.423125130783567e-02
4.508260000385344e+03   7.611819931391942e-02
4.526011652204733e+03   9.233119551633470e-02
4.529180000387132e+03   9.525095714328286e-02
4.529418739250556e+03   9.521226671915869e-02
4.532825826296380e+03   9.470817366923667e-02
4.536232913342203e+03   9.940391628648140e-02
4.539640000388026e+03   1.187962969383370e-01
4.543047087433850e+03   9.830342431584181e-02
4.546454174479672e+03   9.247561043756584e-02
4.549861261525496e+03   9.186296609800459e-02
4.549997428241762e+03   9.184040946704315e-02
4.550100000388920e+03   9.182342018844045e-02
4.553268348571320e+03   9.338030982770604e-02
4.553422571278843e+03   9.345619752763391e-02
4.556847714315923e+03   9.514407856255942e-02
4.560272857353003e+03   9.683679861534819e-02
4.563698000390083e+03   9.853450830005385e-02
4.567123143427162e+03   1.002363773661775e-01
4.570548286464244e+03   1.019432460706324e-01
4.571020000390708e+03   1.021787030308325e-01
4.573973429501322e+03   1.012903750590838e-01
4.577398572538403e+03   1.002569714914281e-01
4.591940000392497e+03   9.583136530725091e-02
4.612860000394285e+03   1.010048727777306e-01
4.633780000396073e+03   1.079247963310227e-01
4.654700000397861e+03   1.082985392660277e-01
4.662626289633034e+03   1.102143372276303e-01
4.666136217324710e+03   1.110662564308988e-01
4.669646145016386e+03   1.119250634565789e-01
4.673156072708062e+03   1.132835364641129e-01
4.675620000399649e+03   1.152246628892087e-01
4.676666000399739e+03   1.159268533255515e-01
4.680175928091416e+03   1.144674962687845e-01
4.683685855783092e+03   1.144117743863521e-01
4.687195783474768e+03   1.148559526823464e-01
4.690705711166445e+03   1.153058171901965e-01
4.696540000401437e+03   1.160557222161648e-01
4.717460000403225e+03   1.271900203540085e-01
4.738380000405014e+03   1.170231163126269e-01
4.759300000406802e+03   1.210625456372920e-01
4.780220000408590e+03   1.285394099774121e-01
4.801140000410378e+03   1.240022693317828e-01
4.822060000412166e+03   1.276150562543425e-01
4.842980000413954e+03   1.267077980131248e-01
4.857641077412361e+03   1.278320950002932e-01
4.861297808163386e+03   1.281135463938745e-01
4.863900000415742e+03   1.283144294154516e-01
4.864954538914410e+03   1.285479475254975e-01
4.868611269665434e+03   1.294105154707699e-01
4.872268000416458e+03   1.304206921750717e-01
4.875924731167483e+03   1.310377773040576e-01
4.879581461918507e+03   1.318021625845318e-01
4.883238192669530e+03   1.326202370626445e-01
4.884820000417531e+03   1.329749491067963e-01
4.886841152587876e+03   1.328947173608091e-01
4.886894923420554e+03   1.328925791971014e-01
4.890519864545648e+03   1.327479960904234e-01
4.894198576503419e+03   1.326009846481494e-01
4.897877288461190e+03   1.325169590213399e-01
4.901556000418961e+03   1.326125426043714e-01
4.905234712376732e+03   1.322174467261056e-01
4.905740000419319e+03   1.321878597905077e-01
4.908913424334503e+03   1.318435980839788e-01
4.912592136292275e+03   1.315072544932200e-01
4.916270848250047e+03   1.311700675709329e-01
4.926660000421107e+03   1.302099624479301e-01
4.947580000422895e+03   1.348009094551973e-01
4.968500000424683e+03   1.382326844759206e-01
4.989420000426471e+03   1.384769977619714e-01
5.010340000428259e+03   1.386626935810934e-01
5.031260000430048e+03   1.391506510996131e-01
5.052180000431836e+03   1.417313454045278e-01
5.069341622434841e+03   1.370137435720711e-01
5.073100000433624e+03   1.359708026364585e-01
5.073157716934783e+03   1.359395895509647e-01
5.076973811434725e+03   1.339884858063225e-01
5.080789905934666e+03   1.443161639533420e-01
5.084606000434607e+03   1.893517964720749e-01
5.088422094934549e+03   1.401860154276258e-01
5.092238189434491e+03   1.256536017789576e-01
5.094020000435412e+03   1.246191205517453e-01
5.096054283934433e+03   1.261077353837662e-01
5.099870378434374e+03   1.290233836448635e-01
5.114940000437200e+03   1.406186155234694e-01
5.132956071924355e+03   1.416984309468634e-01
5.135860000438988e+03   1.418729234056935e-01
5.136820054053282e+03   1.418114065084590e-01
5.140684036182209e+03   1.415644564999481e-01
5.144548018311135e+03   1.414652167206758e-01
5.148412000440062e+03   1.417855982400212e-01
5.152275982568989e+03   1.409628101484612e-01
5.156139964697914e+03   1.405587361813415e-01
5.156780000440776e+03   1.405164290967998e-01
5.160003946826841e+03   1.414013295528548e-01
5.163867928955769e+03   1.424658052734106e-01
5.171541885549142e+03   1.445879223487183e-01
5.175434914272699e+03   1.456685772104767e-01
5.177700000442564e+03   1.462989190284371e-01
5.179327942996255e+03   1.462541584538165e-01
5.183220971719812e+03   1.462034432888341e-01
5.187114000443370e+03   1.463127054732554e-01
5.191007029166926e+03   1.459848358272348e-01
5.194900057890483e+03   1.458165958940348e-01
5.198620000444353e+03   1.457096025756603e-01
5.198793086614040e+03   1.456512125415619e-01
5.202686115337598e+03   1.443361435019952e-01
5.219540000446141e+03   1.385917426704252e-01
5.221599157278595e+03   1.381745297206857e-01
5.225529868070861e+03   1.373759280759320e-01
5.229460578863128e+03   1.365760717269572e-01
5.230984895727866e+03   1.362772759964328e-01
5.233391289655394e+03   1.359447512734908e-01
5.234922671908017e+03   1.359208725449627e-01
5.237322000447662e+03   1.357951084437873e-01
5.238860448088166e+03   1.353046783425817e-01
5.240460000447929e+03   1.347006851135924e-01
5.241252711239928e+03   1.348453353543213e-01
5.242798224268317e+03   1.355015628099840e-01
5.245183422032194e+03   1.371750497105864e-01
5.246736000448465e+03   1.380504559043258e-01
5.249114132824461e+03   1.382431183591470e-01
5.250673776628615e+03   1.382617303788627e-01
5.253044843616727e+03   1.388176900785771e-01
5.254611552808765e+03   1.393526700660363e-01
5.258549328988915e+03   1.407588905666229e-01
5.261380000449717e+03   1.417741923759206e-01
5.262487105169064e+03   1.418106078014275e-01
5.282300000451505e+03   1.424611169967230e-01
5.303220000453293e+03   1.486913726606792e-01
5.324140000455081e+03   1.438719392182621e-01
5.345060000456870e+03   1.470029321404732e-01
5.365980000458658e+03   1.446341585288365e-01
5.386900000460446e+03   1.408423624008075e-01
5.407820000462234e+03   1.336300570971461e-01
5.428740000464022e+03   1.377041139900134e-01
5.449660000465810e+03   1.450869983268843e-01
5.470580000467598e+03   1.515714760758851e-01
5.491500000469387e+03   1.572486574281801e-01
5.512420000471175e+03   1.449820912000833e-01
5.533340000472963e+03   1.606795177897002e-01
5.554260000474751e+03   1.679951161055371e-01
5.575180000476539e+03   1.552132381680786e-01
5.596100000478327e+03   1.662322482679160e-01
5.617020000480115e+03   1.667578291910254e-01
5.637940000481904e+03   1.650437420646701e-01
5.658860000483692e+03   1.633374169353352e-01
5.679780000485480e+03   1.658010428316414e-01
5.700700000487268e+03   1.699259849817050e-01
5.721620000489056e+03   1.680732860705091e-01
5.742540000490844e+03   1.695014077304976e-01
5.763460000492632e+03   1.697329273203712e-01
5.784380000494421e+03   1.744281625036260e-01
5.805300000496209e+03   1.778232251609774e-01
5.826220000497997e+03   1.757015960821174e-01
5.847140000499785e+03   1.722609067229333e-01
5.868060000501573e+03   1.777233741167086e-01
5.888980000503361e+03   1.783471642357009e-01
5.909900000505149e+03   1.807185737685684e-01
5.930820000506938e+03   1.788238723257871e-01
5.951740000508726e+03   1.839439772996621e-01
5.972660000510514e+03   1.808252719878690e-01
5.993580000512302e+03   1.926157359399823e-01
6.014500000514090e+03   1.886132531217765e-01
6.035420000515878e+03   1.913582704372948e-01
6.056340000517666e+03   1.877792399357682e-01
6.077260000519454e+03   1.934680996323174e-01
6.098180000521243e+03   1.976050774017042e-01
6.119100000523031e+03   1.937784163423809e-01
6.127844347547238e+03   1.941503467295336e-01
6.132457260791767e+03   1.943464576180185e-01
6.137070174036297e+03   1.945586689497165e-01
6.140020000524819e+03   1.957886225539716e-01
6.141683087280826e+03   1.953722353853482e-01
6.146296000525355e+03   1.990473262247494e-01
6.150908913769885e+03   1.895855575449405e-01
6.155521827014416e+03   1.849420800755776e-01
6.160134740258944e+03   1.820064657115092e-01
6.160940000526607e+03   1.814958850892551e-01
6.164747653503473e+03   1.838230885905068e-01
6.181860000528395e+03   1.943479675548652e-01
6.202780000530183e+03   1.956801225655175e-01
6.223700000531971e+03   1.969441352452470e-01
6.244620000533760e+03   1.999779968580979e-01
6.265540000535548e+03   1.993214292787011e-01
6.286460000537336e+03   1.985882624901092e-01
6.307380000539124e+03   2.029609079417464e-01
6.328300000540912e+03   2.071212680234767e-01
6.349220000542700e+03   2.076787575656580e-01
6.370140000544488e+03   2.043861301228043e-01
6.391060000546277e+03   2.062463614292891e-01
6.411980000548065e+03   1.988344576124513e-01
6.432900000549853e+03   2.024755194019340e-01
6.453820000551641e+03   1.957117849792294e-01
6.474740000553429e+03   2.040835509887077e-01
6.495660000555217e+03   2.039923036760098e-01
6.516580000557005e+03   2.000307596982255e-01
6.537500000558794e+03   1.961162509454267e-01
6.558420000560582e+03   2.051524554251764e-01
6.570016914490742e+03   2.072725227380317e-01
6.574962686008872e+03   2.081800628837292e-01
6.579340000562370e+03   2.089926738684845e-01
6.579908457527004e+03   2.089354825594691e-01
6.582531232423105e+03   2.088113907209815e-01
6.584854229045133e+03   2.093568939984528e-01
6.587486424458413e+03   2.113213533705002e-01
6.589800000563264e+03   2.123763983481158e-01
6.592441616493721e+03   2.105014022886778e-01
6.594745772081395e+03   2.083388737025358e-01
6.597396808529029e+03   2.072428253989795e-01
6.599691543599524e+03   2.069154935878542e-01
6.600260000564158e+03   2.068572727607622e-01
6.602352000564338e+03   2.072544334224506e-01
6.604637315117656e+03   2.076739966326474e-01
6.607307192599646e+03   2.081583671461039e-01
6.609583086635786e+03   2.085812754196547e-01
6.612262384634952e+03   2.090860206469015e-01
6.617217576670262e+03   2.100233975602476e-01
6.621180000565946e+03   2.107745437900103e-01
6.622172768705569e+03   2.109143690909267e-01
6.642100000567734e+03   2.137327327091516e-01
6.663020000569522e+03   2.145196288594698e-01
6.683940000571311e+03   2.170329488340756e-01
6.704860000573099e+03   2.148770951606937e-01
6.725780000574887e+03   2.174557533438617e-01
6.746700000576675e+03   2.187078785961946e-01
6.767620000578463e+03   2.187353423322895e-01
6.788540000580251e+03   2.165230703850931e-01
6.809460000582039e+03   2.235961120186488e-01
6.828646151759584e+03   2.250566474122367e-01
6.830380000583827e+03   2.251889240942847e-01
6.833786613966047e+03   2.243151151189576e-01
6.838927076172511e+03   2.230172039072596e-01
6.844067538378975e+03   2.243163570297961e-01
6.844289049175039e+03   2.246318581125863e-01
6.849208000585437e+03   2.329627201197926e-01
6.849441287027974e+03   2.328625801694361e-01
6.851300000585616e+03   2.287474676174031e-01
6.854348462791901e+03   2.205449272528000e-01
6.854593524880909e+03   2.201061652278550e-01
6.859488924998364e+03   2.550971308526812e-01
6.859745762733843e+03   2.620401460603902e-01
6.864629387204827e+03   4.397490284573662e-01
6.864898000586778e+03   4.405446087773259e-01
6.866189105556676e+03   4.181398664844068e-01
6.869769849411291e+03   2.634765422399224e-01
6.870050238439713e+03   2.545500913062237e-01
6.871357829314670e+03   2.249129894287243e-01
6.872220000587404e+03   2.199143515273027e-01
6.875202476292648e+03   2.075777841557471e-01
6.876526553072667e+03   2.084931557172743e-01
6.880354714145583e+03   2.150365838375909e-01
6.881695276830661e+03   2.209891906862211e-01
6.885506951998518e+03   2.502797743708946e-01
6.886864000588656e+03   2.553719895371399e-01
6.892032724346653e+03   2.306408497333341e-01
6.893140000589192e+03   2.300047205631926e-01
6.897201448104647e+03   2.246598297892571e-01
6.902370171862642e+03   2.255968359010975e-01
6.907538895620638e+03   2.266093836582997e-01
6.914060000590980e+03   2.278901425288168e-01
6.934980000592768e+03   2.270024213315591e-01
6.955900000594556e+03   2.265365550698623e-01
6.964217929360188e+03   2.254199764555789e-01
6.969460447169405e+03   2.247124958269779e-01
6.974702964978624e+03   2.240073514250001e-01
6.976820000596344e+03   2.239452936609669e-01
6.979945482787843e+03   2.249434047059436e-01
6.985188000597060e+03   2.281847418736202e-01
6.990430518406279e+03   2.271810366112739e-01
6.995673036215498e+03   2.277419947111654e-01
6.997740000598133e+03   2.281829503035720e-01
7.000915554024716e+03   2.273670349472978e-01
7.003846602812670e+03   2.266153262877091e-01
7.006158071833934e+03   2.260214631287733e-01
7.008018042123458e+03   2.255429264989703e-01
7.009118952259618e+03   2.252594229077665e-01
7.013293531742796e+03   2.242020404854459e-01
7.014391301706564e+03   2.239760419324335e-01
7.018569021362136e+03   2.270162857981485e-01
7.018660000599921e+03   2.273550001935579e-01
7.019489500228125e+03   2.308530563205048e-01
7.019663651153511e+03   2.317989255171601e-01
7.023844510981476e+03   2.756332225004098e-01
7.024773625321543e+03   2.878734684348294e-01
7.024936000600457e+03   2.899205972174805e-01
7.029120000600815e+03   3.097388766788512e-01
7.030057750414961e+03   3.009258486172719e-01
7.030208350047405e+03   2.990866569879441e-01
7.034395490220154e+03   2.448411709531815e-01
7.035341875508380e+03   2.410818053713058e-01
7.035480699494351e+03   2.408898923725513e-01
7.039580000601709e+03   2.561017416187527e-01
7.039670979839493e+03   2.564104406490294e-01
7.040626000601798e+03   2.577350539478672e-01
7.040753048941297e+03   2.576916989115968e-01
7.044946469458833e+03   2.378582581850065e-01
7.045910125695217e+03   2.334908790009870e-01
7.046025398388245e+03   2.330601260589832e-01
7.050221959078171e+03   2.269599056332506e-01
7.051194250788635e+03   2.267580972631109e-01
7.056478375882054e+03   2.262379443288194e-01
7.060500000603497e+03   2.258854375166907e-01
7.061762500975473e+03   2.260491251659923e-01
7.081420000605285e+03   2.286074020514710e-01
7.102340000607073e+03   2.284133890580815e-01
7.123260000608861e+03   2.299620892228549e-01
7.144180000610650e+03   2.328947072384843e-01
7.165100000612438e+03   2.300438736019331e-01
7.186020000614226e+03   2.340446935368463e-01
7.206940000616014e+03   2.374044592416803e-01
7.227860000617802e+03   2.385256097391706e-01
7.248780000619590e+03   2.387830575044816e-01
7.269700000621378e+03   2.392887190023599e-01
7.290620000623167e+03   2.428034523649713e-01
7.311540000624955e+03   2.439967731725719e-01
7.332460000626743e+03   2.421605671902405e-01
7.353380000628531e+03   2.457670567413789e-01
7.367804682678903e+03   2.445391463583028e-01
7.373351012167092e+03   2.440629431081605e-01
7.374300000630319e+03   2.439817556702762e-01
7.378897341655282e+03   2.430337286480956e-01
7.384443671143472e+03   2.422075204247282e-01
7.389990000631660e+03   2.422852671476586e-01
7.395220000632107e+03   2.400308962774893e-01
7.395536330119849e+03   2.399107177732255e-01
7.401082659608039e+03   2.387097979964108e-01
7.406628989096229e+03   2.378278162320639e-01
7.412175318584417e+03   2.369454503700365e-01
7.416140000633895e+03   2.363126003071485e-01
7.437060000635684e+03   2.341829860259140e-01
7.441847730445387e+03   2.335221849706929e-01
7.447449797993542e+03   2.327460926319025e-01
7.453051865541698e+03   2.319730063516097e-01
7.457980000637472e+03   2.318617786480219e-01
7.458653933089853e+03   2.319549949853273e-01
7.464256000638008e+03   2.345646197392352e-01
7.469858068186164e+03   2.321923657110228e-01
7.475460135734319e+03   2.316516083329785e-01
7.478900000639260e+03   2.317194758056934e-01
7.481062203282474e+03   2.320407272686166e-01
7.486664270830630e+03   2.328804393000558e-01
7.499820000641048e+03   2.348592188531622e-01
7.520740000642836e+03   2.328365937083563e-01
7.541660000644624e+03   2.388094128117362e-01
7.562580000646412e+03   2.442220214348793e-01
7.583500000648201e+03   2.466775104336490e-01
7.604420000649989e+03   2.489710576617011e-01
7.625340000651777e+03   2.480817570949014e-01
7.632691078913927e+03   2.506860803807552e-01
7.638436809349038e+03   2.527276900243844e-01
7.643119677190897e+03   2.543956243656199e-01
7.644182539784150e+03   2.547748381561759e-01
7.645205396846291e+03   2.551402486070452e-01
7.646260000653565e+03   2.555205660863502e-01
7.648873258056989e+03   2.557007275963093e-01
7.649928270219260e+03   2.557819264805067e-01
7.650960547798579e+03   2.558669705839193e-01
7.654626838923082e+03   2.561822226849741e-01
7.655674000654371e+03   2.562572646878329e-01
7.656715698750867e+03   2.563196287049673e-01
7.660380419789172e+03   2.564966744308159e-01
7.661419731089482e+03   2.565572631683881e-01
7.662470849703154e+03   2.566282608496324e-01
7.666134000655265e+03   2.569100462274612e-01
7.667165461524592e+03   2.569812978569059e-01
7.667180000655353e+03   2.569821821467664e-01
7.668226000655442e+03   2.571173346259051e-01
7.671887581521356e+03   2.575515564591348e-01
7.672911191959703e+03   2.576746777943084e-01
7.673981151607732e+03   2.578075126166677e-01
7.677641162387448e+03   2.582858113281165e-01
7.678656922394814e+03   2.584216442989723e-01
7.679736302560018e+03   2.585663924480363e-01
7.683394743253541e+03   2.590580454878262e-01
7.685491453512306e+03   2.593401436730526e-01
7.688100000657141e+03   2.596913754933313e-01
7.689148324119633e+03   2.600349295764467e-01
7.691246604464595e+03   2.607230489146662e-01
7.709020000658929e+03   2.665772222421945e-01
7.729940000660717e+03   2.623950965775327e-01
7.750860000662506e+03   2.629933113363674e-01
7.771780000664294e+03   2.693163917886278e-01
7.792700000666082e+03   2.703324281423287e-01
7.813620000667870e+03   2.739665537942960e-01
7.834540000669658e+03   2.738939641407174e-01
7.855460000671446e+03   2.768733536433345e-01
7.876380000673234e+03   2.799248003163702e-01
7.897300000675023e+03   2.823307099872895e-01
7.918220000676811e+03   2.813711957469503e-01
7.939140000678599e+03   2.779192152618414e-01
7.960060000680387e+03   2.768519368415271e-01
7.980980000682175e+03   2.752131854135628e-01
8.001900000683963e+03   2.719969898440526e-01
8.022820000685751e+03   2.650537340766074e-01
8.043740000687540e+03   2.718784270393251e-01
8.064660000689328e+03   2.683859423723494e-01
8.083206524479006e+03   2.708627125051319e-01
8.085580000691116e+03   2.711807024123573e-01
8.089291393532503e+03   2.710396962396595e-01
8.095376262586001e+03   2.708087949795369e-01
8.101461131639497e+03   2.707437776863260e-01
8.106500000692904e+03   2.710805188078153e-01
8.107546000692993e+03   2.714100113224437e-01
8.113630869746490e+03   2.720433899071896e-01
8.119715738799987e+03   2.731519732616424e-01
8.125800607853485e+03   2.744314694587917e-01
8.127420000694692e+03   2.747729024923054e-01
8.131885476906981e+03   2.750774038098283e-01
8.148340000696480e+03   2.762009203571292e-01
8.169260000698268e+03   2.781952460220518e-01
8.190180000700057e+03   2.790175109856362e-01
8.211100000701845e+03   2.786741097324482e-01
8.232020000703633e+03   2.810285840947113e-01
8.252940000705421e+03   2.804295718835627e-01
8.273860000707209e+03   2.767531215444680e-01
8.294780000708997e+03   2.793274205912805e-01
8.315700000710785e+03   2.796633406588835e-01
8.336620000712574e+03   2.860624173566218e-01
8.357540000714362e+03   2.880345358178222e-01
8.378460000716150e+03   2.943132755582918e-01
8.399380000717938e+03   2.957896755082248e-01
8.420300000719726e+03   2.953462950940465e-01
8.441220000721514e+03   2.984632197686526e-01
8.462140000723302e+03   2.973375792082998e-01
8.483060000725091e+03   2.993297109409875e-01
8.503980000726879e+03   3.033763021988462e-01
8.524900000728667e+03   3.059305577288034e-01
8.545820000730455e+03   3.069967703325253e-01
8.566740000732243e+03   3.008764428724967e-01
8.587660000734031e+03   3.039466374159329e-01
8.608580000735819e+03   3.048396016517745e-01
8.629500000737607e+03   3.066918141857611e-01
8.650420000739396e+03   3.084949028886206e-01
8.671340000741184e+03   3.088708641955714e-01
8.691193804026325e+03   3.053777692262220e-01
8.692260000742972e+03   3.051890041352574e-01
8.697736353206023e+03   3.048363068834438e-01
8.703708121958687e+03   3.044502866253014e-01
8.704278902385720e+03   3.044135661918514e-01
8.710260091655562e+03   3.040841607167408e-01
8.710821451565420e+03   3.040670264726940e-01
8.713180000744760e+03   3.040300007090504e-01
8.716812061352439e+03   3.047288296680216e-01
8.717265299718749e+03   3.047980204856240e-01
8.717364000745118e+03   3.048123579943211e-01
8.723364031049316e+03   3.054636278460139e-01
8.723827474975900e+03   3.055277713249692e-01
8.723906549924817e+03   3.055392223672460e-01
8.729916000746191e+03   3.065757282264690e-01
8.730389650233052e+03   3.066406531637557e-01
8.730449099104515e+03   3.066484272089597e-01
8.732908197134204e+03   3.069127802249479e-01
8.734100000746548e+03   3.070418347917869e-01
8.736467970443065e+03   3.070495970758611e-01
8.736951825490203e+03   3.070685716694185e-01
8.736991648284213e+03   3.070703675568782e-01
8.739482148037827e+03   3.072438605328791e-01
8.743019940139942e+03   3.075240179241308e-01
8.743514000747353e+03   3.075459630890063e-01
8.743534197463912e+03   3.075467289494124e-01
8.746056098941448e+03   3.075696328195996e-01
8.749571909836819e+03   3.075293207110561e-01
8.750076176004504e+03   3.075346947895528e-01
8.751679674032748e+03   3.075838097476827e-01
8.752630049845071e+03   3.076368854811606e-01
8.755020000748336e+03   3.078485702293473e-01
8.756123879533694e+03   3.076754720687956e-01
8.756638351261656e+03   3.075986298763964e-01
8.758267755712135e+03   3.073296998631540e-01
8.759204000748694e+03   3.071474630369362e-01
8.763200526518809e+03   3.061494173585875e-01
8.764855837391526e+03   3.057111358497753e-01
8.765777951652319e+03   3.054796784104954e-01
8.769762701775959e+03   3.046092824218285e-01
8.771443919070914e+03   3.043057814774976e-01
8.772351902555942e+03   3.041588901995814e-01
8.773579730414383e+03   3.039765440401200e-01
8.775940000750124e+03   3.035969459811172e-01
8.778032000750303e+03   3.043992365269393e-01
8.778925853459563e+03   3.046869028302641e-01
8.780184297998832e+03   3.050559357604502e-01
8.784620082429692e+03   3.062751001626644e-01
8.785499804363186e+03   3.065388407886411e-01
8.786788865583283e+03   3.069425838223619e-01
8.791208164109081e+03   3.084326671407210e-01
8.793393433167732e+03   3.092382241656167e-01
8.796860000751913e+03   3.106439453092156e-01
8.797796245788471e+03   3.105068739727599e-01
8.799651226106806e+03   3.101822837114575e-01
8.799998000752181e+03   3.101098167846840e-01
8.804384327467860e+03   3.089288642699397e-01
8.806275419768710e+03   3.083979534927321e-01
8.806602568336632e+03   3.083110568125632e-01
8.812899613430611e+03   3.068517147407306e-01
8.813207135921080e+03   3.067851494675563e-01
8.817780000753701e+03   3.058742220617270e-01
8.819523807092515e+03   3.059042816386195e-01
8.819811703505531e+03   3.059203264262036e-01
8.826148000754416e+03   3.063299228492027e-01
8.826416271089980e+03   3.063283922131250e-01
8.829894161110018e+03   3.061141485661709e-01
8.832772194416319e+03   3.058960179521956e-01
8.836541121021766e+03   3.057900941887526e-01
8.838700000755489e+03   3.057800610781253e-01
8.839396388078223e+03   3.057427658643811e-01
8.843188080933513e+03   3.055535967655570e-01
8.846020581740124e+03   3.054236854325167e-01
8.849835040845261e+03   3.053510846106429e-01
8.852644775402026e+03   3.054515488886185e-01
8.856482000757009e+03   3.055132571726475e-01
8.859620000757277e+03   3.051195522071143e-01
8.863128960668757e+03   3.054433968240028e-01
8.866394255079411e+03   3.058768590068932e-01
8.869775920580505e+03   3.064248804789336e-01
8.873068691499591e+03   3.069758362775719e-01
8.876422880492253e+03   3.075388739006187e-01
8.879743127919775e+03   3.080981796767637e-01
8.880540000759065e+03   3.082370564490876e-01
8.883069840404001e+03   3.072485275632773e-01
8.886417564339958e+03   3.060508240829102e-01
8.893092000760138e+03   3.039738139375304e-01
8.899766437180318e+03   3.007227911120434e-01
8.901460000760853e+03   3.000051955553927e-01
8.906440873600503e+03   3.025839494186208e-01
8.911237227670379e+03   3.051814906876427e-01
8.913115310020685e+03   3.062005332095085e-01
8.917945420943781e+03   3.088249283891294e-01
8.919789746440865e+03   3.098283904809288e-01
8.922380000762641e+03   3.112398578948836e-01
8.924653614217181e+03   3.092216142903413e-01
8.931361807490581e+03   3.034337905101369e-01
8.938070000763983e+03   2.981363064400256e-01
8.943300000764430e+03   2.929156670240628e-01
8.944778194037384e+03   2.944701648165268e-01
8.951486387310784e+03   3.020472613663754e-01
8.958194580584184e+03   3.098274162709894e-01
8.964220000766218e+03   3.168362404129420e-01
8.964902773857586e+03   3.167607900906252e-01
8.966508798538318e+03   3.165831812567100e-01
8.973258599095918e+03   3.158346688063494e-01
8.980008399653521e+03   3.150848759030970e-01
8.985140000768006e+03   3.146774879930623e-01
8.986758200211121e+03   3.148546643055311e-01
8.993508000768721e+03   3.162067903494989e-01
9.000257801326323e+03   3.158960069465474e-01
9.006060000769794e+03   3.161551297728893e-01
9.007007601883923e+03   3.163771081997555e-01
9.013757402441526e+03   3.181786162684995e-01
9.020507202999126e+03   3.199865239057915e-01
9.026980000771582e+03   3.217243172604293e-01
9.036380406994012e+03   3.222429950809768e-01
9.043182805439188e+03   3.226183672253195e-01
9.047900000773370e+03   3.228804298382673e-01
9.049985203884362e+03   3.207035551688775e-01
9.056787602329536e+03   3.138527254439908e-01
9.063590000774711e+03   3.077290587817404e-01
9.068820000775158e+03   3.014419666454158e-01
9.070392399219887e+03   3.025523800198130e-01
9.077194797665061e+03   3.081155087933020e-01
9.083997196110235e+03   3.139611858858603e-01
9.089740000776947e+03   3.189112564935802e-01
9.090799594555410e+03   3.193073997298469e-01
9.110660000778735e+03   3.267618732200379e-01
9.125023492348253e+03   3.264869800890890e-01
9.131580000780523e+03   3.263593062133823e-01
9.131892619456768e+03   3.262860595944854e-01
9.138761746565282e+03   3.246766433872516e-01
9.145630873673796e+03   3.233930674482295e-01
9.152500000782311e+03   3.230410780064620e-01
9.159369127890826e+03   3.241921389098653e-01
9.166238254999340e+03   3.262849208421338e-01
9.173107382107853e+03   3.287166696452303e-01
9.173420000784099e+03   3.288276310434112e-01
9.179976509216369e+03   3.298138204188087e-01
9.194340000785887e+03   3.319806206401043e-01
9.215260000787675e+03   3.257456807821533e-01
9.236180000789464e+03   3.294109536543680e-01
9.242866652878009e+03   3.296422681423453e-01
9.249824489856608e+03   3.298825765976085e-01
9.256782326835211e+03   3.301264770552500e-01
9.257100000791252e+03   3.301568619392933e-01
9.263740163813814e+03   3.289912811614110e-01
9.270698000792414e+03   3.289576001878474e-01
9.277655837771015e+03   3.256790589097766e-01
9.278020000793040e+03   3.255696675091038e-01
9.284613674749618e+03   3.266814929957675e-01
9.291571511728220e+03   3.282820318792481e-01
9.298529348706821e+03   3.298902914804057e-01
9.298940000794828e+03   3.299853271239221e-01
9.319860000796616e+03   3.325482304175342e-01
9.340780000798404e+03   3.313679754992355e-01
9.361700000800192e+03   3.327696487806270e-01
9.382620000801980e+03   3.342157317755700e-01
9.401381346687942e+03   3.345176879564723e-01
9.403540000803769e+03   3.345520720431539e-01
9.408458510217459e+03   3.326935785871870e-01
9.415535673746974e+03   3.300158231533963e-01
9.422612837276487e+03   3.277721041753897e-01
9.424460000805557e+03   3.275113673855307e-01
9.429690000806004e+03   3.309746758019531e-01
9.436767164335521e+03   3.322690087066213e-01
9.443844327865034e+03   3.348209492918086e-01
9.445380000807345e+03   3.354721962781771e-01
9.450921491394549e+03   3.366245931845532e-01
9.457695777383578e+03   3.380401341161370e-01
9.457998654924066e+03   3.381034933594311e-01
9.464815333240393e+03   3.395310817557729e-01
9.466300000809133e+03   3.398443394108734e-01
9.471934889097205e+03   3.397970446133238e-01
9.479054444954019e+03   3.407142612051343e-01
9.486174000810832e+03   3.443941685234460e-01
9.487220000810921e+03   3.438335161351619e-01
9.493293556667646e+03   3.391092557110836e-01
9.500413112524460e+03   3.363242801863654e-01
9.507532668381273e+03   3.345138620400783e-01
9.508140000812709e+03   3.343599152888038e-01
9.514652224238087e+03   3.354567442454355e-01
9.529060000814497e+03   3.378907318375230e-01
9.549980000816286e+03   3.408985562793875e-01
9.570900000818074e+03   3.414374655367490e-01
9.591820000819862e+03   3.412820208861576e-01
9.612740000821650e+03   3.423276786419152e-01
9.624553349815089e+03   3.386352328049042e-01
9.631798512567600e+03   3.363601407956434e-01
9.633660000823438e+03   3.357758189858750e-01
9.639043675320114e+03   3.350967839701121e-01
9.646288838072625e+03   3.348005971247123e-01
9.653534000825137e+03   3.362553569323599e-01
9.654580000825226e+03   3.357780550834745e-01
9.660779163577648e+03   3.345999124052404e-01
9.668024326330162e+03   3.349763314974309e-01
9.675269489082675e+03   3.359775109886770e-01
9.675500000827014e+03   3.360095831971465e-01
9.682514651835187e+03   3.373595582043179e-01
9.696420000828803e+03   3.400440964374548e-01
9.717340000830591e+03   3.409093479180879e-01
9.738260000832379e+03   3.411630924246318e-01
9.759180000834167e+03   3.424648354284658e-01
9.780100000835955e+03   3.418049661187880e-01
9.801020000837743e+03   3.409606801754076e-01
9.821940000839531e+03   3.446239407865184e-01
9.842860000841320e+03   3.404445819718918e-01
9.863780000843108e+03   3.458256886079386e-01
9.884700000844896e+03   3.412498110945922e-01
9.905620000846684e+03   3.467970094331820e-01
9.926540000848472e+03   3.472989131403337e-01
9.939497017779566e+03   3.469285434224250e-01
9.946979263547708e+03   3.467121808385470e-01
9.947460000850260e+03   3.466997816154687e-01
9.954461509315852e+03   3.472748997299861e-01
9.955139915195019e+03   3.473464624476946e-01
9.961943755083996e+03   3.504723704976907e-01
9.962633936609634e+03   3.513582929824596e-01
9.968380000852048e+03   3.594897347344140e-01
9.969426000852138e+03   3.605657746442060e-01
9.970127958024248e+03   3.601834199958123e-01
9.976908246620280e+03   3.490344763003793e-01
9.977621979438865e+03   3.483573958539067e-01
9.984390492388426e+03   3.478100012525460e-01
9.985116000853479e+03   3.476381532403152e-01
9.989300000853837e+03   3.443388624082414e-01
9.991872738156568e+03   3.438785650386172e-01
9.992610022268094e+03   3.437801236011240e-01
9.999354983924712e+03   3.448718070494369e-01
1.000010404368271e+04   3.450887007208661e-01
1.000759806509732e+04   3.473261940259239e-01
1.001022000085562e+04   3.481134014321893e-01
1.001509208651194e+04   3.487194916539947e-01
1.003114000085741e+04   3.507207144302038e-01
1.005206000085920e+04   3.494184265002439e-01
1.007298000086099e+04   3.508625968902332e-01
1.009390000086278e+04   3.470973635027810e-01
1.011482000086457e+04   3.489107796512377e-01
1.013574000086635e+04   3.517587072422883e-01
1.015666000086814e+04   3.509606269688574e-01
1.017758000086993e+04   3.504745040428751e-01
1.019850000087172e+04   3.491148366645527e-01
1.021942000087351e+04   3.522916949566673e-01
1.024034000087529e+04   3.492503828276576e-01
1.026126000087708e+04   3.559224169152577e-01
1.028218000087887e+04   3.565421637191986e-01
1.030310000088066e+04   3.564822336755664e-01
1.032402000088245e+04   3.545202122141445e-01
1.034494000088423e+04   3.547878050248332e-01
1.036586000088602e+04   3.541520430146441e-01
1.038678000088781e+04   3.571507378062412e-01
1.040770000088960e+04   3.580296932196451e-01
1.042862000089139e+04   3.586910789696170e-01
1.044954000089318e+04   3.594179257619627e-01
1.046000000089407e+04   3.587792107570159e-01
1.048074126835428e+04   3.574987368376179e-01
1.048615000089630e+04   3.571617728339957e-01
1.048863095149034e+04   3.570650337728575e-01
1.049652063462641e+04   3.567698420995973e-01
1.050441031776247e+04   3.579395146829271e-01
1.051230000089854e+04   3.632523154700100e-01
1.052018968403461e+04   3.573151840185125e-01
1.052807936717067e+04   3.555122704458473e-01
1.053596905030674e+04   3.551785367390661e-01
1.053845000090078e+04   3.550775299903821e-01
1.054385873344280e+04   3.554182918762695e-01
1.055414000090211e+04   3.560664225195734e-01
1.059075000090525e+04   3.583783668703331e-01
1.064305000090972e+04   3.558606339579386e-01
1.065874000091106e+04   3.566328590999926e-01
1.069535000091419e+04   3.584343620578925e-01
1.074765000091866e+04   3.611598083213836e-01
1.075288000091910e+04   3.611251384007194e-01
1.079995000092313e+04   3.607869170222748e-01
1.085225000092760e+04   3.602831760936563e-01
1.085748000092804e+04   3.604003990242056e-01
1.090455000093207e+04   3.614429409132208e-01
1.095162000093609e+04   3.612181457543917e-01
1.095685000093654e+04   3.611904420111792e-01


==> tex/build/figures/fit-cgale-jpas/south-jpas.txt <==
# Data of showing the flux and its erros for south region for J-PAS data.
# In Fig.4 it has shown in south panel with circles.
# Regarding the raw data and where it is downloaded you can check 'INPUT.conf'.
# 
# 
# Project title: J-PAS: unprecedented precision in stellar populations of diffuse tidal features
# Git commit (that produced this dataset): 0b8f01e
# Git repository: https://gitlab.com/sepideh.esk/alba
# DOI (Journal): https://doi.org/10.1051/0004-6361/202558180
# DOI (Zenodo): https://doi.org/10.5281/zenodo.17674805
#
# Copyright (C) 2026 Sepideh Eskandarlou <sepideh.eskandarlou@gmail.com>
# Dataset is available under Creative Commons Attribution-ShareAlike (CC BY-SA).
# License URL: https://creativecommons.org/licenses/by-sa/4.0
# Column 1: wavelength [nm ,f64,] Effective Wavelength.
# Column 2: Flux-3     [cgs,f64,] Wavelength Flux Density
# Column 3: Flux-err-3 [cgs,f64,] Wavelength Flux Density error
3.556580000000000e+03   6.256820000000000e-02   6.561889000000000e-03
3.808630000000000e+03   5.151149000000000e-02   3.083565000000000e-03
3.906500000000000e+03   4.692926000000000e-02   3.674364000000000e-03
4.010650000000000e+03   5.776606000000000e-02   4.679881000000000e-03
4.117410000000000e+03   8.715369000000001e-02   4.050783000000000e-03
4.209500000000000e+03   9.856868000000001e-02   3.290335000000000e-03
4.306260000000000e+03   9.196894000000000e-02   9.924183000000000e-03
4.413420000000000e+03   8.705430000000000e-02   5.360305000000000e-03
4.514420000000000e+03   1.008323000000000e-01   5.464954000000000e-03
4.608520000000000e+03   1.140111000000000e-01   4.432315000000000e-03
4.704400000000000e+03   1.137294000000000e-01   5.211357000000000e-03
4.802540000000000e+03   1.441492000000000e-01   6.286129000000000e-03
4.911150000000000e+03   1.406899000000000e-01   7.023824000000000e-03
5.005300000000000e+03   1.368118000000000e-01   4.763746000000000e-03
5.101530000000000e+03   1.555575000000000e-01   1.775225000000000e-02
5.207860000000000e+03   1.391011000000000e-01   6.025556000000000e-03
5.303520000000000e+03   1.480029000000000e-01   6.652026000000000e-03
5.396850000000000e+03   1.590877000000000e-01   5.816924000000000e-03
5.501640000000000e+03   1.333805000000000e-01   1.263094000000000e-02
5.604080000000000e+03   1.946488000000000e-01   7.546062000000000e-03
5.709680000000000e+03   1.538520000000000e-01   6.982784000000000e-03
5.811190000000000e+03   1.994745000000000e-01   7.842560000000000e-03
5.919700000000000e+03   1.872102000000000e-01   7.090002000000000e-03
6.009760000000000e+03   2.011590000000000e-01   7.645584000000000e-03
6.117190000000000e+03   1.839777000000000e-01   6.998003000000000e-03
6.208790000000000e+03   2.353386000000000e-01   9.105668000000001e-03
6.312310000000000e+03   1.980505000000000e-01   6.707190000000000e-03
6.410210000000000e+03   1.863707000000000e-01   6.451840000000000e-03
6.503430000000000e+03   2.028097000000000e-01   6.764487000000000e-03
6.610550000000000e+03   2.183130000000000e-01   6.115718000000000e-03
6.712780000000000e+03   2.323966000000000e-01   7.043195000000000e-03
6.810460000000000e+03   2.423092000000000e-01   8.938054000000001e-03
6.915810000000000e+03   2.529684000000000e-01   7.735828000000000e-03
7.008090000000000e+03   2.214127000000000e-01   5.102200000000000e-03
7.121450000000000e+03   2.398913000000000e-01   7.390736000000000e-03
7.211650000000000e+03   2.299746000000000e-01   1.284579000000000e-02
7.311760000000000e+03   2.588861000000000e-01   1.110150000000000e-02
7.415650000000000e+03   2.424708000000000e-01   1.418009000000000e-02
7.501450000000000e+03   2.747517000000000e-01   1.260008000000000e-02
7.599060000000000e+03   3.139312000000000e-01   2.258421000000000e-02
7.720090000000000e+03   2.946827000000000e-01   1.580287000000000e-02
7.807880000000000e+03   2.801101000000000e-01   2.468427000000000e-02
7.907990000000000e+03   2.440576000000000e-01   1.603967000000000e-02
8.006670000000000e+03   2.993838000000000e-01   1.850405000000000e-02
8.113920000000000e+03   2.671844000000000e-01   1.624279000000000e-02
8.216360000000001e+03   3.082536000000000e-01   1.687256000000000e-02
8.318510000000000e+03   2.826135000000000e-01   1.716557000000000e-02
8.410520000000000e+03   3.176277000000000e-01   1.336517000000000e-02
8.509030000000001e+03   2.974137000000000e-01   1.277737000000000e-02
8.597570000000000e+03   3.497763000000000e-01   1.819829000000000e-02
8.708889999999999e+03   3.264287000000000e-01   1.802432000000000e-02
8.818370000000001e+03   2.760239000000000e-01   2.051875000000000e-02
8.912660000000000e+03   2.680476000000000e-01   1.859003000000000e-02
9.001870000000001e+03   3.321570000000000e-01   1.394316000000000e-02
9.097500000000000e+03   3.102259000000000e-01   1.081159000000000e-02
9.572940000000001e+03   4.347731000000000e-02   1.022760000000000e-02


==> tex/build/figures/fit-cgale-jpas/south-residual-jpas.txt <==
# Data of showing the residual of J-PAS for south region for J-PAS data.
# In Fig.A.1 it has shown in south panel with circles.
# Regarding the raw data and where it is downloaded you can check 'INPUT.conf'.
# 
# 
# Project title: J-PAS: unprecedented precision in stellar populations of diffuse tidal features
# Git commit (that produced this dataset): 0b8f01e
# Git repository: https://gitlab.com/sepideh.esk/alba
# DOI (Journal): https://doi.org/10.1051/0004-6361/202558180
# DOI (Zenodo): https://doi.org/10.5281/zenodo.17674805
#
# Copyright (C) 2026 Sepideh Eskandarlou <sepideh.eskandarlou@gmail.com>
# Dataset is available under Creative Commons Attribution-ShareAlike (CC BY-SA).
# License URL: https://creativecommons.org/licenses/by-sa/4.0
# Column 1: wavelength           [nm  ,f64,] Effective Wavelength.
# Column 2: diff-mang-jpas-south [unit,f64,] Different between MaNGA under sample and J-PAS.
# Column 3: Flux-err-3           [cgs ,f64,] Wavelength Flux Density error
3.556580000000000e+03   -3.171898141151514e+01  6.561889000000000e-03
3.808630000000000e+03    5.896479121917067e+00  3.083565000000000e-03
3.906500000000000e+03    1.851697017829400e+01  3.674364000000000e-03
4.010650000000000e+03    6.746866619492941e+00  4.679881000000000e-03
4.117410000000000e+03   -1.165661192883820e+01  4.050783000000000e-03
4.209500000000000e+03   -1.322268162336697e+01  3.290335000000000e-03
4.306260000000000e+03   -3.526331334130065e+00  9.924183000000000e-03
4.413420000000000e+03    4.157225311711429e+00  5.360305000000000e-03
4.514420000000000e+03    2.261625211688500e+00  5.464954000000000e-03
4.608520000000000e+03    2.560357348510710e+00  4.432315000000000e-03
4.704400000000000e+03    9.463392924462330e+00  5.211357000000000e-03
4.802540000000000e+03   -9.200015872278442e+00  6.286129000000000e-03
4.911150000000000e+03   -1.840621084283240e+00  7.023824000000000e-03
5.005300000000000e+03    2.593567476390370e+00  4.763746000000000e-03
5.101530000000000e+03   -9.877913383510428e+00  1.775225000000000e-02
5.207860000000000e+03    2.861052754549331e+00  6.025556000000000e-03
5.303520000000000e+03   -3.780834797623707e+00  6.652026000000000e-03
5.396850000000000e+03   -3.819447605836471e+00  5.816924000000000e-03
5.501640000000000e+03    1.855445255596045e+01  1.263094000000000e-02
5.604080000000000e+03   -1.585052133889589e+01  7.546062000000000e-03
5.709680000000000e+03    1.169718458906754e+01  6.982784000000000e-03
5.811190000000000e+03   -1.058052009141887e+01  7.842560000000000e-03
5.919700000000000e+03    3.660743407829212e-01  7.090002000000000e-03
6.009760000000000e+03   -4.600310264656153e+00  7.645584000000000e-03
6.117190000000000e+03    5.735837512782204e+00  6.998003000000000e-03
6.208790000000000e+03   -1.591694996721202e+01  9.105668000000001e-03
6.312310000000000e+03    2.359051290245483e+00  6.707190000000000e-03
6.410210000000000e+03    7.585978960176934e+00  6.451840000000000e-03
6.503430000000000e+03    3.059272919239453e+00  6.764487000000000e-03
6.610550000000000e+03   -8.135321839628220e-01  6.115718000000000e-03
6.712780000000000e+03   -7.809007145572988e-01  7.043195000000000e-03
6.810460000000000e+03   -2.574705126232329e+00  8.938054000000001e-03
6.915810000000000e+03   -8.420241081092053e+00  7.735828000000000e-03
7.008090000000000e+03    3.851917514886277e+00  5.102200000000000e-03
7.121450000000000e+03   -1.570755356491819e+00  7.390736000000000e-03
7.211650000000000e+03    5.080547486377329e+00  1.284579000000000e-02
7.311760000000000e+03   -8.828520614112001e+00  1.110150000000000e-02
7.415650000000000e+03   -2.883838245705840e+00  1.418009000000000e-02
7.501450000000000e+03   -1.091219312429284e+01  1.260008000000000e-02
7.599060000000000e+03   -1.932950981188362e+01  2.258421000000000e-02
7.720090000000000e+03   -8.411906448247114e+00  1.580287000000000e-02
7.807880000000000e+03   -5.354648351928938e-01  2.468427000000000e-02
7.907990000000000e+03    1.035713334169014e+01  1.603967000000000e-02
8.006670000000000e+03   -9.541949968533290e+00  1.850405000000000e-02
8.113920000000000e+03    4.167890012868333e+00  1.624279000000000e-02
8.216360000000001e+03   -8.571329398418543e+00  1.687256000000000e-02
8.318510000000000e+03    4.073252418131924e+00  1.716557000000000e-02
8.410520000000000e+03   -5.202553430602633e+00  1.336517000000000e-02
8.509030000000001e+03    2.669241081359133e+00  1.277737000000000e-02
8.597570000000000e+03   -1.408625039258451e+01  1.819829000000000e-02
8.708889999999999e+03   -6.519682408142163e+00  1.802432000000000e-02
8.818370000000001e+03    9.906814440010974e+00  2.051875000000000e-02
8.912660000000000e+03    1.436002828716191e+01  1.859003000000000e-02
9.001870000000001e+03   -3.699634178664597e+00  1.394316000000000e-02
9.097500000000000e+03    8.018139356946085e+00  1.081159000000000e-02
9.572940000000001e+03   -5.732084881164798e+00  1.022760000000000e-02


==> tex/build/figures/fit-cgale-jpas/west1-cgal-jpas.txt <==
# Data of showing the CGIALGE output for west1 region for J-PAS data.
# In Fig.4 it has shown in west1 panel with line.
# Regarding the raw data and where it is downloaded you can check 'INPUT.conf'.
# 
# 
# Project title: J-PAS: unprecedented precision in stellar populations of diffuse tidal features
# Git commit (that produced this dataset): 0b8f01e
# Git repository: https://gitlab.com/sepideh.esk/alba
# DOI (Journal): https://doi.org/10.1051/0004-6361/202558180
# DOI (Zenodo): https://doi.org/10.5281/zenodo.17674805
#
# Copyright (C) 2026 Sepideh Eskandarlou <sepideh.eskandarlou@gmail.com>
# Dataset is available under Creative Commons Attribution-ShareAlike (CC BY-SA).
# License URL: https://creativecommons.org/licenses/by-sa/4.0
# Column 1: ARITH_1 [arith_unit_1,f64,] Column from arithmetic operation 1
# Column 2: Fnu     [mJy         ,f64,] 
3.007250000257045e+03   1.436040632771135e-02
3.017710000257939e+03   1.437900741941635e-02
3.028170000258833e+03   1.460682834219881e-02
3.043860000260174e+03   1.647152045062303e-02
3.064780000261962e+03   1.589171046815195e-02
3.071222192567498e+03   1.587071390340749e-02
3.073534144491449e+03   1.586296359757118e-02
3.075846096415401e+03   1.585532661065795e-02
3.078158048339351e+03   1.587168249413308e-02
3.080470000263304e+03   1.595617191542361e-02
3.082781952187256e+03   1.585550951472799e-02
3.085093904111206e+03   1.582272480895260e-02
3.085700000263751e+03   1.582046350017238e-02
3.087405856035158e+03   1.586035504872532e-02
3.089717807959109e+03   1.591476193335646e-02
3.106620000265539e+03   1.631644420286876e-02
3.127540000267327e+03   1.665129526576416e-02
3.148460000269115e+03   1.710829164577378e-02
3.169380000270903e+03   1.744744793046950e-02
3.190300000272691e+03   1.786293768666478e-02
3.211220000274479e+03   1.825369742127128e-02
3.227651166722039e+03   1.853853713613820e-02
3.230080875110708e+03   1.858091710783028e-02
3.232140000276268e+03   1.861688601624236e-02
3.232510583499377e+03   1.862597451728127e-02
3.234940291888046e+03   1.868565096125654e-02
3.237370000276715e+03   1.874549234761552e-02
3.239799708665383e+03   1.880538608025350e-02
3.242229417054052e+03   1.886544511466902e-02
3.244659125442721e+03   1.892565015863302e-02
3.247088833831390e+03   1.898599074770939e-02
3.253060000278056e+03   1.913485850445329e-02
3.273980000279844e+03   1.896870126641148e-02
3.294900000281632e+03   1.927460301140720e-02
3.315820000283420e+03   1.993433147106569e-02
3.324637130697855e+03   1.958488670997943e-02
3.327139848094648e+03   1.948458123902132e-02
3.329642565491442e+03   1.938433449812925e-02
3.332145282888236e+03   1.934232016027741e-02
3.334648000285029e+03   1.946593930222322e-02
3.336740000285208e+03   1.919232765803063e-02
3.337150717681823e+03   1.917618105344168e-02
3.339653435078617e+03   1.924404739519867e-02
3.340280028113309e+03   1.927555375801040e-02
3.342156152475411e+03   1.937128826086699e-02
3.342794521156574e+03   1.940394971436487e-02
3.344658869872204e+03   1.949949212331109e-02
3.345309014199839e+03   1.953288834540252e-02
3.347823507243106e+03   1.966589537184307e-02
3.350338000286371e+03   1.980967667020011e-02
3.352852493329636e+03   1.992573408035190e-02
3.355366986372901e+03   2.005253451010700e-02
3.357660000286996e+03   2.017187688250733e-02
3.357881479416167e+03   2.016313124592507e-02
3.360395972459432e+03   2.006360794766742e-02
3.378580000288785e+03   1.932917615525806e-02
3.399500000290573e+03   2.149968707395588e-02
3.420420000292361e+03   2.292836363373093e-02
3.441340000294149e+03   2.306775055628612e-02
3.462260000295937e+03   2.307986970438141e-02
3.483180000297725e+03   2.334205030590243e-02
3.504100000299513e+03   2.319091409491841e-02
3.525020000301301e+03   2.179640651904438e-02
3.545940000303090e+03   2.278378076487719e-02
3.566860000304878e+03   2.343585793559942e-02
3.587780000306666e+03   2.422218496956215e-02
3.608700000308454e+03   2.484567319406955e-02
3.629620000310242e+03   2.525619271945745e-02
3.650540000312030e+03   2.636435670031104e-02
3.671460000313818e+03   2.735885731254813e-02
3.692380000315607e+03   2.666721577198398e-02
3.713300000317395e+03   2.844748484673016e-02
3.734220000319183e+03   2.559562929207345e-02
3.755140000320971e+03   2.588265652418824e-02
3.776060000322759e+03   2.801379592827539e-02
3.796980000324547e+03   2.871235717690174e-02
3.807440000325441e+03   2.920702837799915e-02
3.817900000326335e+03   3.069920528916134e-02
3.828338427475479e+03   3.076970643198947e-02
3.831220320688662e+03   3.078896629449635e-02
3.831467006958569e+03   3.079061081657055e-02
3.833552726613963e+03   3.080450955957972e-02
3.834102213901846e+03   3.080820963028517e-02
3.834351255301048e+03   3.080991250597720e-02
3.836438545042638e+03   3.082772224817510e-02
3.836681306097054e+03   3.083077935313228e-02
3.836984107115029e+03   3.083508704018089e-02
3.837235503643526e+03   3.083910931062238e-02
3.838820000328124e+03   3.087114183152983e-02
3.839324363471312e+03   3.084414327186108e-02
3.839569479655022e+03   3.083041239006018e-02
3.839866000328213e+03   3.081325565219140e-02
3.840119751986003e+03   3.079812847215701e-02
3.840852745407842e+03   3.075303409741346e-02
3.842210181899986e+03   3.067199184837621e-02
3.842457653212991e+03   3.065795403250480e-02
3.842747893541396e+03   3.064155532387426e-02
3.843004000328481e+03   3.062698629035360e-02
3.843744059138203e+03   3.058305548627069e-02
3.845024184718630e+03   3.049657075441218e-02
3.845096000328660e+03   3.049137039519698e-02
3.845345826770960e+03   3.047313625907874e-02
3.845629786754580e+03   3.045228233823638e-02
3.845888248670960e+03   3.043334986945624e-02
3.846635372868564e+03   3.037990147024615e-02
3.847918638621384e+03   3.029065008589340e-02
3.847981818757335e+03   3.028611420971677e-02
3.848234000328928e+03   3.026773026941230e-02
3.848511679967764e+03   3.024696906346612e-02
3.848772497013438e+03   3.022705318214881e-02
3.849526686598925e+03   3.016904843834901e-02
3.850238483857115e+03   3.011805256178750e-02
3.850813092524137e+03   3.008160962375210e-02
3.850867637186009e+03   3.007834292975294e-02
3.851122173886897e+03   3.006338608220286e-02
3.851393573180948e+03   3.004770742926166e-02
3.851656745355916e+03   3.003240436641575e-02
3.852418000329286e+03   2.998470363838003e-02
3.853136862975359e+03   2.993309574153060e-02
3.853707546426890e+03   2.988996512783961e-02
3.853753455614683e+03   2.988653401317342e-02
3.854010347444866e+03   2.986766339937883e-02
3.854540993698394e+03   2.983122487252412e-02
3.855309314059647e+03   2.978488851782913e-02
3.855452782995599e+03   2.977670543912518e-02
3.856035242093603e+03   2.974262947541150e-02
3.856602000329644e+03   2.970506257325356e-02
3.856639274043357e+03   2.970237110214878e-02
3.856898521002835e+03   2.968285011353978e-02
3.858200627790008e+03   2.957101947044959e-02
3.858355087329334e+03   2.955773895201620e-02
3.858933621211847e+03   2.951170572532593e-02
3.859496454232398e+03   2.947456840676672e-02
3.859740000329912e+03   2.946105913333652e-02
3.859786694560803e+03   2.946898574013835e-02
3.861091941520369e+03   2.970181679882756e-02
3.861257391663069e+03   2.973052502055630e-02
3.861832000330091e+03   2.982504483357664e-02
3.862390908135151e+03   2.990832084508533e-02
3.862752801789478e+03   2.995852289767691e-02
3.863983255250730e+03   3.012791047899931e-02
3.864159695996803e+03   3.015434939065654e-02
3.864730379448335e+03   3.024623755376834e-02
3.865285362037905e+03   3.034430992419238e-02
3.865660601424900e+03   3.041365417791567e-02
3.867062000330538e+03   3.066021112284053e-02
3.867628758566580e+03   3.074301072804159e-02
3.868179815940658e+03   3.081424290502397e-02
3.868568401060320e+03   3.086136018902447e-02
3.869964304664273e+03   3.103805464476510e-02
3.870527137684823e+03   3.112086060360634e-02
3.871095680411054e+03   3.121339722539457e-02
3.871476200695742e+03   3.128043797200611e-02
3.872866608998008e+03   3.155297952303011e-02
3.873425516803067e+03   3.166504966719955e-02
3.874009760391260e+03   3.177386971132256e-02
3.874384000331163e+03   3.183640502973954e-02
3.875768913331742e+03   3.201914666952134e-02
3.876923840371466e+03   3.215337115805213e-02
3.877291799966585e+03   3.220050424647027e-02
3.878671217665476e+03   3.240459511932077e-02
3.879837920351672e+03   3.261170421171401e-02
3.880199599602006e+03   3.268311502283096e-02
3.880660000331700e+03   3.278058968401862e-02
3.881524278688023e+03   3.271556747880914e-02
3.882752000331879e+03   3.259585193289446e-02
3.883107399237428e+03   3.254705646150419e-02
3.884446209099210e+03   3.231736710961118e-02
3.885666080312085e+03   3.210347707538491e-02
3.885695717998810e+03   3.209867681191953e-02
3.886015198872849e+03   3.204828459820629e-02
3.886738577826507e+03   3.194225621255049e-02
3.887368139510398e+03   3.185650820229793e-02
3.888580160292292e+03   3.170125285438984e-02
3.888620788582391e+03   3.169626169645409e-02
3.888824297481902e+03   3.167154089257413e-02
3.889664433453186e+03   3.157640696589779e-02
3.890290069921585e+03   3.151647971242483e-02
3.891494240272498e+03   3.143570173803919e-02
3.891545859165971e+03   3.143318763231080e-02
3.891751723194776e+03   3.142383747544205e-02
3.892590289079863e+03   3.139997286265681e-02
3.893212000332773e+03   3.141770349742061e-02
3.894038596620386e+03   3.159017670807766e-02
3.894408320252705e+03   3.177346656088676e-02
3.894470929749551e+03   3.181347811921784e-02
3.894679148907650e+03   3.196765292698379e-02
3.895516144706542e+03   3.295541880261962e-02
3.896133930743961e+03   3.405677683280424e-02
3.896969947548750e+03   3.584555340268507e-02
3.897396000333131e+03   3.677096484264562e-02
3.897606574620524e+03   3.721024181698618e-02
3.898442000333220e+03   3.873468369384026e-02
3.899055861155148e+03   3.952419685786417e-02
3.899901298477116e+03   3.984261160747377e-02
3.900321070916711e+03   3.953468917723730e-02
3.900534000333399e+03   3.924309860820956e-02
3.901367855959898e+03   3.730373526474509e-02
3.901580000333488e+03   3.663749016241730e-02
3.901977791566336e+03   3.555385605359092e-02
3.902832649405481e+03   3.334720139859709e-02
3.903246141500290e+03   3.255248172163144e-02
3.903461426046274e+03   3.222913343744225e-02
3.904293711586577e+03   3.151865374232669e-02
3.904899721977524e+03   3.139970611235889e-02
3.905764000333846e+03   3.149692465366518e-02
3.906171212083871e+03   3.157894831155975e-02
3.906388851759148e+03   3.162421531344254e-02
3.907219567213255e+03   3.179257046760493e-02
3.908695351262211e+03   3.210603388785919e-02
3.909096282667451e+03   3.220384430242293e-02
3.909316277472022e+03   3.225994908315750e-02
3.910145422839933e+03   3.248340065810799e-02
3.910724353863537e+03   3.264666687091476e-02
3.911626702190576e+03   3.290618935484368e-02
3.912243703184896e+03   3.308501011531893e-02
3.913668265481472e+03   3.349909620442295e-02
3.914558053118941e+03   3.375818313933535e-02
3.916612177099406e+03   3.435798535856307e-02
3.917489404047306e+03   3.461704792016219e-02
3.919556088717341e+03   3.528213639131234e-02
3.922500000335276e+03   3.638515497373352e-02
3.925443911953211e+03   3.665462928414259e-02
3.928387823571146e+03   3.710099454382634e-02
3.931331735189081e+03   3.761152091178672e-02
3.932624410245173e+03   3.783651844522420e-02
3.934275646807016e+03   3.812442828171921e-02
3.935584807768168e+03   3.835309487711748e-02
3.938545205291163e+03   3.887225492617811e-02
3.941505602814159e+03   3.947477747470084e-02
3.943420000337064e+03   4.001442398184236e-02
3.944466000337154e+03   4.041012275529007e-02
3.947426397860149e+03   4.090582967827022e-02
3.950386795383145e+03   4.163444380365128e-02
3.953347192906140e+03   4.244791104833309e-02
3.956307590429135e+03   4.326509768177422e-02
3.960781625592990e+03   4.450570401675277e-02
3.963763219279635e+03   4.533621835992047e-02
3.964340000338852e+03   4.549744668495843e-02
3.966744812966280e+03   4.605369911163695e-02
3.969726406652923e+03   4.686693238647066e-02
3.972708000339568e+03   4.802599289656107e-02
3.975689594026212e+03   4.825629122902720e-02
3.978671187712856e+03   4.883130531025177e-02
3.981652781399501e+03   4.953068325730558e-02
3.983724541802323e+03   5.001889863539308e-02
3.984634375086145e+03   5.023367932291416e-02
3.985260000340641e+03   5.038150144846861e-02
3.986723406437126e+03   4.959510232103911e-02
3.989722271071929e+03   4.797895331435659e-02
3.992721135706732e+03   4.638221566315464e-02
3.995720000341535e+03   4.485239522394949e-02
3.998718864976337e+03   4.311667890557673e-02
3.999367439217777e+03   4.274797124648869e-02
4.001717729611140e+03   4.144761903843128e-02
4.002378079499051e+03   4.108481525163319e-02
4.004716594245943e+03   3.979840363665953e-02
4.005388719780326e+03   3.942905853092800e-02
4.006180000342429e+03   3.901823638649129e-02
4.007715458880746e+03   4.003400638223922e-02
4.008399360061601e+03   4.055810642997832e-02
4.011410000342876e+03   4.310322563844143e-02
4.014420640624151e+03   4.436628952435324e-02
4.017431280905425e+03   4.611040692638716e-02
4.020441921186700e+03   4.803049722505351e-02
4.023452561467975e+03   4.995940379822396e-02
4.027100000344217e+03   5.230599083817487e-02
4.034824673359473e+03   5.414116063334528e-02
4.037862005106084e+03   5.486723957061849e-02
4.040899336852695e+03   5.559603522841335e-02
4.043936668599305e+03   5.634586836829748e-02
4.046974000345916e+03   5.715056552369258e-02
4.048020000346005e+03   5.737945621462339e-02
4.050011332092527e+03   5.590349460556791e-02
4.053048663839137e+03   5.369718000503496e-02
4.055681869913412e+03   5.179338521842726e-02
4.056085995585748e+03   5.150064571448174e-02
4.058734902521986e+03   4.957797843751555e-02
4.059123327332359e+03   4.929548646793878e-02
4.061787935130558e+03   4.735813695176942e-02
4.064840967739131e+03   4.560374153754697e-02
4.067894000347704e+03   4.518243236968417e-02
4.068940000347793e+03   4.378995932960179e-02
4.070947032956277e+03   4.456751910950245e-02
4.074000065564850e+03   4.709897243422636e-02
4.077053098173423e+03   5.011832119199287e-02
4.080106130781996e+03   5.315366972733793e-02
4.089860000349581e+03   6.292822466693737e-02
4.110780000351369e+03   5.244945105659841e-02
4.131700000353158e+03   6.131413877071838e-02
4.134939216818379e+03   5.769899814683689e-02
4.137024936473774e+03   5.536327525725427e-02
4.138051912702409e+03   5.421091129256782e-02
4.140139202443999e+03   5.186413881306006e-02
4.140153515956864e+03   5.184802499307672e-02
4.141164608586439e+03   5.070916007387393e-02
4.143253468414226e+03   4.835854080809768e-02
4.143270137056385e+03   4.833986906522812e-02
4.144277304470469e+03   4.721806118908040e-02
4.146367734384452e+03   4.493271091338939e-02
4.146386758155905e+03   4.491199353165042e-02
4.147390000354499e+03   4.381800084314071e-02
4.149482000354677e+03   4.175652071749419e-02
4.149503379255425e+03   4.173972747445304e-02
4.150502696238528e+03   4.108416621990990e-02
4.152596266324904e+03   3.961920090130289e-02
4.152620000354946e+03   3.959205502451216e-02
4.153615392122558e+03   4.073632109126550e-02
4.155710532295130e+03   4.253985892911171e-02
4.155736621454466e+03   4.256689003881307e-02
4.156728088006588e+03   4.372100223217710e-02
4.158824798265356e+03   4.661907167249744e-02
4.158853242553986e+03   4.665987774288475e-02
4.159840783890618e+03   4.808172735680476e-02
4.161939064235582e+03   5.111502062949453e-02
4.161969863653507e+03   5.115960887842687e-02
4.165086484753027e+03   5.568024288432041e-02
4.173540000356734e+03   6.802888859361528e-02
4.194460000358522e+03   7.524000346702493e-02
4.198553666307894e+03   7.538090288727134e-02
4.201714249820908e+03   7.548971244241243e-02
4.204874833333924e+03   7.559903339394920e-02
4.208035416846938e+03   7.576022305298571e-02
4.211196000359952e+03   7.606809994255892e-02
4.214356583872967e+03   7.597822290464043e-02
4.215380000360310e+03   7.599649411554502e-02
4.217517167385982e+03   7.592094872095477e-02
4.220677750898997e+03   7.586080245447167e-02
4.223838334412012e+03   7.580051806086283e-02
4.236300000362098e+03   7.555664592940647e-02
4.244439498726559e+03   7.468901598962244e-02
4.247634624135891e+03   7.434536396430434e-02
4.248610938037347e+03   7.424001213124146e-02
4.250696657692741e+03   7.401460522775710e-02
4.250829749545223e+03   7.400024558312533e-02
4.251809203619071e+03   7.389532211816334e-02
4.253896493360661e+03   7.369233257630539e-02
4.254024874954554e+03   7.368183815732197e-02
4.255007469200796e+03   7.361131761560219e-02
4.257096329028582e+03   7.346592621481822e-02
4.257220000363886e+03   7.345460415859807e-02
4.258205734782520e+03   7.323241428333628e-02
4.260296164696502e+03   7.277958330504943e-02
4.260415125773218e+03   7.275524856608089e-02
4.261404000364244e+03   7.254199717472998e-02
4.263496000364423e+03   7.197591513799766e-02
4.263610251182550e+03   7.194225545440550e-02
4.264602265945969e+03   7.165367527312071e-02
4.266695836032344e+03   7.109878720223052e-02
4.266805376591882e+03   7.107163502789483e-02
4.267800531527693e+03   7.082972193292439e-02
4.269895671700265e+03   7.033206506518394e-02
4.270000502001214e+03   7.030725390087371e-02
4.270998797109418e+03   7.007089511189986e-02
4.273095507368185e+03   6.957355022177476e-02
4.274197062691142e+03   6.931169403925196e-02
4.276295343036106e+03   6.881181626349941e-02
4.277811013212861e+03   6.844984883079089e-02
4.278140000365674e+03   6.837118320411295e-02
4.281031260001333e+03   6.711696245600776e-02
4.284251506789805e+03   6.572083682365221e-02
4.287471753578277e+03   6.498734690783274e-02
4.290692000366747e+03   6.613895353767314e-02
4.293912247155219e+03   6.215635464201889e-02
4.297132493943691e+03   6.005298325326987e-02
4.299060000367463e+03   5.919300150425015e-02
4.300352740732164e+03   6.019645218639767e-02
4.303572987520634e+03   6.270902081532087e-02
4.319980000369251e+03   7.565674185632797e-02
4.340900000371039e+03   7.829112974037976e-02
4.361820000372827e+03   7.918624446258905e-02
4.382740000374615e+03   7.888114291212188e-02
4.403660000376403e+03   7.999109191490336e-02
4.424580000378191e+03   7.967558175950756e-02
4.445500000379980e+03   8.060377979065836e-02
4.466420000381768e+03   7.896175126557717e-02
4.487340000383556e+03   7.731712595945604e-02
4.508260000385344e+03   7.146252592907149e-02
4.526011652204733e+03   7.096314909413902e-02
4.529180000387132e+03   7.087187295413738e-02
4.529418739250556e+03   7.080822704571120e-02
4.532825826296380e+03   6.991053526958647e-02
4.536232913342203e+03   7.035425848017166e-02
4.539640000388026e+03   7.460038544824869e-02
4.543047087433850e+03   6.852014943039469e-02
4.546454174479672e+03   6.622999610356334e-02
4.549861261525496e+03   6.528721076862652e-02
4.549997428241762e+03   6.524996047647409e-02
4.550100000388920e+03   6.522189742582891e-02
4.553268348571320e+03   6.802493903373341e-02
4.553422571278843e+03   6.816162899506140e-02
4.556847714315923e+03   7.120334474022212e-02
4.560272857353003e+03   7.425649787103601e-02
4.563698000390083e+03   7.732114550863628e-02
4.567123143427162e+03   8.039708946213103e-02
4.570548286464244e+03   8.348456624018967e-02
4.571020000390708e+03   8.391067934394118e-02
4.573973429501322e+03   8.374812739531236e-02
4.577398572538403e+03   8.355852565758860e-02
4.591940000392497e+03   8.274051525418377e-02
4.612860000394285e+03   8.571576751198132e-02
4.633780000396073e+03   8.905096315055135e-02
4.654700000397861e+03   8.978918052848027e-02
4.662626289633034e+03   9.072281721832424e-02
4.666136217324710e+03   9.113808258435675e-02
4.669646145016386e+03   9.155572702407055e-02
4.673156072708062e+03   9.210727778330140e-02
4.675620000399649e+03   9.275863618464374e-02
4.676666000399739e+03   9.295889991006347e-02
4.680175928091416e+03   9.261128280721027e-02
4.683685855783092e+03   9.263826657295766e-02
4.687195783474768e+03   9.279877589373989e-02
4.690705711166445e+03   9.296068666428424e-02
4.696540000401437e+03   9.323012204316686e-02
4.717460000403225e+03   9.902791531105991e-02
4.738380000405014e+03   9.429515798223215e-02
4.759300000406802e+03   9.581039274718992e-02
4.780220000408590e+03   1.001699064713243e-01
4.801140000410378e+03   9.777871643177762e-02
4.822060000412166e+03   1.002520513519783e-01
4.842980000413954e+03   9.936383233896988e-02
4.857641077412361e+03   1.003861581188165e-01
4.861297808163386e+03   1.006422892513593e-01
4.863900000415742e+03   1.008249323283711e-01
4.864954538914410e+03   1.009299254779134e-01
4.868611269665434e+03   1.013089956807261e-01
4.872268000416458e+03   1.017297865115740e-01
4.875924731167483e+03   1.020406880309114e-01
4.879581461918507e+03   1.023931704586961e-01
4.883238192669530e+03   1.027610312954727e-01
4.884820000417531e+03   1.029204896815877e-01
4.886841152587876e+03   1.028554136681249e-01
4.886894923420554e+03   1.028536782597089e-01
4.890519864545648e+03   1.027361930084846e-01
4.894198576503419e+03   1.026161396734949e-01
4.897877288461190e+03   1.025131078597658e-01
4.901556000418961e+03   1.024600868590433e-01
4.905234712376732e+03   1.022677188704967e-01
4.905740000419319e+03   1.022482056515723e-01
4.908913424334503e+03   1.020166199987748e-01
4.912592136292275e+03   1.017648855930884e-01
4.916270848250047e+03   1.015118239201504e-01
4.926660000421107e+03   1.007890265239705e-01
4.947580000422895e+03   1.041673852245743e-01
4.968500000424683e+03   1.061011939671151e-01
4.989420000426471e+03   1.064460105340822e-01
5.010340000428259e+03   1.064816651967048e-01
5.031260000430048e+03   1.061326101148045e-01
5.052180000431836e+03   1.060631898960220e-01
5.069341622434841e+03   9.679632516666806e-02
5.073100000433624e+03   9.474397790780030e-02
5.073157716934783e+03   9.471442113463130e-02
5.076973811434725e+03   9.279041055578589e-02
5.080789905934666e+03   9.449270151610549e-02
5.084606000434607e+03   1.064735369078670e-01
5.088422094934549e+03   9.055436907733258e-02
5.092238189434491e+03   8.487712835180412e-02
5.094020000435412e+03   8.392880789352329e-02
5.096054283934433e+03   8.592605907144713e-02
5.099870378434374e+03   8.971811599473190e-02
5.114940000437200e+03   1.048304326996966e-01
5.132956071924355e+03   1.073287662563944e-01
5.135860000438988e+03   1.077345255255657e-01
5.136820054053282e+03   1.077275286117169e-01
5.140684036182209e+03   1.076993696331740e-01
5.144548018311135e+03   1.077153254136196e-01
5.148412000440062e+03   1.078573788726298e-01
5.152275982568989e+03   1.076550091511328e-01
5.156139964697914e+03   1.075782821615177e-01
5.156780000440776e+03   1.075729628748073e-01
5.160003946826841e+03   1.081435908885603e-01
5.163867928955769e+03   1.088298165503845e-01
5.171541885549142e+03   1.101987868827309e-01
5.175434914272699e+03   1.108963847225078e-01
5.177700000442564e+03   1.113033299955179e-01
5.179327942996255e+03   1.113171940745091e-01
5.183220971719812e+03   1.113673079157474e-01
5.187114000443370e+03   1.114658842783273e-01
5.191007029166926e+03   1.114313565145435e-01
5.194900057890483e+03   1.114451145466795e-01
5.198620000444353e+03   1.114744265415963e-01
5.198793086614040e+03   1.114445713257889e-01
5.202686115337598e+03   1.107715950287417e-01
5.219540000446141e+03   1.078217232528176e-01
5.221599157278595e+03   1.075976278950296e-01
5.225529868070861e+03   1.071681708432990e-01
5.229460578863128e+03   1.067369989057778e-01
5.230984895727866e+03   1.065729341716816e-01
5.233391289655394e+03   1.063563401283176e-01
5.234922671908017e+03   1.062760461369704e-01
5.237322000447662e+03   1.061227703122276e-01
5.238860448088166e+03   1.058980698360938e-01
5.240460000447929e+03   1.056351903952387e-01
5.241252711239928e+03   1.057502469518788e-01
5.242798224268317e+03   1.060900535967872e-01
5.245183422032194e+03   1.068187711234537e-01
5.246736000448465e+03   1.072275064756333e-01
5.249114132824461e+03   1.074995076307251e-01
5.250673776628615e+03   1.076447295794071e-01
5.253044843616727e+03   1.080287637808415e-01
5.254611552808765e+03   1.083345554113345e-01
5.258549328988915e+03   1.091230760058655e-01
5.261380000449717e+03   1.096920743376946e-01
5.262487105169064e+03   1.097085853508622e-01
5.282300000451505e+03   1.099994488629573e-01
5.303220000453293e+03   1.136326699401982e-01
5.324140000455081e+03   1.112037805444866e-01
5.345060000456870e+03   1.129041094915377e-01
5.365980000458658e+03   1.116835072057499e-01
5.386900000460446e+03   1.099454515438529e-01
5.407820000462234e+03   1.069177902742775e-01
5.428740000464022e+03   1.091277991981754e-01
5.449660000465810e+03   1.127915179679628e-01
5.470580000467598e+03   1.154236413534613e-01
5.491500000469387e+03   1.185299431841235e-01
5.512420000471175e+03   1.120571231352705e-01
5.533340000472963e+03   1.203267863673908e-01
5.554260000474751e+03   1.238295448664118e-01
5.575180000476539e+03   1.176131872401695e-01
5.596100000478327e+03   1.236897209679711e-01
5.617020000480115e+03   1.239660752277561e-01
5.637940000481904e+03   1.231508447388840e-01
5.658860000483692e+03   1.222630608565704e-01
5.679780000485480e+03   1.239039707563837e-01
5.700700000487268e+03   1.267482365037236e-01
5.721620000489056e+03   1.255960639686126e-01
5.742540000490844e+03   1.265026330007517e-01
5.763460000492632e+03   1.268418878719643e-01
5.784380000494421e+03   1.289537374834793e-01
5.805300000496209e+03   1.309726791264999e-01
5.826220000497997e+03   1.299540132769549e-01
5.847140000499785e+03   1.286586343414984e-01
5.868060000501573e+03   1.318134055556422e-01
5.888980000503361e+03   1.321973924723592e-01
5.909900000505149e+03   1.334417615335129e-01
5.930820000506938e+03   1.324184537042654e-01
5.951740000508726e+03   1.352829247578278e-01
5.972660000510514e+03   1.337079027559006e-01
5.993580000512302e+03   1.401221623527684e-01
6.014500000514090e+03   1.379337707698497e-01
6.035420000515878e+03   1.395990607872405e-01
6.056340000517666e+03   1.378025543472005e-01
6.077260000519454e+03   1.409710702428615e-01
6.098180000521243e+03   1.435055861999826e-01
6.119100000523031e+03   1.416585918373381e-01
6.127844347547238e+03   1.419933648704932e-01
6.132457260791767e+03   1.421698805540747e-01
6.137070174036297e+03   1.423523235965534e-01
6.140020000524819e+03   1.428745123573380e-01
6.141683087280826e+03   1.426202062695249e-01
6.146296000525355e+03   1.437056054054863e-01
6.150908913769885e+03   1.399153678324985e-01
6.155521827014416e+03   1.379092663063976e-01
6.160134740258944e+03   1.365347858069008e-01
6.160940000526607e+03   1.362953027384449e-01
6.164747653503473e+03   1.374595893748495e-01
6.181860000528395e+03   1.427309714310620e-01
6.202780000530183e+03   1.434950606923789e-01
6.223700000531971e+03   1.444217348165504e-01
6.244620000533760e+03   1.462347240680738e-01
6.265540000535548e+03   1.456755929303423e-01
6.286460000537336e+03   1.452217927995722e-01
6.307380000539124e+03   1.476064783918841e-01
6.328300000540912e+03   1.499064359290951e-01
6.349220000542700e+03   1.503004748198821e-01
6.370140000544488e+03   1.485685703386847e-01
6.391060000546277e+03   1.495314824443498e-01
6.411980000548065e+03   1.460536004079519e-01
6.432900000549853e+03   1.480834665625395e-01
6.453820000551641e+03   1.452156294490193e-01
6.474740000553429e+03   1.501531400440743e-01
6.495660000555217e+03   1.504608291578785e-01
6.516580000557005e+03   1.484981299555175e-01
6.537500000558794e+03   1.461232221159678e-01
6.558420000560582e+03   1.513644943798090e-01
6.570016914490742e+03   1.525258937926307e-01
6.574962686008872e+03   1.530230218100631e-01
6.579340000562370e+03   1.534669446018439e-01
6.579908457527004e+03   1.534330336146229e-01
6.582531232423105e+03   1.533313779472692e-01
6.584854229045133e+03   1.534989900858773e-01
6.587486424458413e+03   1.542187074496529e-01
6.589800000563264e+03   1.541222377139549e-01
6.592441616493721e+03   1.533331279202871e-01
6.594745772081395e+03   1.524366460933083e-01
6.597396808529029e+03   1.519528930736640e-01
6.599691543599524e+03   1.517786582892773e-01
6.600260000564158e+03   1.517444709832994e-01
6.602352000564338e+03   1.519485656209059e-01
6.604637315117656e+03   1.521659203208266e-01
6.607307192599646e+03   1.524176118021743e-01
6.609583086635786e+03   1.526361527260363e-01
6.612262384634952e+03   1.528961928563084e-01
6.617217576670262e+03   1.533787962559492e-01
6.621180000565946e+03   1.537654650962271e-01
6.622172768705569e+03   1.538255033465018e-01
6.642100000567734e+03   1.550333292521116e-01
6.663020000569522e+03   1.556676011435403e-01
6.683940000571311e+03   1.574033810128583e-01
6.704860000573099e+03   1.558682393154494e-01
6.725780000574887e+03   1.577808013391980e-01
6.746700000576675e+03   1.584716295509492e-01
6.767620000578463e+03   1.585975208272229e-01
6.788540000580251e+03   1.572076860638330e-01
6.809460000582039e+03   1.605311473038170e-01
6.828646151759584e+03   1.605811426096981e-01
6.830380000583827e+03   1.605851099670988e-01
6.833786613966047e+03   1.594062653408196e-01
6.838927076172511e+03   1.576310786283726e-01
6.844067538378975e+03   1.569028768370508e-01
6.844289049175039e+03   1.569765882557982e-01
6.849208000585437e+03   1.591498984757009e-01
6.849441287027974e+03   1.590520949692798e-01
6.851300000585616e+03   1.569267615800791e-01
6.854348462791901e+03   1.524091822983641e-01
6.854593524880909e+03   1.521353381104453e-01
6.859488924998364e+03   1.644249550881884e-01
6.859745762733843e+03   1.671436427983567e-01
6.864629387204827e+03   2.374270210659040e-01
6.864898000586778e+03   2.376470988089031e-01
6.866189105556676e+03   2.280476622172991e-01
6.869769849411291e+03   1.637984692838014e-01
6.870050238439713e+03   1.600596363775776e-01
6.871357829314670e+03   1.474954424570449e-01
6.872220000587404e+03   1.451219387380672e-01
6.875202476292648e+03   1.419299996372018e-01
6.876526553072667e+03   1.431132722160575e-01
6.880354714145583e+03   1.481248031302919e-01
6.881695276830661e+03   1.513718647447178e-01
6.885506951998518e+03   1.656472637489450e-01
6.886864000588656e+03   1.685604303395857e-01
6.892032724346653e+03   1.616878678145699e-01
6.893140000589192e+03   1.621153794582368e-01
6.897201448104647e+03   1.604914966221661e-01
6.902370171862642e+03   1.615809691864274e-01
6.907538895620638e+03   1.627036846950285e-01
6.914060000590980e+03   1.641249847660904e-01
6.934980000592768e+03   1.645655173903606e-01
6.955900000594556e+03   1.647276383954254e-01
6.964217929360188e+03   1.642307525305906e-01
6.969460447169405e+03   1.639149305204800e-01
6.974702964978624e+03   1.635992053175582e-01
6.976820000596344e+03   1.635630586826584e-01
6.979945482787843e+03   1.641555792153851e-01
6.985188000597060e+03   1.657955756427837e-01
6.990430518406279e+03   1.656889327914313e-01
6.995673036215498e+03   1.662271146348871e-01
6.997740000598133e+03   1.665300979616440e-01
7.000915554024716e+03   1.661328898475008e-01
7.003846602812670e+03   1.657663988179186e-01
7.006158071833934e+03   1.654766475426258e-01
7.008018042123458e+03   1.652430261539525e-01
7.009118952259618e+03   1.651045596975466e-01
7.013293531742796e+03   1.645862517236182e-01
7.014391301706564e+03   1.644713133711603e-01
7.018569021362136e+03   1.656449631090816e-01
7.018660000599921e+03   1.657831264063096e-01
7.019489500228125e+03   1.672699239002485e-01
7.019663651153511e+03   1.676694903632197e-01
7.023844510981476e+03   1.860007542019924e-01
7.024773625321543e+03   1.911100118425303e-01
7.024936000600457e+03   1.919649823910678e-01
7.029120000600815e+03   2.003835290487501e-01
7.030057750414961e+03   1.967878147140193e-01
7.030208350047405e+03   1.960349349658538e-01
7.034395490220154e+03   1.738052472010246e-01
7.035341875508380e+03   1.722970836242065e-01
7.035480699494351e+03   1.722246596180988e-01
7.039580000601709e+03   1.787317083700085e-01
7.039670979839493e+03   1.788589780558781e-01
7.040626000601798e+03   1.794015783878414e-01
7.040753048941297e+03   1.793828248769906e-01
7.044946469458833e+03   1.711377763936487e-01
7.045910125695217e+03   1.693208273906782e-01
7.046025398388245e+03   1.691414488163311e-01
7.050221959078171e+03   1.665804979346152e-01
7.051194250788635e+03   1.664891480719429e-01
7.056478375882054e+03   1.662312456498885e-01
7.060500000603497e+03   1.660523775381070e-01
7.061762500975473e+03   1.661754879505033e-01
7.081420000605285e+03   1.681002614743928e-01
7.102340000607073e+03   1.677796989245271e-01
7.123260000608861e+03   1.688479116925592e-01
7.144180000610650e+03   1.704247961572081e-01
7.165100000612438e+03   1.687194273501232e-01
7.186020000614226e+03   1.713466629236674e-01
7.206940000616014e+03   1.729797892999639e-01
7.227860000617802e+03   1.734804631461700e-01
7.248780000619590e+03   1.737741106233299e-01
7.269700000621378e+03   1.736698251899085e-01
7.290620000623167e+03   1.754513899974772e-01
7.311540000624955e+03   1.764257168222279e-01
7.332460000626743e+03   1.748085734934214e-01
7.353380000628531e+03   1.768811940234326e-01
7.367804682678903e+03   1.769394922285693e-01
7.373351012167092e+03   1.769604125835006e-01
7.374300000630319e+03   1.769641315478083e-01
7.378897341655282e+03   1.767195993777506e-01
7.384443671143472e+03   1.765610227410907e-01
7.389990000631660e+03   1.767915581583452e-01
7.395220000632107e+03   1.760068412995482e-01
7.395536330119849e+03   1.759492724894935e-01
7.401082659608039e+03   1.753294855691565e-01
7.406628989096229e+03   1.748458722237790e-01
7.412175318584417e+03   1.743608930406226e-01
7.416140000633895e+03   1.740125695894666e-01
7.437060000635684e+03   1.737815308626255e-01
7.441847730445387e+03   1.734398573192901e-01
7.447449797993542e+03   1.730378609610978e-01
7.453051865541698e+03   1.726361387477815e-01
7.457980000637472e+03   1.725286476313342e-01
7.458653933089853e+03   1.725564300394129e-01
7.464256000638008e+03   1.735835063497100e-01
7.469858068186164e+03   1.724471556373291e-01
7.475460135734319e+03   1.721045585017467e-01
7.478900000639260e+03   1.720674483940229e-01
7.481062203282474e+03   1.722490462438386e-01
7.486664270830630e+03   1.727228446260388e-01
7.499820000641048e+03   1.738389582352248e-01
7.520740000642836e+03   1.733016848533749e-01
7.541660000644624e+03   1.760900416016140e-01
7.562580000646412e+03   1.797241268716669e-01
7.583500000648201e+03   1.803085054697293e-01
7.604420000649989e+03   1.810943656939576e-01
7.625340000651777e+03   1.802736802742616e-01
7.632691078913927e+03   1.815752407387745e-01
7.638436809349038e+03   1.825958134589378e-01
7.643119677190897e+03   1.834297422439629e-01
7.644182539784150e+03   1.836193510114425e-01
7.645205396846291e+03   1.838020478866390e-01
7.646260000653565e+03   1.839920127822135e-01
7.648873258056989e+03   1.840830725630528e-01
7.649928270219260e+03   1.841235694125215e-01
7.650960547798579e+03   1.841656652305901e-01
7.654626838923082e+03   1.843209600761805e-01
7.655674000654371e+03   1.843586383796843e-01
7.656715698750867e+03   1.843906564981488e-01
7.660380419789172e+03   1.844843973672829e-01
7.661419731089482e+03   1.845155612543594e-01
7.662470849703154e+03   1.845513840634139e-01
7.666134000655265e+03   1.846914043450525e-01
7.667165461524592e+03   1.847272123727035e-01
7.667180000655353e+03   1.847276636881915e-01
7.668226000655442e+03   1.847651374488671e-01
7.671887581521356e+03   1.848788222904430e-01
7.672911191959703e+03   1.849113142588544e-01
7.673981151607732e+03   1.849470902883827e-01
7.677641162387448e+03   1.850798968788314e-01
7.678656922394814e+03   1.851180737948682e-01
7.679736302560018e+03   1.851587967715114e-01
7.683394743253541e+03   1.852970855615259e-01
7.685491453512306e+03   1.853763443486154e-01
7.688100000657141e+03   1.854749278032032e-01
7.689148324119633e+03   1.857016512835451e-01
7.691246604464595e+03   1.861558152088287e-01
7.709020000658929e+03   1.900222774923841e-01
7.729940000660717e+03   1.862027934471057e-01
7.750860000662506e+03   1.874915012650551e-01
7.771780000664294e+03   1.911053951810475e-01
7.792700000666082e+03   1.913277439505963e-01
7.813620000667870e+03   1.937422412889646e-01
7.834540000669658e+03   1.934394770813204e-01
7.855460000671446e+03   1.959412915245714e-01
7.876380000673234e+03   1.973827367893122e-01
7.897300000675023e+03   1.989299008517400e-01
7.918220000676811e+03   1.982196735307760e-01
7.939140000678599e+03   1.969583573703986e-01
7.960060000680387e+03   1.976899573668353e-01
7.980980000682175e+03   1.975095192803465e-01
8.001900000683963e+03   1.954537520340700e-01
8.022820000685751e+03   1.927549321747871e-01
8.043740000687540e+03   1.973674609603666e-01
8.064660000689328e+03   1.945362048652874e-01
8.083206524479006e+03   1.965870971464629e-01
8.085580000691116e+03   1.968505601012147e-01
8.089291393532503e+03   1.968012056501112e-01
8.095376262586001e+03   1.967200004854870e-01
8.101461131639497e+03   1.967159623860731e-01
8.106500000692904e+03   1.968953453724219e-01
8.107546000692993e+03   1.970311937502361e-01
8.113630869746490e+03   1.972194688356524e-01
8.119715738799987e+03   1.976297875327323e-01
8.125800607853485e+03   1.981197132981999e-01
8.127420000694692e+03   1.982504352508153e-01
8.131885476906981e+03   1.987003052293696e-01
8.148340000696480e+03   2.003638455645003e-01
8.169260000698268e+03   2.012799961342684e-01
8.190180000700057e+03   2.015068471159850e-01
8.211100000701845e+03   2.013835975091373e-01
8.232020000703633e+03   2.013607696175910e-01
8.252940000705421e+03   1.999762895633913e-01
8.273860000707209e+03   1.980242325875307e-01
8.294780000708997e+03   2.008350859267566e-01
8.315700000710785e+03   1.996287740355002e-01
8.336620000712574e+03   2.031242086813499e-01
8.357540000714362e+03   2.052285335599840e-01
8.378460000716150e+03   2.096863673706134e-01
8.399380000717938e+03   2.099043975467945e-01
8.420300000719726e+03   2.093164734727404e-01
8.441220000721514e+03   2.103130475166400e-01
8.462140000723302e+03   2.091230887812810e-01
8.483060000725091e+03   2.100114598249584e-01
8.503980000726879e+03   2.126013704581991e-01
8.524900000728667e+03   2.146490245139944e-01
8.545820000730455e+03   2.150418086963907e-01
8.566740000732243e+03   2.121258111664273e-01
8.587660000734031e+03   2.143547248592853e-01
8.608580000735819e+03   2.147405302952997e-01
8.629500000737607e+03   2.160015321569827e-01
8.650420000739396e+03   2.170733373723632e-01
8.671340000741184e+03   2.183117419231610e-01
8.691193804026325e+03   2.157538315766481e-01
8.692260000742972e+03   2.156153925967587e-01
8.697736353206023e+03   2.156128384311536e-01
8.703708121958687e+03   2.156094203654685e-01
8.704278902385720e+03   2.156091864736912e-01
8.710260091655562e+03   2.156347231655513e-01
8.710821451565420e+03   2.156440790986260e-01
8.713180000744760e+03   2.157010535540582e-01
8.716812061352439e+03   2.160631530488020e-01
8.717265299718749e+03   2.160992453841033e-01
8.717364000745118e+03   2.161067364872908e-01
8.723364031049316e+03   2.164507459018169e-01
8.723827474975900e+03   2.164842971322277e-01
8.723906549924817e+03   2.164902776482271e-01
8.729916000746191e+03   2.170287671693838e-01
8.730389650233052e+03   2.170627290061214e-01
8.730449099104515e+03   2.170668020278752e-01
8.732908197134204e+03   2.172063241342009e-01
8.734100000746548e+03   2.172743985587189e-01
8.736467970443065e+03   2.172545336366909e-01
8.736951825490203e+03   2.172592595406855e-01
8.736991648284213e+03   2.172597668503677e-01
8.739482148037827e+03   2.173224123763485e-01
8.743019940139942e+03   2.174283386052478e-01
8.743514000747353e+03   2.174344206482693e-01
8.743534197463912e+03   2.174346027388970e-01
8.746056098941448e+03   2.174204489639499e-01
8.749571909836819e+03   2.173639018438710e-01
8.750076176004504e+03   2.173614229004126e-01
8.751679674032748e+03   2.173697408776981e-01
8.752630049845071e+03   2.173867993064932e-01
8.755020000748336e+03   2.174693003910248e-01
8.756123879533694e+03   2.174212863549011e-01
8.756638351261656e+03   2.174008538952849e-01
8.758267755712135e+03   2.173231842474694e-01
8.759204000748694e+03   2.172645009777854e-01
8.763200526518809e+03   2.169022676953822e-01
8.764855837391526e+03   2.167395611945159e-01
8.765777951652319e+03   2.166553575022736e-01
8.769762701775959e+03   2.163573507533222e-01
8.771443919070914e+03   2.162639798242636e-01
8.772351902555942e+03   2.162222026270036e-01
8.773579730414383e+03   2.161739908631665e-01
8.775940000750124e+03   2.160665578002696e-01
8.778032000750303e+03   2.164081311770715e-01
8.778925853459563e+03   2.165260336565740e-01
8.780184297998832e+03   2.166737149210313e-01
8.784620082429692e+03   2.171525059149173e-01
8.785499804363186e+03   2.172585823599581e-01
8.786788865583283e+03   2.174227867946411e-01
8.791208164109081e+03   2.180394565340884e-01
8.793393433167732e+03   2.183792963276624e-01
8.796860000751913e+03   2.189834282757553e-01
8.797796245788471e+03   2.189280816463200e-01
8.799651226106806e+03   2.187913915251143e-01
8.799998000752181e+03   2.187598272636977e-01
8.804384327467860e+03   2.182256539329998e-01
8.806275419768710e+03   2.179841374495542e-01
8.806602568336632e+03   2.179448725854490e-01
8.812899613430611e+03   2.172975496400606e-01
8.813207135921080e+03   2.172683222074590e-01
8.817780000753701e+03   2.168738544515880e-01
8.819523807092515e+03   2.168654473342495e-01
8.819811703505531e+03   2.168697152540310e-01
8.826148000754416e+03   2.169922446376391e-01
8.826416271089980e+03   2.169877743833595e-01
8.829894161110018e+03   2.168302760956420e-01
8.832772194416319e+03   2.166788107033646e-01
8.836541121021766e+03   2.165720916532631e-01
8.838700000755489e+03   2.165367417459701e-01
8.839396388078223e+03   2.165044320775725e-01
8.843188080933513e+03   2.163354192172207e-01
8.846020581740124e+03   2.162147763999850e-01
8.849835040845261e+03   2.161044650037162e-01
8.852644775402026e+03   2.161019423420737e-01
8.856482000757009e+03   2.160595896674184e-01
8.859620000757277e+03   2.157968704931227e-01
8.863128960668757e+03   2.162371322971731e-01
8.866394255079411e+03   2.167149862158964e-01
8.869775920580505e+03   2.172611686305304e-01
8.873068691499591e+03   2.178023195262765e-01
8.876422880492253e+03   2.183549204205434e-01
8.879743127919775e+03   2.189033666030132e-01
8.880540000759065e+03   2.190374459713472e-01
8.883069840404001e+03   2.183077646374824e-01
8.886417564339958e+03   2.173982497383884e-01
8.893092000760138e+03   2.157426021335595e-01
8.899766437180318e+03   2.134789177880094e-01
8.901460000760853e+03   2.129592337079294e-01
8.906440873600503e+03   2.151995114313994e-01
8.911237227670379e+03   2.174183468403171e-01
8.913115310020685e+03   2.182888650894990e-01
8.917945420943781e+03   2.205313580273833e-01
8.919789746440865e+03   2.213890239676972e-01
8.922380000762641e+03   2.225953280858609e-01
8.924653614217181e+03   2.208481538960763e-01
8.931361807490581e+03   2.157729332097222e-01
8.938070000763983e+03   2.109417655482574e-01
8.943300000764430e+03   2.066040625200751e-01
8.944778194037384e+03   2.078995146008918e-01
8.951486387310784e+03   2.140549668352237e-01
8.958194580584184e+03   2.203254695368497e-01
8.964220000766218e+03   2.259768384712222e-01
8.964902773857586e+03   2.258456104620622e-01
8.966508798538318e+03   2.255367023785713e-01
8.973258599095918e+03   2.242348537656901e-01
8.980008399653521e+03   2.229282959506617e-01
8.985140000768006e+03   2.220168556661045e-01
8.986758200211121e+03   2.220645870718842e-01
8.993508000768721e+03   2.225822872863877e-01
9.000257801326323e+03   2.222333645843118e-01
9.006060000769794e+03   2.222064273932605e-01
9.007007601883923e+03   2.225793208259035e-01
9.013757402441526e+03   2.253540721034973e-01
9.020507202999126e+03   2.281387768024701e-01
9.026980000771582e+03   2.308175520858478e-01
9.036380406994012e+03   2.304219582522272e-01
9.043182805439188e+03   2.301331439008679e-01
9.047900000773370e+03   2.299325112656703e-01
9.049985203884362e+03   2.280583796566485e-01
9.056787602329536e+03   2.220684651631780e-01
9.063590000774711e+03   2.164486630386408e-01
9.068820000775158e+03   2.112924713493611e-01
9.070392399219887e+03   2.125130216462967e-01
9.077194797665061e+03   2.181983592144654e-01
9.083997196110235e+03   2.240431327389377e-01
9.089740000776947e+03   2.289940650695917e-01
9.090799594555410e+03   2.293334292450737e-01
9.110660000778735e+03   2.357243728322418e-01
9.125023492348253e+03   2.330843713272590e-01
9.131580000780523e+03   2.318710483211021e-01
9.131892619456768e+03   2.317053991217076e-01
9.138761746565282e+03   2.280598559101799e-01
9.145630873673796e+03   2.245754712026299e-01
9.152500000782311e+03   2.215728995377279e-01
9.159369127890826e+03   2.247449537275896e-01
9.166238254999340e+03   2.284242089735299e-01
9.173107382107853e+03   2.322922722684278e-01
9.173420000784099e+03   2.324686892977603e-01
9.179976509216369e+03   2.346606791471026e-01
9.194340000785887e+03   2.394853167808012e-01
9.215260000787675e+03   2.331008971540756e-01
9.236180000789464e+03   2.368493617892080e-01
9.242866652878009e+03   2.355689825483567e-01
9.249824489856608e+03   2.342308816567466e-01
9.256782326835211e+03   2.328889914586585e-01
9.257100000791252e+03   2.328378645164345e-01
9.263740163813814e+03   2.310882951195877e-01
9.270698000792414e+03   2.298849441899931e-01
9.277655837771015e+03   2.269420727154367e-01
9.278020000793040e+03   2.268211405265436e-01
9.284613674749618e+03   2.291269270587893e-01
9.291571511728220e+03   2.317948556629255e-01
9.298529348706821e+03   2.344733642626417e-01
9.298940000794828e+03   2.346317138666478e-01
9.319860000796616e+03   2.386815014074771e-01
9.340780000798404e+03   2.391521603940619e-01
9.361700000800192e+03   2.411673278159374e-01
9.382620000801980e+03   2.411235654541394e-01
9.401381346687942e+03   2.394930006716638e-01
9.403540000803769e+03   2.393038809149882e-01
9.408458510217459e+03   2.366809144309160e-01
9.415535673746974e+03   2.328966422910667e-01
9.422612837276487e+03   2.293374944903818e-01
9.424460000805557e+03   2.285827581239409e-01
9.429690000806004e+03   2.311995041716495e-01
9.436767164335521e+03   2.329079122750911e-01
9.443844327865034e+03   2.353007211213599e-01
9.445380000807345e+03   2.358732621412969e-01
9.450921491394549e+03   2.375722522348089e-01
9.457695777383578e+03   2.396569012203345e-01
9.457998654924066e+03   2.397502472445757e-01
9.464815333240393e+03   2.418543387574683e-01
9.466300000809133e+03   2.423144675310463e-01
9.471934889097205e+03   2.429778535790062e-01
9.479054444954019e+03   2.443489019308841e-01
9.486174000810832e+03   2.472241074594221e-01
9.487220000810921e+03   2.470484871977771e-01
9.493293556667646e+03   2.442205389827108e-01
9.500413112524460e+03   2.423989523575894e-01
9.507532668381273e+03   2.411049655319772e-01
9.508140000812709e+03   2.409947489592797e-01
9.514652224238087e+03   2.417349138416671e-01
9.529060000814497e+03   2.433776194041197e-01
9.549980000816286e+03   2.453373237844599e-01
9.570900000818074e+03   2.459891516898016e-01
9.591820000819862e+03   2.456862049734074e-01
9.612740000821650e+03   2.453374102721929e-01
9.624553349815089e+03   2.402638169475735e-01
9.631798512567600e+03   2.371360603719964e-01
9.633660000823438e+03   2.363312967827447e-01
9.639043675320114e+03   2.345437995390140e-01
9.646288838072625e+03   2.324709516974222e-01
9.653534000825137e+03   2.313531447452984e-01
9.654580000825226e+03   2.308134868034482e-01
9.660779163577648e+03   2.318789779045510e-01
9.668024326330162e+03   2.340940375560780e-01
9.675269489082675e+03   2.366595584625575e-01
9.675500000827014e+03   2.367414175366781e-01
9.682514651835187e+03   2.389065873985193e-01
9.696420000828803e+03   2.432175441867158e-01
9.717340000830591e+03   2.462160273412198e-01
9.738260000832379e+03   2.449076781409014e-01
9.759180000834167e+03   2.469549200760895e-01
9.780100000835955e+03   2.457592532230516e-01
9.801020000837743e+03   2.466902833769136e-01
9.821940000839531e+03   2.493561958071585e-01
9.842860000841320e+03   2.464024889004358e-01
9.863780000843108e+03   2.500265657113128e-01
9.884700000844896e+03   2.444392340837644e-01
9.905620000846684e+03   2.498948189164831e-01
9.926540000848472e+03   2.495645020680869e-01
9.939497017779566e+03   2.490884423534674e-01
9.946979263547708e+03   2.488106106264749e-01
9.947460000850260e+03   2.487935624362843e-01
9.954461509315852e+03   2.484548036508112e-01
9.955139915195019e+03   2.484307197128829e-01
9.961943755083996e+03   2.495373751277394e-01
9.962633936609634e+03   2.499683288630995e-01
9.968380000852048e+03   2.539804313970038e-01
9.969426000852138e+03   2.542914150591745e-01
9.970127958024248e+03   2.538808749282166e-01
9.976908246620280e+03   2.457295157507712e-01
9.977621979438865e+03   2.451492957454491e-01
9.984390492388426e+03   2.429376510898970e-01
9.985116000853479e+03   2.426367071061941e-01
9.989300000853837e+03   2.396040764297170e-01
9.991872738156568e+03   2.402274193647170e-01
9.992610022268094e+03   2.404250052831230e-01
9.999354983924712e+03   2.433549153677812e-01
1.000010404368271e+04   2.437344582254962e-01
1.000759806509732e+04   2.475746708032821e-01
1.001022000085562e+04   2.489228981076647e-01
1.001509208651194e+04   2.496334910095805e-01
1.003114000085741e+04   2.519821514441896e-01
1.005206000085920e+04   2.528996813040141e-01
1.007298000086099e+04   2.543653477932160e-01
1.009390000086278e+04   2.515988645694183e-01
1.011482000086457e+04   2.537882992330627e-01
1.013574000086635e+04   2.550613859156153e-01
1.015666000086814e+04   2.551465601120234e-01
1.017758000086993e+04   2.545925744887788e-01
1.019850000087172e+04   2.521158784644353e-01
1.021942000087351e+04   2.560583980143866e-01
1.024034000087529e+04   2.537928210212284e-01
1.026126000087708e+04   2.590315878619080e-01
1.028218000087887e+04   2.604854324149905e-01
1.030310000088066e+04   2.588088441535346e-01
1.032402000088245e+04   2.563585962932112e-01
1.034494000088423e+04   2.564307545380679e-01
1.036586000088602e+04   2.577667276906563e-01
1.038678000088781e+04   2.605715474608372e-01
1.040770000088960e+04   2.608803482963194e-01
1.042862000089139e+04   2.613073340856883e-01
1.044954000089318e+04   2.624096835480721e-01
1.046000000089407e+04   2.608418708631055e-01
1.048074126835428e+04   2.577050155746515e-01
1.048615000089630e+04   2.568808776403230e-01
1.048863095149034e+04   2.567518266594243e-01
1.049652063462641e+04   2.563477078472712e-01
1.050441031776247e+04   2.567885759261563e-01
1.051230000089854e+04   2.596235765598010e-01
1.052018968403461e+04   2.559544892497955e-01
1.052807936717067e+04   2.546729569768165e-01
1.053596905030674e+04   2.542395876445654e-01
1.053845000090078e+04   2.541053009526704e-01
1.054385873344280e+04   2.546870261977465e-01
1.055414000090211e+04   2.557951554248569e-01
1.059075000090525e+04   2.597660351326833e-01
1.064305000090972e+04   2.570489561122861e-01
1.065874000091106e+04   2.578404721750117e-01
1.069535000091419e+04   2.596908919731793e-01
1.074765000091866e+04   2.623778540918191e-01
1.075288000091910e+04   2.625663863965045e-01
1.079995000092313e+04   2.642597974876130e-01
1.085225000092760e+04   2.631892824320229e-01
1.085748000092804e+04   2.631046571031472e-01
1.090455000093207e+04   2.623122714172099e-01
1.095162000093609e+04   2.631660970387566e-01
1.095685000093654e+04   2.632595997772005e-01


==> tex/build/figures/fit-cgale-jpas/west1-jpas.txt <==
# Data of showing the flux and its erros for west1 region for J-PAS data.
# In Fig.4 it has shown in west1 panel with circles.
# Regarding the raw data and where it is downloaded you can check 'INPUT.conf'.
# 
# 
# Project title: J-PAS: unprecedented precision in stellar populations of diffuse tidal features
# Git commit (that produced this dataset): 0b8f01e
# Git repository: https://gitlab.com/sepideh.esk/alba
# DOI (Journal): https://doi.org/10.1051/0004-6361/202558180
# DOI (Zenodo): https://doi.org/10.5281/zenodo.17674805
#
# Copyright (C) 2026 Sepideh Eskandarlou <sepideh.eskandarlou@gmail.com>
# Dataset is available under Creative Commons Attribution-ShareAlike (CC BY-SA).
# License URL: https://creativecommons.org/licenses/by-sa/4.0
# Column 1: wavelength [nm ,f64,] Effective Wavelength.
# Column 2: Flux-5     [cgs,f64,] Wavelength Flux Density
# Column 3: Flux-err-5 [cgs,f64,] Wavelength Flux Density error
3.556580000000000e+03   4.225975000000000e-02   4.712897000000000e-03
3.808630000000000e+03   3.126723000000000e-02   2.306011000000000e-03
3.906500000000000e+03   4.712006000000000e-02   3.002257000000000e-03
4.010650000000000e+03   6.076654000000000e-02   3.785858000000000e-03
4.117410000000000e+03   6.735067000000000e-02   3.189467000000000e-03
4.209500000000000e+03   6.930064000000000e-02   2.600847000000000e-03
4.306260000000000e+03   7.225547000000000e-02   7.226210000000000e-03
4.413420000000000e+03   8.210197000000000e-02   4.305563000000000e-03
4.514420000000000e+03   9.027611000000001e-02   4.246389000000000e-03
4.608520000000000e+03   9.435788000000001e-02   3.645279000000000e-03
4.704400000000000e+03   9.953486000000000e-02   4.287174000000000e-03
4.802540000000000e+03   1.118416000000000e-01   4.947348000000000e-03
4.911150000000000e+03   1.106282000000000e-01   5.466260000000000e-03
5.005300000000000e+03   1.054994000000000e-01   3.849279000000000e-03
5.101530000000000e+03   1.031384000000000e-01   1.263363000000000e-02
5.207860000000000e+03   9.838279000000000e-02   4.622739000000000e-03
5.303520000000000e+03   1.078043000000000e-01   5.121835000000000e-03
5.396850000000000e+03   1.038234000000000e-01   4.416450000000000e-03
5.501640000000000e+03   1.263666000000000e-01   9.500830000000000e-03
5.604080000000000e+03   1.242994000000000e-01   5.598351000000000e-03
5.709680000000000e+03   1.227320000000000e-01   5.499474000000000e-03
5.811190000000000e+03   1.262245000000000e-01   5.827517000000000e-03
5.919700000000000e+03   1.485665000000000e-01   5.670193000000000e-03
6.009760000000000e+03   1.421159000000000e-01   5.878185000000000e-03
6.117190000000000e+03   1.439473000000000e-01   5.603845000000000e-03
6.208790000000000e+03   1.421466000000000e-01   6.679577000000000e-03
6.312310000000000e+03   1.451453000000000e-01   5.288925000000000e-03
6.410210000000000e+03   1.386755000000000e-01   5.092397000000000e-03
6.503430000000000e+03   1.408597000000000e-01   5.241685000000000e-03
6.610550000000000e+03   1.642778000000000e-01   4.952192000000000e-03
6.712780000000000e+03   1.618625000000000e-01   5.483842000000000e-03
6.810460000000000e+03   1.605817000000000e-01   6.739066000000000e-03
6.915810000000000e+03   1.708319000000000e-01   5.957171000000000e-03
7.008090000000000e+03   1.698213000000000e-01   4.250419000000000e-03
7.121450000000000e+03   1.721627000000000e-01   5.673804000000000e-03
7.211650000000000e+03   1.701799000000000e-01   9.630066000000000e-03
7.311760000000000e+03   1.898849000000000e-01   8.499715000000000e-03
7.415650000000000e+03   1.647711000000000e-01   1.051462000000000e-02
7.501450000000000e+03   1.790810000000000e-01   9.309138000000000e-03
7.599060000000000e+03   1.828867000000000e-01   1.592381000000000e-02
7.720090000000000e+03   1.988628000000000e-01   1.159763000000000e-02
7.807880000000000e+03   1.936383000000000e-01   1.768197000000000e-02
7.907990000000000e+03   2.058333000000000e-01   1.215645000000000e-02
8.006670000000000e+03   2.072141000000000e-01   1.351440000000000e-02
8.113920000000000e+03   2.045094000000000e-01   1.213838000000000e-02
8.216360000000001e+03   2.101994000000000e-01   1.255170000000000e-02
8.318510000000000e+03   2.179669000000000e-01   1.278592000000000e-02
8.410520000000000e+03   2.226854000000000e-01   1.009003000000000e-02
8.509030000000001e+03   2.272649000000000e-01   9.837400000000000e-03
8.597570000000000e+03   2.480267000000000e-01   1.333312000000000e-02
8.708889999999999e+03   2.306890000000000e-01   1.328997000000000e-02
8.818370000000001e+03   2.115061000000000e-01   1.506178000000000e-02
8.912660000000000e+03   2.093417000000000e-01   1.367963000000000e-02
9.001870000000001e+03   2.582025000000000e-01   1.075839000000000e-02
9.097500000000000e+03   2.248000000000000e-01   8.372291000000000e-03
9.572940000000001e+03   1.471478000000000e-02   6.957275000000000e-03


==> tex/build/figures/fit-cgale-jpas/west1-residual-jpas.txt <==
# Data of showing the residual of J-PAS for west1 region for J-PAS data.
# In Fig.A.1 it has shown in west1 panel with circles.
# Regarding the raw data and where it is downloaded you can check 'INPUT.conf'.
# 
# 
# Project title: J-PAS: unprecedented precision in stellar populations of diffuse tidal features
# Git commit (that produced this dataset): 0b8f01e
# Git repository: https://gitlab.com/sepideh.esk/alba
# DOI (Journal): https://doi.org/10.1051/0004-6361/202558180
# DOI (Zenodo): https://doi.org/10.5281/zenodo.17674805
#
# Copyright (C) 2026 Sepideh Eskandarlou <sepideh.eskandarlou@gmail.com>
# Dataset is available under Creative Commons Attribution-ShareAlike (CC BY-SA).
# License URL: https://creativecommons.org/licenses/by-sa/4.0
# Column 1: wavelength           [nm  ,f64,] Effective Wavelength.
# Column 2: diff-mang-jpas-west1 [unit,f64,] Different between MaNGA under sample and J-PAS.
# Column 3: Flux-err-5           [cgs ,f64,] Wavelength Flux Density error
3.556580000000000e+03   -4.752774853023386e+01  4.712897000000000e-03
3.808630000000000e+03    1.231148788441582e+01  2.306011000000000e-03
3.906500000000000e+03   -1.066700519691110e-01  3.002257000000000e-03
4.010650000000000e+03   -9.885472776012236e+00  3.785858000000000e-03
4.117410000000000e+03    2.504282595232210e-01  3.189467000000000e-03
4.209500000000000e+03    5.455966184700218e+00  2.600847000000000e-03
4.306260000000000e+03    8.789698722820807e+00  7.226210000000000e-03
4.413420000000000e+03   -8.227406724287089e+00  4.305563000000000e-03
4.514420000000000e+03   -7.924367572920826e+00  4.246389000000000e-03
4.608520000000000e+03   -4.253376172110083e-01  3.645279000000000e-03
4.704400000000000e+03   -7.318055094575102e-01  4.287174000000000e-03
4.802540000000000e+03   -9.207096148918765e+00  4.947348000000000e-03
4.911150000000000e+03   -6.092214938825199e+00  5.466260000000000e-03
5.005300000000000e+03   -2.801764481559269e+00  3.849279000000000e-03
5.101530000000000e+03    5.324793045574761e+00  1.263363000000000e-02
5.207860000000000e+03    1.106703216378838e+01  4.622739000000000e-03
5.303520000000000e+03    2.931228419318672e+00  5.121835000000000e-03
5.396850000000000e+03    1.090348475566014e+01  4.416450000000000e-03
5.501640000000000e+03   -3.359545264809816e+00  9.500830000000000e-03
5.604080000000000e+03    8.764210151114522e-01  5.598351000000000e-03
5.709680000000000e+03    5.100302705480735e+00  5.499474000000000e-03
5.811190000000000e+03    5.313459325255275e+00  5.827517000000000e-03
5.919700000000000e+03   -7.934323845225001e+00  5.670193000000000e-03
6.009760000000000e+03   -8.452999859346170e-01  5.878185000000000e-03
6.117190000000000e+03   -4.579562955473125e-01  5.603845000000000e-03
6.208790000000000e+03    3.779439233119864e+00  6.679577000000000e-03
6.312310000000000e+03    2.121930891783168e+00  5.288925000000000e-03
6.410210000000000e+03    6.932732263909065e+00  5.092397000000000e-03
6.503430000000000e+03    7.975482670618052e+00  5.241685000000000e-03
6.610550000000000e+03   -4.590090354647570e+00  4.952192000000000e-03
6.712780000000000e+03   -6.871531556914445e-01  5.483842000000000e-03
6.810460000000000e+03    2.352519068329494e+00  6.739066000000000e-03
6.915810000000000e+03   -1.434680749142132e+00  5.957171000000000e-03
7.008090000000000e+03   -5.625371812324964e-01  4.250419000000000e-03
7.121450000000000e+03    3.266330178132496e-02  5.673804000000000e-03
7.211650000000000e+03    2.974570502622075e+00  9.630066000000000e-03
7.311760000000000e+03   -8.708850971109234e+00  8.499715000000000e-03
7.415650000000000e+03    5.591879696092987e+00  1.051462000000000e-02
7.501450000000000e+03    8.197118033430092e-01  9.309138000000000e-03
7.599060000000000e+03    2.496383743483468e+00  1.592381000000000e-02
7.720090000000000e+03   -3.305674726018490e+00  1.159763000000000e-02
7.807880000000000e+03    1.837433921917501e+00  1.768197000000000e-02
7.907990000000000e+03   -4.984307413582504e+00  1.215645000000000e-02
8.006670000000000e+03   -4.629603337710671e+00  1.351440000000000e-02
8.113920000000000e+03   -1.938656331897999e+00  1.213838000000000e-02
8.216360000000001e+03   -3.740107548001168e+00  1.255170000000000e-02
8.318510000000000e+03   -4.487768998898842e+00  1.278592000000000e-02
8.410520000000000e+03   -4.982331576872246e+00  1.009003000000000e-02
8.509030000000001e+03   -5.658902012021445e+00  9.837400000000000e-03
8.597570000000000e+03   -1.440160295022052e+01  1.333312000000000e-02
8.708889999999999e+03   -6.272407720053370e+00  1.328997000000000e-02
8.818370000000001e+03    2.726315081466222e+00  1.506178000000000e-02
8.912660000000000e+03    5.662619490129493e+00  1.367963000000000e-02
9.001870000000001e+03   -1.363811859506551e+01  1.075839000000000e-02
9.097500000000000e+03    6.739433122667461e+00  8.372291000000000e-03
9.572940000000001e+03    3.773635581695765e+01  6.957275000000000e-03


==> tex/build/figures/fit-cgale-jpas/west2-cgal-jpas.txt <==
# Data of showing the CGIALGE output for west2 region for J-PAS data.
# In Fig.4 it has shown in west2 panel with line.
# Regarding the raw data and where it is downloaded you can check 'INPUT.conf'.
# 
# 
# Project title: J-PAS: unprecedented precision in stellar populations of diffuse tidal features
# Git commit (that produced this dataset): 0b8f01e
# Git repository: https://gitlab.com/sepideh.esk/alba
# DOI (Journal): https://doi.org/10.1051/0004-6361/202558180
# DOI (Zenodo): https://doi.org/10.5281/zenodo.17674805
#
# Copyright (C) 2026 Sepideh Eskandarlou <sepideh.eskandarlou@gmail.com>
# Dataset is available under Creative Commons Attribution-ShareAlike (CC BY-SA).
# License URL: https://creativecommons.org/licenses/by-sa/4.0
# Column 1: ARITH_1 [arith_unit_1,f64,] Column from arithmetic operation 1
# Column 2: Fnu     [mJy         ,f64,] 
3.007250000257045e+03   3.451352744814173e-02
3.017710000257939e+03   3.382496806955004e-02
3.028170000258833e+03   3.503073872314477e-02
3.043860000260174e+03   3.829573843597725e-02
3.064780000261962e+03   3.689595614188002e-02
3.071222192567498e+03   3.665156127826567e-02
3.073534144491449e+03   3.656302451919841e-02
3.075846096415401e+03   3.647501758627407e-02
3.078158048339351e+03   3.648921754463946e-02
3.080470000263304e+03   3.679320593947528e-02
3.082781952187256e+03   3.630945507708950e-02
3.085093904111206e+03   3.611471368658908e-02
3.085700000263751e+03   3.609059659854292e-02
3.087405856035158e+03   3.615167023773228e-02
3.089717807959109e+03   3.623553627644861e-02
3.106620000265539e+03   3.685272922953719e-02
3.127540000267327e+03   3.708893682171664e-02
3.148460000269115e+03   3.733225853743353e-02
3.169380000270903e+03   3.806383864061938e-02
3.190300000272691e+03   3.888266670287522e-02
3.211220000274479e+03   3.972210149223985e-02
3.227651166722039e+03   3.956123705843884e-02
3.230080875110708e+03   3.953652244611735e-02
3.232140000276268e+03   3.951824322669922e-02
3.232510583499377e+03   3.955021476532626e-02
3.234940291888046e+03   4.011684917244006e-02
3.237370000276715e+03   4.169226402659556e-02
3.239799708665383e+03   4.053273686278536e-02
3.242229417054052e+03   4.037958132057913e-02
3.244659125442721e+03   4.058484157923174e-02
3.247088833831390e+03   4.079402084434833e-02
3.253060000278056e+03   4.131034395837646e-02
3.273980000279844e+03   4.033448366169454e-02
3.294900000281632e+03   4.034597501725803e-02
3.315820000283420e+03   4.189625727526382e-02
3.324637130697855e+03   4.102553411227001e-02
3.327139848094648e+03   4.077615404508357e-02
3.329642565491442e+03   4.052758438285618e-02
3.332145282888236e+03   4.046848470211807e-02
3.334648000285029e+03   4.094676647171003e-02
3.336740000285208e+03   4.012507178637688e-02
3.337150717681823e+03   4.004427381951527e-02
3.339653435078617e+03   4.009039508048171e-02
3.340280028113309e+03   4.014887271131543e-02
3.342156152475411e+03   4.032825114917880e-02
3.342794521156574e+03   4.038948398766759e-02
3.344658869872204e+03   4.056862947995635e-02
3.345309014199839e+03   4.063151607053447e-02
3.347823507243106e+03   4.092045241554977e-02
3.350338000286371e+03   4.134080799424854e-02
3.352852493329636e+03   4.140700983437350e-02
3.355366986372901e+03   4.160430820255930e-02
3.357660000286996e+03   4.182712202493112e-02
3.357881479416167e+03   4.180204574258895e-02
3.360395972459432e+03   4.151719194537305e-02
3.378580000288785e+03   3.942433441670611e-02
3.399500000290573e+03   4.483823996030363e-02
3.420420000292361e+03   4.818550260523213e-02
3.441340000294149e+03   4.796178041240176e-02
3.462260000295937e+03   4.716287551361146e-02
3.483180000297725e+03   4.774780523886468e-02
3.504100000299513e+03   4.711369964190162e-02
3.525020000301301e+03   4.223420023682044e-02
3.545940000303090e+03   4.492699434085493e-02
3.566860000304878e+03   4.577326568399611e-02
3.587780000306666e+03   4.730793170542200e-02
3.608700000308454e+03   4.838129036731203e-02
3.629620000310242e+03   4.947415111589890e-02
3.650540000312030e+03   5.226038575503558e-02
3.671460000313818e+03   5.433792218005424e-02
3.692380000315607e+03   5.194085768945807e-02
3.713300000317395e+03   5.644210972505743e-02
3.734220000319183e+03   4.822956699575928e-02
3.755140000320971e+03   4.834452051594679e-02
3.776060000322759e+03   5.366344459261346e-02
3.796980000324547e+03   5.508280276183127e-02
3.807440000325441e+03   5.653873902424936e-02
3.817900000326335e+03   5.926045289738515e-02
3.828338427475479e+03   5.994666785786585e-02
3.831220320688662e+03   6.013702072555014e-02
3.831467006958569e+03   6.015333293012515e-02
3.833552726613963e+03   6.029145463587516e-02
3.834102213901846e+03   6.032807708546384e-02
3.834351255301048e+03   6.034479677066037e-02
3.836438545042638e+03   6.050046680637748e-02
3.836681306097054e+03   6.052286357515914e-02
3.836984107115029e+03   6.055294632987410e-02
3.837235503643526e+03   6.057985712868180e-02
3.838820000328124e+03   6.077848660586627e-02
3.839324363471312e+03   6.075755886643092e-02
3.839569479655022e+03   6.074478088599965e-02
3.839866000328213e+03   6.072698675515426e-02
3.840119751986003e+03   6.070985760027133e-02
3.840852745407842e+03   6.065445652302163e-02
3.842210181899986e+03   6.056300710599053e-02
3.842457653212991e+03   6.054958414328706e-02
3.842747893541396e+03   6.053414691448932e-02
3.843004000328481e+03   6.052011881801018e-02
3.843744059138203e+03   6.047177795535265e-02
3.845024184718630e+03   6.034321415332658e-02
3.845096000328660e+03   6.033451206353486e-02
3.845345826770960e+03   6.030363402428496e-02
3.845629786754580e+03   6.026800935286782e-02
3.845888248670960e+03   6.023582022368780e-02
3.846635372868564e+03   6.014843227206523e-02
3.847918638621384e+03   6.000979579496895e-02
3.847981818757335e+03   6.000237162008973e-02
3.848234000328928e+03   5.997154513276002e-02
3.848511679967764e+03   5.993538597872152e-02
3.848772497013438e+03   5.989965150629541e-02
3.849526686598925e+03   5.979466007230121e-02
3.850238483857115e+03   5.971194644353253e-02
3.850813092524137e+03   5.966570607476020e-02
3.850867637186009e+03   5.966215436315132e-02
3.851122173886897e+03   5.964683383460728e-02
3.851393573180948e+03   5.963168266386116e-02
3.851656745355916e+03   5.961658207851991e-02
3.852418000329286e+03   5.955819201484066e-02
3.853136862975359e+03   5.947489117107197e-02
3.853707546426890e+03   5.939956541304398e-02
3.853753455614683e+03   5.939367752605406e-02
3.854010347444866e+03   5.936216440187939e-02
3.854540993698394e+03   5.930811599658903e-02
3.855309314059647e+03   5.925775216197691e-02
3.855452782995599e+03   5.925039380263019e-02
3.856035242093603e+03   5.921689564056924e-02
3.856602000329644e+03   5.916536539270614e-02
3.856639274043357e+03   5.916102685477369e-02
3.856898521002835e+03   5.912740608439909e-02
3.858200627790008e+03   5.889942093278516e-02
3.858355087329334e+03   5.887235546663695e-02
3.858933621211847e+03   5.878706819839215e-02
3.859496454232398e+03   5.873720597714425e-02
3.859740000329912e+03   5.872671075824869e-02
3.859786694560803e+03   5.874017371790966e-02
3.861091941520369e+03   5.916451435825988e-02
3.861257391663069e+03   5.921475177926195e-02
3.861832000330091e+03   5.936673050706935e-02
3.862390908135151e+03   5.947700606496016e-02
3.862752801789478e+03   5.953227288569560e-02
3.863983255250730e+03   5.971403953133374e-02
3.864159695996803e+03   5.974930675768667e-02
3.864730379448335e+03   5.989073780964592e-02
3.865285362037905e+03   6.006565573645206e-02
3.865660601424900e+03   6.019689602238849e-02
3.867062000330538e+03   6.063266642623760e-02
3.867628758566580e+03   6.073563869717669e-02
3.868179815940658e+03   6.079560965174655e-02
3.868568401060320e+03   6.082438299998913e-02
3.869964304664273e+03   6.095913051998270e-02
3.870527137684823e+03   6.106298236096619e-02
3.871095680411054e+03   6.120600913302358e-02
3.871476200695742e+03   6.132363021383265e-02
3.872866608998008e+03   6.187143531559365e-02
3.873425516803067e+03   6.210211284547121e-02
3.874009760391260e+03   6.230714399159802e-02
3.874384000331163e+03   6.240748310501196e-02
3.875768913331742e+03   6.256847389915736e-02
3.876923840371466e+03   6.262371105496244e-02
3.877291799966585e+03   6.265997033753436e-02
3.878671217665476e+03   6.291315313090422e-02
3.879837920351672e+03   6.327487364949370e-02
3.880199599602006e+03   6.341785419429835e-02
3.880660000331700e+03   6.362802372673153e-02
3.881524278688023e+03   6.341990337349551e-02
3.882752000331879e+03   6.300681281456144e-02
3.883107399237428e+03   6.282645693106492e-02
3.884446209099210e+03   6.195005806978223e-02
3.885666080312085e+03   6.113224112774023e-02
3.885695717998810e+03   6.111408237057687e-02
3.886015198872849e+03   6.092417233181367e-02
3.886738577826507e+03   6.052899002525623e-02
3.887368139510398e+03   6.021325263581445e-02
3.888580160292292e+03   5.964793341216516e-02
3.888620788582391e+03   5.962990565535226e-02
3.888824297481902e+03   5.954081209662428e-02
3.889664433453186e+03   5.920272403430023e-02
3.890290069921585e+03   5.899727081605511e-02
3.891494240272498e+03   5.873471015102939e-02
3.891545859165971e+03   5.872608489084425e-02
3.891751723194776e+03   5.869197127027925e-02
3.892590289079863e+03   5.852851962479325e-02
3.893212000332773e+03   5.835176600553554e-02
3.894038596620386e+03   5.808346764279073e-02
3.894408320252705e+03   5.799881746643970e-02
3.894470929749551e+03   5.798939185422933e-02
3.894679148907650e+03   5.797121884163584e-02
3.895516144706542e+03   5.816144185956473e-02
3.896133930743961e+03   5.860086908613629e-02
3.896969947548750e+03   5.947183287437173e-02
3.897396000333131e+03   5.994809900408858e-02
3.897606574620524e+03   6.017445638142289e-02
3.898442000333220e+03   6.093202163515048e-02
3.899055861155148e+03   6.126041176706445e-02
3.899901298477116e+03   6.116678850279510e-02
3.900321070916711e+03   6.078858660639395e-02
3.900534000333399e+03   6.050066643632484e-02
3.901367855959898e+03   5.881373951509879e-02
3.901580000333488e+03   5.826878006902890e-02
3.901977791566336e+03   5.755950573590686e-02
3.902832649405481e+03   5.618505793810242e-02
3.903246141500290e+03   5.574935091988373e-02
3.903461426046274e+03   5.559586363190772e-02
3.904293711586577e+03   5.542221652188985e-02
3.904899721977524e+03   5.556756140760061e-02
3.905764000333846e+03   5.583540573408516e-02
3.906171212083871e+03   5.591236812501393e-02
3.906388851759148e+03   5.593524174681416e-02
3.907219567213255e+03   5.593275553552270e-02
3.908695351262211e+03   5.591721461684219e-02
3.909096282667451e+03   5.596481967622859e-02
3.909316277472022e+03   5.600126510435621e-02
3.910145422839933e+03   5.618946246931200e-02
3.910724353863537e+03   5.635141490448235e-02
3.911626702190576e+03   5.662465086543767e-02
3.912243703184896e+03   5.681675815539768e-02
3.913668265481472e+03   5.726371634648899e-02
3.914558053118941e+03   5.754352953769085e-02
3.916612177099406e+03   5.819297032237425e-02
3.917489404047306e+03   5.848119790328124e-02
3.919556088717341e+03   5.939079650568120e-02
3.922500000335276e+03   6.134266686693131e-02
3.925443911953211e+03   6.136402711449206e-02
3.928387823571146e+03   6.213787319208329e-02
3.931331735189081e+03   6.318156782736273e-02
3.932624410245173e+03   6.364197460091378e-02
3.934275646807016e+03   6.423098760059580e-02
3.935584807768168e+03   6.469869608264055e-02
3.938545205291163e+03   6.576194257409160e-02
3.941505602814159e+03   6.717632479063666e-02
3.943420000337064e+03   6.872813446501412e-02
3.944466000337154e+03   6.937331784166384e-02
3.947426397860149e+03   6.853065976985456e-02
3.950386795383145e+03   6.867033443386242e-02
3.953347192906140e+03   6.916046107559648e-02
3.956307590429135e+03   6.965524794724358e-02
3.960781625592990e+03   7.040558888069713e-02
3.963763219279635e+03   7.090735419845537e-02
3.964340000338852e+03   7.100552111708808e-02
3.966744812966280e+03   7.121413559792093e-02
3.969726406652923e+03   7.199022017918345e-02
3.972708000339568e+03   7.422819310269221e-02
3.975689594026212e+03   7.250227774027121e-02
3.978671187712856e+03   7.223457053506323e-02
3.981652781399501e+03   7.248614507282074e-02
3.983724541802323e+03   7.266469489354778e-02
3.984634375086145e+03   7.274319280871999e-02
3.985260000340641e+03   7.279720034580367e-02
3.986723406437126e+03   7.155969480462347e-02
3.989722271071929e+03   6.901838562949307e-02
3.992721135706732e+03   6.658360318628193e-02
3.995720000341535e+03   6.446581745661560e-02
3.998718864976337e+03   6.145573952960785e-02
3.999367439217777e+03   6.083709774111127e-02
4.001717729611140e+03   5.876181792651602e-02
4.002378079499051e+03   5.819230580248209e-02
4.004716594245943e+03   5.617631377245107e-02
4.005388719780326e+03   5.560070089629095e-02
4.006180000342429e+03   5.502571568654422e-02
4.007715458880746e+03   5.622665009192134e-02
4.008399360061601e+03   5.706229300626759e-02
4.011410000342876e+03   6.172985452379836e-02
4.014420640624151e+03   6.095961985339877e-02
4.017431280905425e+03   6.219725045212476e-02
4.020441921186700e+03   6.415339336356851e-02
4.023452561467975e+03   6.612250018172751e-02
4.027100000344217e+03   6.851644467991232e-02
4.034824673359473e+03   6.883389593678459e-02
4.037862005106084e+03   6.895896841983969e-02
4.040899336852695e+03   6.910031223288493e-02
4.043936668599305e+03   7.095046617843398e-02
4.046974000345916e+03   7.763086459706954e-02
4.048020000346005e+03   7.542138483740843e-02
4.050011332092527e+03   7.106354762465021e-02
4.053048663839137e+03   6.923815912796868e-02
4.055681869913412e+03   6.913941867089210e-02
4.056085995585748e+03   6.912670160513755e-02
4.058734902521986e+03   6.904319119542492e-02
4.059123327332359e+03   6.903092100847823e-02
4.061787935130558e+03   6.896067843096938e-02
4.064840967739131e+03   7.039067904891258e-02
4.067894000347704e+03   7.609733576509313e-02
4.068940000347793e+03   7.407899609449957e-02
4.070947032956277e+03   7.149050417441269e-02
4.074000065564850e+03   7.182792069179689e-02
4.077053098173423e+03   7.368949090726115e-02
4.080106130781996e+03   7.557133626934313e-02
4.089860000349581e+03   8.162304876816559e-02
4.110780000351369e+03   5.649819995290038e-02
4.131700000353158e+03   7.638953103757098e-02
4.134939216818379e+03   7.344870584022685e-02
4.137024936473774e+03   7.154958764959010e-02
4.138051912702409e+03   7.061289792101329e-02
4.140139202443999e+03   6.870598017089091e-02
4.140153515956864e+03   6.869289160566015e-02
4.141164608586439e+03   6.776848177601086e-02
4.143253468414226e+03   6.589082350538508e-02
4.143270137056385e+03   6.587644306773910e-02
4.144277304470469e+03   6.505566589731396e-02
4.146367734384452e+03   6.399270202617879e-02
4.146386758155905e+03   6.398898536731466e-02
4.147390000354499e+03   6.395324648246702e-02
4.149482000354677e+03   6.457538052113522e-02
4.149503379255425e+03   6.458643255963983e-02
4.150502696238528e+03   6.526737558840612e-02
4.152596266324904e+03   6.556610283652843e-02
4.152620000354946e+03   6.553172952106437e-02
4.153615392122558e+03   6.578305011026117e-02
4.155710532295130e+03   6.438397989189126e-02
4.155736621454466e+03   6.438697877519653e-02
4.156728088006588e+03   6.502723119815804e-02
4.158824798265356e+03   6.825964046763372e-02
4.158853242553986e+03   6.830948488745013e-02
4.159840783890618e+03   7.005842905383804e-02
4.161939064235582e+03   7.380726803697892e-02
4.161969863653507e+03   7.386238174151986e-02
4.165086484753027e+03   7.944855922797427e-02
4.173540000356734e+03   9.469155964685412e-02
4.194460000358522e+03   1.013887657003822e-01
4.198553666307894e+03   1.013967249837949e-01
4.201714249820908e+03   1.014024281368128e-01
4.204874833333924e+03   1.014098700386498e-01
4.208035416846938e+03   1.016420179900118e-01
4.211196000359952e+03   1.025100538549813e-01
4.214356583872967e+03   1.016515003239860e-01
4.215380000360310e+03   1.015790207023439e-01
4.217517167385982e+03   1.013003836031729e-01
4.220677750898997e+03   1.011134534477470e-01
4.223838334412012e+03   1.009276541796381e-01
4.236300000362098e+03   1.001852184766847e-01
4.244439498726559e+03   9.919168985849031e-02
4.247634624135891e+03   9.879868485506769e-02
4.248610938037347e+03   9.867825932346774e-02
4.250696657692741e+03   9.842051729554512e-02
4.250829749545223e+03   9.840405957921453e-02
4.251809203619071e+03   9.828308775604171e-02
4.253896493360661e+03   9.803063418952701e-02
4.254024874954554e+03   9.801564284924982e-02
4.255007469200796e+03   9.790356056291495e-02
4.257096329028582e+03   9.766614899372611e-02
4.257220000363886e+03   9.765132158432975e-02
4.258205734782520e+03   9.811837492136138e-02
4.260296164696502e+03   9.911561956765851e-02
4.260415125773218e+03   9.917283785010678e-02
4.261404000364244e+03   9.964572482392679e-02
4.263496000364423e+03   1.006160560823409e-01
4.263610251182550e+03   1.006683598346519e-01
4.264602265945969e+03   1.011238318098592e-01
4.266695836032344e+03   1.021018344152851e-01
4.266805376591882e+03   1.021535909201839e-01
4.267800531527693e+03   1.026253972785388e-01
4.269895671700265e+03   1.036236645150283e-01
4.270000502001214e+03   1.036736994708837e-01
4.270998797109418e+03   1.041504546404019e-01
4.273095507368185e+03   1.051532761519216e-01
4.274197062691142e+03   1.056809274283763e-01
4.276295343036106e+03   1.066875310057906e-01
4.277811013212861e+03   1.074158772509081e-01
4.278140000365674e+03   1.075741082503642e-01
4.281031260001333e+03   1.066428127661557e-01
4.284251506789805e+03   1.056273945078527e-01
4.287471753578277e+03   1.073093208479049e-01
4.290692000366747e+03   1.166229456571545e-01
4.293912247155219e+03   1.052176184035842e-01
4.297132493943691e+03   1.014251712782548e-01
4.299060000367463e+03   1.007756233872824e-01
4.300352740732164e+03   1.010832999029965e-01
4.303572987520634e+03   1.018769826402917e-01
4.319980000369251e+03   1.059551485074803e-01
4.340900000371039e+03   1.060042836309777e-01
4.361820000372827e+03   1.076814099720351e-01
4.382740000374615e+03   1.063932300917932e-01
4.403660000376403e+03   1.085192679724209e-01
4.424580000378191e+03   1.076493060883768e-01
4.445500000379980e+03   1.101926360760107e-01
4.466420000381768e+03   1.066551000491267e-01
4.487340000383556e+03   1.021450007340846e-01
4.508260000385344e+03   9.240830790776723e-02
4.526011652204733e+03   1.120643945977425e-01
4.529180000387132e+03   1.156071646908773e-01
4.529418739250556e+03   1.155610281723826e-01
4.532825826296380e+03   1.149505628850005e-01
4.536232913342203e+03   1.195659247835087e-01
4.539640000388026e+03   1.389588889541100e-01
4.543047087433850e+03   1.182517500606939e-01
4.546454174479672e+03   1.122851074838163e-01
4.549861261525496e+03   1.115623050192118e-01
4.549997428241762e+03   1.115353438132532e-01
4.550100000388920e+03   1.115150359853169e-01
4.553268348571320e+03   1.134309815254534e-01
4.553422571278843e+03   1.135243824260480e-01
4.556847714315923e+03   1.156031218815476e-01
4.560272857353003e+03   1.178001611272533e-01
4.563698000390083e+03   1.203199474612170e-01
4.567123143427162e+03   1.219879354966331e-01
4.570548286464244e+03   1.239778910198960e-01
4.571020000390708e+03   1.242679180950022e-01
4.573973429501322e+03   1.232077199805823e-01
4.577398572538403e+03   1.219750408060167e-01
4.591940000392497e+03   1.166911857299158e-01
4.612860000394285e+03   1.230637557500868e-01
4.633780000396073e+03   1.315591952329011e-01
4.654700000397861e+03   1.321284256276830e-01
4.662626289633034e+03   1.345017758282354e-01
4.666136217324710e+03   1.355575340258968e-01
4.669646145016386e+03   1.366213818955340e-01
4.673156072708062e+03   1.382332461582186e-01
4.675620000399649e+03   1.404474424894786e-01
4.676666000399739e+03   1.412389230377417e-01
4.680175928091416e+03   1.397127437908000e-01
4.683685855783092e+03   1.397248538555480e-01
4.687195783474768e+03   1.402852416743690e-01
4.690705711166445e+03   1.408521157448389e-01
4.696540000401437e+03   1.417972787770192e-01
4.717460000403225e+03   1.554904621079196e-01
4.738380000405014e+03   1.432203901268444e-01
4.759300000406802e+03   1.482668501815655e-01
4.780220000408590e+03   1.575415118361539e-01
4.801140000410378e+03   1.521152041207459e-01
4.822060000412166e+03   1.566751664468840e-01
4.842980000413954e+03   1.556883160927137e-01
4.857641077412361e+03   1.571627795710960e-01
4.861297808163386e+03   1.575320102337392e-01
4.863900000415742e+03   1.577955639805323e-01
4.864954538914410e+03   1.580881608778439e-01
4.868611269665434e+03   1.591706518653270e-01
4.872268000416458e+03   1.604428258414829e-01
4.875924731167483e+03   1.612104965311787e-01
4.879581461918507e+03   1.621673722538198e-01
4.883238192669530e+03   1.631933385205395e-01
4.884820000417531e+03   1.636382610566432e-01
4.886841152587876e+03   1.635518176504289e-01
4.886894923420554e+03   1.635495130834871e-01
4.890519864545648e+03   1.633935748867751e-01
4.894198576503419e+03   1.632357232095158e-01
4.897877288461190e+03   1.632423537530832e-01
4.901556000418961e+03   1.637161483026038e-01
4.905234712376732e+03   1.629182536307436e-01
4.905740000419319e+03   1.628727647607464e-01
4.908913424334503e+03   1.623907245012204e-01
4.912592136292275e+03   1.619964276805238e-01
4.916270848250047e+03   1.616017778978215e-01
4.926660000421107e+03   1.604768010259406e-01
4.947580000422895e+03   1.662734839154226e-01
4.968500000424683e+03   1.706206549720643e-01
4.989420000426471e+03   1.710710198681256e-01
5.010340000428259e+03   1.714427934561714e-01
5.031260000430048e+03   1.721760564273819e-01
5.052180000431836e+03   1.754854421743831e-01
5.069341622434841e+03   1.697187111560281e-01
5.073100000433624e+03   1.684425626812064e-01
5.073157716934783e+03   1.684041152684083e-01
5.076973811434725e+03   1.659786934088056e-01
5.080789905934666e+03   1.763842148645995e-01
5.084606000434607e+03   2.230824486982816e-01
5.088422094934549e+03   1.712935484880395e-01
5.092238189434491e+03   1.557022987248462e-01
5.094020000435412e+03   1.544361845112876e-01
5.096054283934433e+03   1.563114245302543e-01
5.099870378434374e+03   1.599600562618615e-01
5.114940000437200e+03   1.744793120955813e-01
5.132956071924355e+03   1.759324933217809e-01
5.135860000438988e+03   1.761673910198385e-01
5.136820054053282e+03   1.760968640814791e-01
5.140684036182209e+03   1.758135474644519e-01
5.144548018311135e+03   1.756935102450529e-01
5.148412000440062e+03   1.760380915277556e-01
5.152275982568989e+03   1.751161907974681e-01
5.156139964697914e+03   1.746576816968785e-01
5.156780000440776e+03   1.746089903106130e-01
5.160003946826841e+03   1.757285355197109e-01
5.163867928955769e+03   1.770753081613133e-01
5.171541885549142e+03   1.797610400693258e-01
5.175434914272699e+03   1.811292008523115e-01
5.177700000442564e+03   1.820263217126376e-01
5.179327942996255e+03   1.820565778998291e-01
5.183220971719812e+03   2.002266852489235e-01
5.187114000443370e+03   2.695653401746659e-01
5.191007029166926e+03   2.000922112929469e-01
5.194900057890483e+03   1.816534901494513e-01
5.198620000444353e+03   1.813898790804910e-01
5.198793086614040e+03   1.813107853273904e-01
5.202686115337598e+03   1.797011320495343e-01
5.219540000446141e+03   1.726638185765710e-01
5.221599157278595e+03   1.721583262525230e-01
5.225529868070861e+03   1.711906659770090e-01
5.229460578863128e+03   1.707360326156527e-01
5.230984895727866e+03   1.744418313941721e-01
5.233391289655394e+03   2.250264748909736e-01
5.234922671908017e+03   3.173758676839206e-01
5.237322000447662e+03   4.341024739786256e-01
5.238860448088166e+03   3.773771942109199e-01
5.240460000447929e+03   2.744290138606221e-01
5.241252711239928e+03   2.239052640634958e-01
5.242798224268317e+03   1.818027419039475e-01
5.245183422032194e+03   1.714762316366215e-01
5.246736000448465e+03   1.720612523601600e-01
5.249114132824461e+03   1.723402129401197e-01
5.250673776628615e+03   1.724211632912895e-01
5.253044843616727e+03   1.731537344104238e-01
5.254611552808765e+03   1.738314469312271e-01
5.258549328988915e+03   1.756064927915765e-01
5.261380000449717e+03   1.768881043054653e-01
5.262487105169064e+03   1.769396891903256e-01
5.282300000451505e+03   1.778615755066524e-01
5.303220000453293e+03   1.857318197336731e-01
5.324140000455081e+03   1.798550371023758e-01
5.345060000456870e+03   1.838641587341308e-01
5.365980000458658e+03   1.810179327924744e-01
5.386900000460446e+03   1.764373183943219e-01
5.407820000462234e+03   1.676258898858014e-01
5.428740000464022e+03   1.728235965843749e-01
5.449660000465810e+03   1.821752414983330e-01
5.470580000467598e+03   1.903969991917678e-01
5.491500000469387e+03   1.976303449779443e-01
5.512420000471175e+03   1.823513273269783e-01
5.533340000472963e+03   2.021555549181628e-01
5.554260000474751e+03   2.114450521719446e-01
5.575180000476539e+03   1.955401689622569e-01
5.596100000478327e+03   2.095200109894746e-01
5.617020000480115e+03   2.103033973907186e-01
5.637940000481904e+03   2.082814977184259e-01
5.658860000483692e+03   2.062476924463300e-01
5.679780000485480e+03   2.095196855691834e-01
5.700700000487268e+03   2.149225808118513e-01
5.721620000489056e+03   2.127345898839115e-01
5.742540000490844e+03   2.146809338668332e-01
5.763460000492632e+03   2.151001126101721e-01
5.784380000494421e+03   2.211309363497599e-01
5.805300000496209e+03   2.255552521985169e-01
5.826220000497997e+03   2.229882090542037e-01
5.847140000499785e+03   2.188277418697856e-01
5.868060000501573e+03   2.259017223028705e-01
5.888980000503361e+03   2.268469569160228e-01
5.909900000505149e+03   2.299786699436901e-01
5.930820000506938e+03   2.276885952575666e-01
5.951740000508726e+03   2.343055755869779e-01
5.972660000510514e+03   2.304715499184037e-01
5.993580000512302e+03   2.455760687019924e-01
6.014500000514090e+03   2.406432711198910e-01
6.035420000515878e+03   2.442808871320659e-01
6.056340000517666e+03   2.398666351508577e-01
6.077260000519454e+03   2.472444332917759e-01
6.098180000521243e+03   2.526725413761097e-01
6.119100000523031e+03   2.479700544686594e-01
6.127844347547238e+03   2.485177253137514e-01
6.132457260791767e+03   2.488065935004239e-01
6.137070174036297e+03   2.491153838876925e-01
6.140020000524819e+03   2.506637569187623e-01
6.141683087280826e+03   2.501204315768009e-01
6.146296000525355e+03   2.545778690445795e-01
6.150908913769885e+03   2.428109933257330e-01
6.155521827014416e+03   2.369919685452197e-01
6.160134740258944e+03   2.332811507961604e-01
6.160940000526607e+03   2.326355497159929e-01
6.164747653503473e+03   2.356308288653228e-01
6.181860000528395e+03   2.491838869166444e-01
6.202780000530183e+03   2.510229415602555e-01
6.223700000531971e+03   2.527897478777724e-01
6.244620000533760e+03   2.568040678444787e-01
6.265540000535548e+03   2.560899928723332e-01
6.286460000537336e+03   2.552623402716660e-01
6.307380000539124e+03   2.609742534038844e-01
6.328300000540912e+03   2.664313421629497e-01
6.349220000542700e+03   2.672693827197469e-01
6.370140000544488e+03   2.631807907190207e-01
6.391060000546277e+03   2.656790589521146e-01
6.411980000548065e+03   2.563602707949083e-01
6.432900000549853e+03   2.612515982238532e-01
6.453820000551641e+03   2.527383412821767e-01
6.474740000553429e+03   2.636843993656639e-01
6.495660000555217e+03   2.637182263826596e-01
6.516580000557005e+03   2.587601223346599e-01
6.537500000558794e+03   2.538334194645788e-01
6.558420000560582e+03   2.656245126151487e-01
6.570016914490742e+03   2.684252190274114e-01
6.574962686008872e+03   2.696244070518783e-01
6.579340000562370e+03   2.706884184390516e-01
6.579908457527004e+03   2.706162969107355e-01
6.582531232423105e+03   2.702880490836798e-01
6.584854229045133e+03   2.700201852746828e-01
6.587486424458413e+03   2.697643014619919e-01
6.589800000563264e+03   2.692412981017513e-01
6.592441616493721e+03   2.688470077948359e-01
6.594745772081395e+03   2.684920139954174e-01
6.597396808529029e+03   2.681955021497975e-01
6.599691543599524e+03   2.680668467788617e-01
6.600260000564158e+03   2.680243926415782e-01
6.602352000564338e+03   2.686567634403079e-01
6.604637315117656e+03   2.691118889912968e-01
6.607307192599646e+03   2.695732454156477e-01
6.609583086635786e+03   2.700701954559347e-01
6.612262384634952e+03   2.707242174143365e-01
6.617217576670262e+03   2.719605280080729e-01
6.621180000565946e+03   2.729518963836642e-01
6.622172768705569e+03   2.731380509047607e-01
6.642100000567734e+03   2.768911335313469e-01
6.663020000569522e+03   2.780442200134339e-01
6.683940000571311e+03   2.814259226274164e-01
6.704860000573099e+03   2.787583814197854e-01
6.725780000574887e+03   2.822535997011166e-01
6.746700000576675e+03   2.840130951424235e-01
6.767620000578463e+03   2.841761468317836e-01
6.788540000580251e+03   2.814347862658995e-01
6.809460000582039e+03   2.907257628098223e-01
6.828646151759584e+03   2.927471779984337e-01
6.830380000583827e+03   2.929302669732566e-01
6.833786613966047e+03   2.918099239391275e-01
6.838927076172511e+03   2.901150931300892e-01
6.844067538378975e+03   2.885507529517966e-01
6.844289049175039e+03   2.884968836742018e-01
6.849208000585437e+03   2.873676305772457e-01
6.849441287027974e+03   2.872878764750986e-01
6.851300000585616e+03   2.866143690572083e-01
6.854348462791901e+03   2.836178449174291e-01
6.854593524880909e+03   2.834978949110453e-01
6.859488924998364e+03   3.256318414783260e-01
6.859745762733843e+03   3.335883216513825e-01
6.864629387204827e+03   5.372927958407279e-01
6.864898000586778e+03   5.381795319550241e-01
6.866189105556676e+03   5.122982394118983e-01
6.869769849411291e+03   3.341552408198747e-01
6.870050238439713e+03   3.238640252703851e-01
6.871357829314670e+03   2.896519046709136e-01
6.872220000587404e+03   2.838059615070440e-01
6.875202476292648e+03   2.700884488109174e-01
6.876526553072667e+03   2.712864853262378e-01
6.880354714145583e+03   2.760462952659214e-01
6.881695276830661e+03   2.779401680009567e-01
6.885506951998518e+03   2.839857074556083e-01
6.886864000588656e+03   2.858588293671444e-01
6.892032724346653e+03   2.906743494623920e-01
6.893140000589192e+03   2.919546137313687e-01
6.897201448104647e+03   2.926967783028397e-01
6.902370171862642e+03   2.940529083747550e-01
6.907538895620638e+03   2.954161724440882e-01
6.914060000590980e+03   2.971407929981535e-01
6.934980000592768e+03   2.961874403222135e-01
6.955900000594556e+03   2.957828497581555e-01
6.964217929360188e+03   2.943971192319066e-01
6.969460447169405e+03   2.935185232019989e-01
6.974702964978624e+03   2.926422587721913e-01
6.976820000596344e+03   2.925595230520476e-01
6.979945482787843e+03   2.938563056460042e-01
6.985188000597060e+03   2.979416393986448e-01
6.990430518406279e+03   2.968550645051221e-01
6.995673036215498e+03   2.976752704239999e-01
6.997740000598133e+03   2.982666574095015e-01
7.000915554024716e+03   2.972302421766411e-01
7.003846602812670e+03   2.962750295793824e-01
7.006158071833934e+03   2.955202559944125e-01
7.008018042123458e+03   2.949119637066604e-01
7.009118952259618e+03   2.945515196271400e-01
7.013293531742796e+03   2.931826494827087e-01
7.014391301706564e+03   2.928236021733958e-01
7.018569021362136e+03   2.915752983185814e-01
7.018660000599921e+03   2.915565038927551e-01
7.019489500228125e+03   2.919173830906026e-01
7.019663651153511e+03   2.919997094612537e-01
7.023844510981476e+03   2.946320511690904e-01
7.024773625321543e+03   2.952949990999833e-01
7.024936000600457e+03   2.954080328498040e-01
7.029120000600815e+03   2.973022332485525e-01
7.030057750414961e+03   2.973162965792945e-01
7.030208350047405e+03   2.973054229384822e-01
7.034395490220154e+03   2.969075426320358e-01
7.035341875508380e+03   2.970815281884890e-01
7.035480699494351e+03   2.971182126181897e-01
7.039580000601709e+03   2.988503957343880e-01
7.039670979839493e+03   2.988506595694488e-01
7.040626000601798e+03   2.987937983254779e-01
7.040753048941297e+03   2.987794069076399e-01
7.044946469458833e+03   2.977317752060851e-01
7.045910125695217e+03   2.974966548446210e-01
7.046025398388245e+03   2.974713704541571e-01
7.050221959078171e+03   2.968475571592214e-01
7.051194250788635e+03   2.967403999315777e-01
7.056478375882054e+03   2.961742104180585e-01
7.060500000603497e+03   2.957426772184147e-01
7.061762500975473e+03   2.959652179495695e-01
7.081420000605285e+03   2.994439288887757e-01
7.102340000607073e+03   2.993181631511952e-01
7.123260000608861e+03   3.014722768959606e-01
7.144180000610650e+03   3.054252522568248e-01
7.165100000612438e+03   3.018232069279469e-01
7.186020000614226e+03   3.071854726465324e-01
7.206940000616014e+03   3.116675078076802e-01
7.227860000617802e+03   3.132155068328786e-01
7.248780000619590e+03   3.136807302097587e-01
7.269700000621378e+03   3.144376741887540e-01
7.290620000623167e+03   3.191006161180207e-01
7.311540000624955e+03   3.207441454319063e-01
7.332460000626743e+03   3.183844268267365e-01
7.353380000628531e+03   3.233018879176102e-01
7.367804682678903e+03   3.219121445897507e-01
7.373351012167092e+03   3.213723511815768e-01
7.374300000630319e+03   3.212817783977337e-01
7.378897341655282e+03   3.201187256975546e-01
7.384443671143472e+03   3.200057987041027e-01
7.389990000631660e+03   3.235491406390572e-01
7.395220000632107e+03   3.175167401362110e-01
7.395536330119849e+03   3.171710131548061e-01
7.401082659608039e+03   3.147679208231297e-01
7.406628989096229e+03   3.136599799459871e-01
7.412175318584417e+03   3.125595803725077e-01
7.416140000633895e+03   3.117700549147897e-01
7.437060000635684e+03   3.091487882990145e-01
7.441847730445387e+03   3.083118700890250e-01
7.447449797993542e+03   3.073285204824968e-01
7.453051865541698e+03   3.063493049772109e-01
7.457980000637472e+03   3.062801403535442e-01
7.458653933089853e+03   3.064123741943405e-01
7.464256000638008e+03   3.100678085110721e-01
7.469858068186164e+03   3.067829333488193e-01
7.475460135734319e+03   3.060491374071156e-01
7.478900000639260e+03   3.061557941528714e-01
7.481062203282474e+03   3.065906103615591e-01
7.486664270830630e+03   3.077275041253247e-01
7.499820000641048e+03   3.104070894148179e-01
7.520740000642836e+03   3.078780292128491e-01
7.541660000644624e+03   3.158291007674998e-01
7.562580000646412e+03   3.230687023151546e-01
7.583500000648201e+03   3.263743654344677e-01
7.604420000649989e+03   3.294729214899099e-01
7.625340000651777e+03   3.283042852247501e-01
7.632691078913927e+03   3.317278393263632e-01
7.638436809349038e+03   3.344121658315074e-01
7.643119677190897e+03   3.366054603752892e-01
7.644182539784150e+03   3.371040677008036e-01
7.645205396846291e+03   3.375843668371656e-01
7.646260000653565e+03   3.380823132016421e-01
7.648873258056989e+03   3.383268176511928e-01
7.649928270219260e+03   3.384317678692179e-01
7.650960547798579e+03   3.385385804834434e-01
7.654626838923082e+03   3.389277146841109e-01
7.655674000654371e+03   3.390278332320572e-01
7.656715698750867e+03   3.391183912508482e-01
7.660380419789172e+03   3.394058407384336e-01
7.661419731089482e+03   3.394950142162878e-01
7.662470849703154e+03   3.395923635376520e-01
7.666134000655265e+03   3.399569661513543e-01
7.667165461524592e+03   3.400536808621085e-01
7.667180000655353e+03   3.400549557429231e-01
7.668226000655442e+03   3.402326006323232e-01
7.671887581521356e+03   3.408260328940628e-01
7.672911191959703e+03   3.409932659248918e-01
7.673981151607732e+03   3.411711473797523e-01
7.677641162387448e+03   3.417974534169561e-01
7.678656922394814e+03   3.419736077859832e-01
7.679736302560018e+03   3.421611237663597e-01
7.683394743253541e+03   3.427976757642698e-01
7.685491453512306e+03   3.431628838782284e-01
7.688100000657141e+03   3.436175970424434e-01
7.689148324119633e+03   3.440717927519762e-01
7.691246604464595e+03   3.449815596237731e-01
7.709020000658929e+03   3.527234706871679e-01
7.729940000660717e+03   3.472807778435682e-01
7.750860000662506e+03   3.480919855582416e-01
7.771780000664294e+03   3.564973350536177e-01
7.792700000666082e+03   3.579708181260247e-01
7.813620000667870e+03   3.628084381763290e-01
7.834540000669658e+03   3.627994660390778e-01
7.855460000671446e+03   3.668854036296181e-01
7.876380000673234e+03   3.709891306932240e-01
7.897300000675023e+03   3.742816153323494e-01
7.918220000676811e+03   3.731200353401866e-01
7.939140000678599e+03   3.688852787075283e-01
7.960060000680387e+03   3.679060246505118e-01
7.980980000682175e+03   3.661405549093697e-01
8.001900000683963e+03   3.622469047351522e-01
8.022820000685751e+03   3.533184399706870e-01
8.043740000687540e+03   3.625560186907940e-01
8.064660000689328e+03   3.580186858035412e-01
8.083206524479006e+03   3.614471014814946e-01
8.085580000691116e+03   3.618873460078277e-01
8.089291393532503e+03   3.617208444461180e-01
8.095376262586001e+03   3.614482772444128e-01
8.101461131639497e+03   3.614128014527036e-01
8.106500000692904e+03   3.619418439088792e-01
8.107546000692993e+03   3.623962028028806e-01
8.113630869746490e+03   3.632045526060078e-01
8.119715738799987e+03   3.646920770387737e-01
8.125800607853485e+03   3.664239702117580e-01
8.127420000694692e+03   3.668861931466687e-01
8.131885476906981e+03   3.673244208172168e-01
8.148340000696480e+03   3.689415457213361e-01
8.169260000698268e+03   3.716487728849374e-01
8.190180000700057e+03   3.727665632861978e-01
8.211100000701845e+03   3.724566391670680e-01
8.232020000703633e+03   3.756423657017314e-01
8.252940000705421e+03   3.748023148706994e-01
8.273860000707209e+03   3.700783025208478e-01
8.294780000708997e+03   3.735693799630636e-01
8.315700000710785e+03   3.739871427891994e-01
8.336620000712574e+03   3.826448127317746e-01
8.357540000714362e+03   3.854228458011517e-01
8.378460000716150e+03   3.937396857470970e-01
8.399380000717938e+03   3.957639523217875e-01
8.420300000719726e+03   3.952422237316368e-01
8.441220000721514e+03   3.993176539399604e-01
8.462140000723302e+03   3.978281518056226e-01
8.483060000725091e+03   4.005767345590743e-01
8.503980000726879e+03   4.059870906020644e-01
8.524900000728667e+03   4.094423968936539e-01
8.545820000730455e+03   4.109520398160930e-01
8.566740000732243e+03   4.028702611668561e-01
8.587660000734031e+03   4.074747861056673e-01
8.608580000735819e+03   4.088535048312995e-01
8.629500000737607e+03   4.115091667181961e-01
8.650420000739396e+03   4.140934390170134e-01
8.671340000741184e+03   4.147955479477567e-01
8.691193804026325e+03   4.102470517074145e-01
8.692260000742972e+03   4.100011118070349e-01
8.697736353206023e+03   4.095734513046105e-01
8.703708121958687e+03   4.091050162776697e-01
8.704278902385720e+03   4.090604213765782e-01
8.710260091655562e+03   4.086568794581216e-01
8.710821451565420e+03   4.086349141048597e-01
8.713180000744760e+03   4.085830140228325e-01
8.716812061352439e+03   4.095176016538281e-01
8.717265299718749e+03   4.096134156008944e-01
8.717364000745118e+03   4.096334372058702e-01
8.723364031049316e+03   4.105963748542879e-01
8.723827474975900e+03   4.106868393266508e-01
8.723906549924817e+03   4.107028623073211e-01
8.729916000746191e+03   4.121132066399602e-01
8.730389650233052e+03   4.122048646512755e-01
8.730449099104515e+03   4.122159332966142e-01
8.732908197134204e+03   4.126073088032319e-01
8.734100000746548e+03   4.127981493324579e-01
8.736467970443065e+03   4.128361810832651e-01
8.736951825490203e+03   4.128641976409144e-01
8.736991648284213e+03   4.128667762284262e-01
8.739482148037827e+03   4.130992918252374e-01
8.743019940139942e+03   4.134687416242753e-01
8.743514000747353e+03   4.135002932551355e-01
8.743534197463912e+03   4.135014299525266e-01
8.746056098941448e+03   4.135585143169646e-01
8.749571909836819e+03   4.135537868744855e-01
8.750076176004504e+03   4.135661285732440e-01
8.751679674032748e+03   4.136427698480525e-01
8.752630049845071e+03   4.137161888134984e-01
8.755020000748336e+03   4.139922257427395e-01
8.756123879533694e+03   4.137572672749240e-01
8.756638351261656e+03   4.136522285120509e-01
8.758267755712135e+03   4.132896148892927e-01
8.759204000748694e+03   4.130488143852191e-01
8.763200526518809e+03   4.117631058382898e-01
8.764855837391526e+03   4.112012880371667e-01
8.765777951652319e+03   4.109031292219005e-01
8.769762701775959e+03   4.097662982873139e-01
8.771443919070914e+03   4.093611543351483e-01
8.772351902555942e+03   4.091622620439440e-01
8.773579730414383e+03   4.089123659969141e-01
8.775940000750124e+03   4.083978005294243e-01
8.778032000750303e+03   4.094682403569268e-01
8.778925853459563e+03   4.098610247903663e-01
8.780184297998832e+03   4.103718927094253e-01
8.784620082429692e+03   4.120772862588539e-01
8.785499804363186e+03   4.124413152483647e-01
8.786788865583283e+03   4.129950406919711e-01
8.791208164109081e+03   4.150180883638895e-01
8.793393433167732e+03   4.160994464101570e-01
8.796860000751913e+03   4.179654523677995e-01
8.797796245788471e+03   4.177805894034818e-01
8.799651226106806e+03   4.173519482685969e-01
8.799998000752181e+03   4.172579514777017e-01
8.804384327467860e+03   4.157579355374791e-01
8.806275419768710e+03   4.150854427919453e-01
8.806602568336632e+03   4.149749106698514e-01
8.812899613430611e+03   4.130974967712088e-01
8.813207135921080e+03   4.130113129315674e-01
8.817780000753701e+03   4.118223735682426e-01
8.819523807092515e+03   4.118971839324346e-01
8.819811703505531e+03   4.119225908665061e-01
8.826148000754416e+03   4.125484653544328e-01
8.826416271089980e+03   4.125527339517577e-01
8.829894161110018e+03   4.123789934911357e-01
8.832772194416319e+03   4.121870617428028e-01
8.836541121021766e+03   4.121475241680811e-01
8.838700000755489e+03   4.121845763699886e-01
8.839396388078223e+03   4.121385783258220e-01
8.843188080933513e+03   4.119044155126826e-01
8.846020581740124e+03   4.117428616061151e-01
8.849835040845261e+03   4.116461705930159e-01
8.852644775402026e+03   4.117568969749177e-01
8.856482000757009e+03   4.118187853008607e-01
8.859620000757277e+03   4.113439933982239e-01
8.863128960668757e+03   4.118293132967852e-01
8.866394255079411e+03   4.124372780786064e-01
8.869775920580505e+03   4.131842769663763e-01
8.873068691499591e+03   4.139322833212916e-01
8.876422880492253e+03   4.146965095335119e-01
8.879743127919775e+03   4.154554623842413e-01
8.880540000759065e+03   4.156431358050294e-01
8.883069840404001e+03   4.143252110096294e-01
8.886417564339958e+03   4.127116533669848e-01
8.893092000760138e+03   4.098618571860276e-01
8.899766437180318e+03   4.056173260884100e-01
8.901460000760853e+03   4.046672448628795e-01
8.906440873600503e+03   4.081948293573971e-01
8.911237227670379e+03   4.117286851345230e-01
8.913115310020685e+03   4.131150688344299e-01
8.917945420943781e+03   4.166857840968877e-01
8.919789746440865e+03   4.180511892401177e-01
8.922380000762641e+03   4.199717148238613e-01
8.924653614217181e+03   4.172346024485226e-01
8.931361807490581e+03   4.093541915908832e-01
8.938070000763983e+03   4.020525684726530e-01
8.943300000764430e+03   3.950585738592991e-01
8.944778194037384e+03   3.971897757251716e-01
8.951486387310784e+03   4.074868749264948e-01
8.958194580584184e+03   4.180312736490874e-01
8.964220000766218e+03   4.275316504248051e-01
8.964902773857586e+03   4.274327815941588e-01
8.966508798538318e+03   4.272000286443958e-01
8.973258599095918e+03   4.262188517969823e-01
8.980008399653521e+03   4.252353293505345e-01
8.985140000768006e+03   4.246813655593666e-01
8.986758200211121e+03   4.249104361163213e-01
8.993508000768721e+03   4.265986679520603e-01
9.000257801326323e+03   4.262996693134187e-01
9.006060000769794e+03   4.266714612974797e-01
9.007007601883923e+03   4.269796988069291e-01
9.013757402441526e+03   4.294393144569976e-01
9.020507202999126e+03   4.319076217934303e-01
9.026980000771582e+03   4.342804895232166e-01
9.036380406994012e+03   4.350262291406372e-01
9.043182805439188e+03   4.355659342798910e-01
9.047900000773370e+03   4.359423151224797e-01
9.049985203884362e+03   4.329993142593333e-01
9.056787602329536e+03   4.236959286246305e-01
9.063590000774711e+03   4.152604905214902e-01
9.068820000775158e+03   4.068750900541558e-01
9.070392399219887e+03   4.084182791775358e-01
9.077194797665061e+03   4.160086989681345e-01
9.083997196110235e+03   4.239424340470219e-01
9.089740000776947e+03   4.306613789102824e-01
9.090799594555410e+03   4.312007571223787e-01
9.110660000778735e+03   4.413527737676266e-01
9.125023492348253e+03   4.409957613271581e-01
9.131580000780523e+03   4.408295273282343e-01
9.131892619456768e+03   4.407304488531563e-01
9.138761746565282e+03   4.385526655954309e-01
9.145630873673796e+03   4.367671163758673e-01
9.152500000782311e+03   4.361061327670429e-01
9.159369127890826e+03   4.379096205588321e-01
9.166238254999340e+03   4.408525820655165e-01
9.173107382107853e+03   4.442068211094459e-01
9.173420000784099e+03   4.443598629444686e-01
9.179976509216369e+03   4.457203058252118e-01
9.194340000785887e+03   4.487097398949129e-01
9.215260000787675e+03   4.402623515098913e-01
9.236180000789464e+03   4.454350731109458e-01
9.242866652878009e+03   4.458318097811698e-01
9.249824489856608e+03   4.462442550494807e-01
9.256782326835211e+03   4.466611603304354e-01
9.257100000791252e+03   4.467036095265541e-01
9.263740163813814e+03   4.451599214856057e-01
9.270698000792414e+03   4.449865538554749e-01
9.277655837771015e+03   4.408638346864522e-01
9.278020000793040e+03   4.407237055403603e-01
9.284613674749618e+03   4.423523731971318e-01
9.291571511728220e+03   4.445919553584872e-01
9.298529348706821e+03   4.468418898372063e-01
9.298940000794828e+03   4.469748522439734e-01
9.319860000796616e+03   4.505373636525128e-01
9.340780000798404e+03   4.490303564778457e-01
9.361700000800192e+03   4.510442519614015e-01
9.382620000801980e+03   4.531043375198331e-01
9.401381346687942e+03   4.536065647679488e-01
9.403540000803769e+03   4.536638388402347e-01
9.408458510217459e+03   4.511383984889835e-01
9.415535673746974e+03   4.474985454153975e-01
9.422612837276487e+03   4.444047907697401e-01
9.424460000805557e+03   4.440071508466455e-01
9.429690000806004e+03   4.486079675669446e-01
9.436767164335521e+03   4.505523568587466e-01
9.443844327865034e+03   4.540856369669589e-01
9.445380000807345e+03   4.549756205314598e-01
9.450921491394549e+03   4.565467040557392e-01
9.457695777383578e+03   4.584762869442906e-01
9.457998654924066e+03   4.585626585676438e-01
9.464815333240393e+03   4.605088543015526e-01
9.466300000809133e+03   4.609408707838056e-01
9.471934889097205e+03   4.609204440962782e-01
9.479054444954019e+03   4.647373979366881e-01
9.486174000810832e+03   4.794186892338677e-01
9.487220000810921e+03   4.772471852131490e-01
9.493293556667646e+03   4.626095376338036e-01
9.500413112524460e+03   4.562862885495060e-01
9.507532668381273e+03   4.538106294864935e-01
9.508140000812709e+03   4.536021221111120e-01
9.514652224238087e+03   4.551242269547496e-01
9.529060000814497e+03   4.585023830392277e-01
9.549980000816286e+03   4.627184325292854e-01
9.570900000818074e+03   4.635868872538531e-01
9.591820000819862e+03   4.635031024887562e-01
9.612740000821650e+03   4.650454165954456e-01
9.624553349815089e+03   4.600624216445252e-01
9.631798512567600e+03   4.569911497950509e-01
9.633660000823438e+03   4.562020923952704e-01
9.639043675320114e+03   4.553206405145943e-01
9.646288838072625e+03   4.549164157504738e-01
9.653534000825137e+03   4.567305888984091e-01
9.654580000825226e+03   4.561215522417952e-01
9.660779163577648e+03   4.547673507666400e-01
9.668024326330162e+03   4.554066852663601e-01
9.675269489082675e+03   4.568382748612209e-01
9.675500000827014e+03   4.568841069624586e-01
9.682514651835187e+03   4.587684323765370e-01
9.696420000828803e+03   4.625161351481183e-01
9.717340000830591e+03   4.639088398809946e-01
9.738260000832379e+03   4.643406077123240e-01
9.759180000834167e+03   4.662131953460851e-01
9.780100000835955e+03   4.654067484662132e-01
9.801020000837743e+03   4.644386264557820e-01
9.821940000839531e+03   4.695259254734545e-01
9.842860000841320e+03   4.638802586850346e-01
9.863780000843108e+03   4.713425748754916e-01
9.884700000844896e+03   4.651062301667012e-01
9.905620000846684e+03   4.728427720079437e-01
9.926540000848472e+03   4.736415168028791e-01
9.939497017779566e+03   4.732523238663169e-01
9.946979263547708e+03   4.730241684095443e-01
9.947460000850260e+03   4.730156352963812e-01
9.954461509315852e+03   4.738869073264349e-01
9.955139915195019e+03   4.740341468880928e-01
9.961943755083996e+03   4.850742744457602e-01
9.962633936609634e+03   4.884533804085194e-01
9.968380000852048e+03   5.195799271716823e-01
9.969426000852138e+03   5.246942476976583e-01
9.970127958024248e+03   5.237304474984077e-01
9.976908246620280e+03   4.830821024036645e-01
9.977621979438865e+03   4.802916612458091e-01
9.984390492388426e+03   4.742434299219501e-01
9.985116000853479e+03   4.739719964197632e-01
9.989300000853837e+03   4.696179193417089e-01
9.991872738156568e+03   4.691170558022533e-01
9.992610022268094e+03   4.690200642236020e-01
9.999354983924712e+03   4.706733571085616e-01
1.000010404368271e+04   4.709789839982290e-01
1.000759806509732e+04   4.741234288789642e-01
1.001022000085562e+04   4.752294231094572e-01
1.001509208651194e+04   4.760782357554052e-01
1.003114000085741e+04   4.788811293825836e-01
1.005206000085920e+04   4.772376624402366e-01
1.007298000086099e+04   4.793093324091687e-01
1.009390000086278e+04   4.742451895101415e-01
1.011482000086457e+04   4.768700376688290e-01
1.013574000086635e+04   4.808763870917395e-01
1.015666000086814e+04   4.799437902279478e-01
1.017758000086993e+04   4.794015898268025e-01
1.019850000087172e+04   4.775937605083272e-01
1.021942000087351e+04   4.821218637268889e-01
1.024034000087529e+04   4.780445192196457e-01
1.026126000087708e+04   4.873415525302011e-01
1.028218000087887e+04   4.883437793652831e-01
1.030310000088066e+04   4.883241140761558e-01
1.032402000088245e+04   4.857035928531507e-01
1.034494000088423e+04   4.861784618599332e-01
1.036586000088602e+04   4.854509022984145e-01
1.038678000088781e+04   4.897066012134562e-01
1.040770000088960e+04   4.910110100260233e-01
1.042862000089139e+04   4.920343515572257e-01
1.044954000089318e+04   4.931713631654013e-01
1.046000000089407e+04   4.923241197566812e-01
1.048074126835428e+04   4.906237377195789e-01
1.048615000089630e+04   4.901758692449056e-01
1.048863095149034e+04   4.900538929136662e-01
1.049652063462641e+04   4.896817619232724e-01
1.050441031776247e+04   4.911911266587487e-01
1.051230000089854e+04   4.980238641487331e-01
1.052018968403461e+04   4.904020885741730e-01
1.052807936717067e+04   4.880911822157670e-01
1.053596905030674e+04   4.876678255224651e-01
1.053845000090078e+04   4.875396884776647e-01
1.054385873344280e+04   4.880379366672830e-01
1.055414000090211e+04   4.889856595295572e-01
1.059075000090525e+04   4.923668529536535e-01
1.064305000090972e+04   4.891223756402275e-01
1.065874000091106e+04   4.902728935509549e-01
1.069535000091419e+04   4.929576572387881e-01
1.074765000091866e+04   4.970001204890883e-01
1.075288000091910e+04   4.969847181016174e-01
1.079995000092313e+04   4.968092717747740e-01
1.085225000092760e+04   4.963553618572462e-01
1.085748000092804e+04   4.965379642534016e-01
1.090455000093207e+04   4.981634708842752e-01
1.095162000093609e+04   4.981210535307039e-01
1.095685000093654e+04   4.981124894436908e-01


==> tex/build/figures/fit-cgale-jpas/west2-jpas.txt <==
# Data of showing the flux and its erros for west2 region for J-PAS data.
# In Fig.4 it has shown in west2 panel with circles.
# Regarding the raw data and where it is downloaded you can check 'INPUT.conf'.
# 
# 
# Project title: J-PAS: unprecedented precision in stellar populations of diffuse tidal features
# Git commit (that produced this dataset): 0b8f01e
# Git repository: https://gitlab.com/sepideh.esk/alba
# DOI (Journal): https://doi.org/10.1051/0004-6361/202558180
# DOI (Zenodo): https://doi.org/10.5281/zenodo.17674805
#
# Copyright (C) 2026 Sepideh Eskandarlou <sepideh.eskandarlou@gmail.com>
# Dataset is available under Creative Commons Attribution-ShareAlike (CC BY-SA).
# License URL: https://creativecommons.org/licenses/by-sa/4.0
# Column 1: wavelength [nm ,f64,] Effective Wavelength.
# Column 2: Flux-6     [cgs,f64,] Wavelength Flux Density
# Column 3: Flux-err-6 [cgs,f64,] Wavelength Flux Density error
3.556580000000000e+03   5.209781000000000e-02   5.648403000000000e-03
3.808630000000000e+03   5.720934000000000e-02   2.929233000000000e-03
3.906500000000000e+03   5.698059000000000e-02   3.464723000000000e-03
4.010650000000000e+03   8.630277000000000e-02   4.575435000000000e-03
4.117410000000000e+03   9.314103999999999e-02   3.816246000000000e-03
4.209500000000000e+03   1.058407000000000e-01   3.200632000000000e-03
4.306260000000000e+03   1.067324000000000e-01   8.830843000000000e-03
4.413420000000000e+03   1.134110000000000e-01   5.172188000000000e-03
4.514420000000000e+03   1.354104000000000e-01   5.277967000000000e-03
4.608520000000000e+03   1.420454000000000e-01   4.465083000000000e-03
4.704400000000000e+03   1.474984000000000e-01   5.196626000000000e-03
4.802540000000000e+03   1.589850000000000e-01   5.962666000000000e-03
4.911150000000000e+03   1.671080000000000e-01   6.707284000000000e-03
5.005300000000000e+03   1.724371000000000e-01   4.861552000000000e-03
5.101530000000000e+03   2.014819000000000e-01   1.591361000000000e-02
5.207860000000000e+03   1.808974000000000e-01   6.020615000000000e-03
5.303520000000000e+03   1.948701000000000e-01   6.622189000000000e-03
5.396850000000000e+03   1.806829000000000e-01   5.654012000000000e-03
5.501640000000000e+03   1.987155000000000e-01   1.174473000000000e-02
5.604080000000000e+03   2.205380000000000e-01   7.210553000000000e-03
5.709680000000000e+03   2.143668000000000e-01   7.048243000000000e-03
5.811190000000000e+03   2.456250000000000e-01   7.707248000000000e-03
5.919700000000000e+03   2.477993000000000e-01   7.188287000000000e-03
6.009760000000000e+03   2.690080000000000e-01   7.741770000000000e-03
6.117190000000000e+03   2.565873000000000e-01   7.227555000000000e-03
6.208790000000000e+03   2.645639000000000e-01   8.686482000000001e-03
6.312310000000000e+03   2.781672000000000e-01   7.044820000000000e-03
6.410210000000000e+03   2.493857000000000e-01   6.645133000000000e-03
6.503430000000000e+03   2.701551000000000e-01   6.983156000000000e-03
6.610550000000000e+03   2.899494000000000e-01   6.453414000000000e-03
6.712780000000000e+03   2.944514000000000e-01   7.196259000000000e-03
6.810460000000000e+03   3.115495000000000e-01   8.924471000000000e-03
6.915810000000000e+03   3.102680000000000e-01   7.792226000000000e-03
7.008090000000000e+03   3.015732000000000e-01   5.589263000000000e-03
7.121450000000000e+03   3.091001000000000e-01   7.472887000000000e-03
7.211650000000000e+03   3.053373000000000e-01   1.226004000000000e-02
7.311760000000000e+03   3.140554000000000e-01   1.066696000000000e-02
7.415650000000000e+03   3.053607000000000e-01   1.333443000000000e-02
7.501450000000000e+03   3.349971000000000e-01   1.200898000000000e-02
7.599060000000000e+03   3.555753000000000e-01   2.019798000000000e-02
7.720090000000000e+03   3.622500000000000e-01   1.478652000000000e-02
7.807880000000000e+03   2.971835000000000e-01   2.170707000000000e-02
7.907990000000000e+03   3.822551000000000e-01   1.552052000000000e-02
8.006670000000000e+03   3.898049000000000e-01   1.724913000000000e-02
8.113920000000000e+03   3.984188000000000e-01   1.566846000000000e-02
8.216360000000001e+03   3.963936000000000e-01   1.597286000000000e-02
8.318510000000000e+03   3.865458000000000e-01   1.620230000000000e-02
8.410520000000000e+03   4.194926000000000e-01   1.309008000000000e-02
8.509030000000001e+03   3.960034000000000e-01   1.252885000000000e-02
8.597570000000000e+03   4.705778000000000e-01   1.709295000000000e-02
8.708889999999999e+03   4.257992000000000e-01   1.697907000000000e-02
8.818370000000001e+03   3.690827000000000e-01   1.890314000000000e-02
8.912660000000000e+03   4.023254000000000e-01   1.750667000000000e-02
9.001870000000001e+03   4.092800000000000e-01   1.337196000000000e-02
9.097500000000000e+03   4.704742000000000e-01   1.138937000000000e-02
9.572940000000001e+03   6.318227999999999e-02   9.029359000000001e-03


==> tex/build/figures/fit-cgale-jpas/west2-residual-jpas.txt <==
# Data of showing the residual of J-PAS for west2 region for J-PAS data.
# In Fig.A.1 it has shown in west2 panel with circles.
# Regarding the raw data and where it is downloaded you can check 'INPUT.conf'.
# 
# 
# Project title: J-PAS: unprecedented precision in stellar populations of diffuse tidal features
# Git commit (that produced this dataset): 0b8f01e
# Git repository: https://gitlab.com/sepideh.esk/alba
# DOI (Journal): https://doi.org/10.1051/0004-6361/202558180
# DOI (Zenodo): https://doi.org/10.5281/zenodo.17674805
#
# Copyright (C) 2026 Sepideh Eskandarlou <sepideh.eskandarlou@gmail.com>
# Dataset is available under Creative Commons Attribution-ShareAlike (CC BY-SA).
# License URL: https://creativecommons.org/licenses/by-sa/4.0
# Column 1: wavelength           [nm  ,f64,] Effective Wavelength.
# Column 2: diff-mang-jpas-west2 [unit,f64,] Different between MaNGA under sample and J-PAS.
# Column 3: Flux-err-6           [cgs ,f64,] Wavelength Flux Density error
3.556580000000000e+03    5.834466276463668e+00  5.648403000000000e-03
3.808630000000000e+03    8.796847963658871e+00  2.929233000000000e-03
3.906500000000000e+03    1.660940312803898e+01  3.464723000000000e-03
4.010650000000000e+03   -1.678604924348290e+01  4.575435000000000e-03
4.117410000000000e+03    2.685919949083819e-01  3.816246000000000e-03
4.209500000000000e+03   -1.230103859696954e+00  3.200632000000000e-03
4.306260000000000e+03    5.506314812863250e-01  8.830843000000000e-03
4.413420000000000e+03   -3.028568540657593e+00  5.172188000000000e-03
4.514420000000000e+03   -7.879415849583469e+00  5.277967000000000e-03
4.608520000000000e+03    6.709834897897747e-01  4.465083000000000e-03
4.704400000000000e+03    4.311183763611320e+00  5.196626000000000e-03
4.802540000000000e+03    2.220083485836694e+00  5.962666000000000e-03
4.911150000000000e+03    2.074460526807406e+00  6.707284000000000e-03
5.005300000000000e+03    9.138414615646193e-01  4.861552000000000e-03
5.101530000000000e+03   -6.582268189198722e+00  1.591361000000000e-02
5.207860000000000e+03    3.831027475819622e+00  6.020615000000000e-03
5.303520000000000e+03   -9.030387041418225e+00  6.622189000000000e-03
5.396850000000000e+03    6.215378163374536e+00  5.654012000000000e-03
5.501640000000000e+03    3.753066846583180e+00  1.174473000000000e-02
5.604080000000000e+03   -3.758391556730611e+00  7.210553000000000e-03
5.709680000000000e+03    3.037354237865461e+00  7.048243000000000e-03
5.811190000000000e+03   -6.977320898766654e+00  7.707248000000000e-03
5.919700000000000e+03   -3.374667913498298e+00  7.188287000000000e-03
6.009760000000000e+03   -9.319034185440096e+00  7.741770000000000e-03
6.117190000000000e+03   -2.471712475672481e+00  7.227555000000000e-03
6.208790000000000e+03   -1.328780311888382e+00  8.686482000000001e-03
6.312310000000000e+03   -6.366265367510467e+00  7.044820000000000e-03
6.410210000000000e+03    4.357849294770249e+00  6.645133000000000e-03
6.503430000000000e+03    2.075110193595450e-01  6.983156000000000e-03
6.610550000000000e+03   -3.187794361299692e+00  6.453414000000000e-03
6.712780000000000e+03    6.751612575821107e-01  7.196259000000000e-03
6.810460000000000e+03   -2.756464358460382e+00  8.924471000000000e-03
6.915810000000000e+03   -4.806101414697070e+00  7.792226000000000e-03
7.008090000000000e+03   -8.285056784649381e-03  5.589263000000000e-03
7.121450000000000e+03    3.168530916594959e-01  7.472887000000000e-03
7.211650000000000e+03    4.169199589393626e+00  1.226004000000000e-02
7.311760000000000e+03   -3.081889661843436e-02  1.066696000000000e-02
7.415650000000000e+03    1.970589335179501e+00  1.333443000000000e-02
7.501450000000000e+03   -2.214475539530262e+00  1.200898000000000e-02
7.599060000000000e+03   -2.126815829612083e+00  2.019798000000000e-02
7.720090000000000e+03   -6.313535793201301e-01  1.478652000000000e-02
7.807880000000000e+03    1.959303647692601e+01  2.170707000000000e-02
7.907990000000000e+03   -5.447477590537734e+00  1.552052000000000e-02
8.006670000000000e+03   -6.837109950990482e+00  1.724913000000000e-02
8.113920000000000e+03   -6.928531656297793e+00  1.566846000000000e-02
8.216360000000001e+03   -4.388493589856256e+00  1.597286000000000e-02
8.318510000000000e+03    1.939998871647064e+00  1.620230000000000e-02
8.410520000000000e+03   -3.807916074054077e+00  1.309008000000000e-02
8.509030000000001e+03    3.329801522232712e+00  1.252885000000000e-02
8.597570000000000e+03   -1.422335010895367e+01  1.709295000000000e-02
8.708889999999999e+03   -3.178647288055902e+00  1.697907000000000e-02
8.818370000000001e+03    1.068420729115042e+01  1.890314000000000e-02
8.912660000000000e+03    4.753070104797732e+00  1.750667000000000e-02
9.001870000000001e+03    5.375161514120143e+00  1.337196000000000e-02
9.097500000000000e+03   -2.644125142250271e+00  1.138937000000000e-02
9.572940000000001e+03   -3.378010143753598e+01  9.029359000000001e-03


==> tex/build/figures/fit-cgale-sdss/center-cgal-sdss.txt <==
# Data of showing the CGIALGE output for center region for SDSS data.
# In Fig.4 it has shown in center panel with gray line.
# Regarding the raw data and where it is downloaded you can check 'INPUT.conf'.
# 
# 
# Project title: J-PAS: unprecedented precision in stellar populations of diffuse tidal features
# Git commit (that produced this dataset): 0b8f01e
# Git repository: https://gitlab.com/sepideh.esk/alba
# DOI (Journal): https://doi.org/10.1051/0004-6361/202558180
# DOI (Zenodo): https://doi.org/10.5281/zenodo.17674805
#
# Copyright (C) 2026 Sepideh Eskandarlou <sepideh.eskandarlou@gmail.com>
# Dataset is available under Creative Commons Attribution-ShareAlike (CC BY-SA).
# License URL: https://creativecommons.org/licenses/by-sa/4.0
# Column 1: ARITH_1 [arith_unit_1,f64,] Column from arithmetic operation 1
# Column 2: Fnu     [mJy         ,f64,] 
3.007250000257045e+03   1.808062760984452e-01
3.017710000257939e+03   1.734663481684286e-01
3.028170000258833e+03   1.756002053017001e-01
3.043860000260174e+03   2.209197416206588e-01
3.064780000261962e+03   2.049570329259443e-01
3.071222192567498e+03   2.043235041446391e-01
3.073534144491449e+03   2.040915698425652e-01
3.075846096415401e+03   2.038590484475836e-01
3.078158048339351e+03   2.038193685734650e-01
3.080470000263304e+03   2.043307766237174e-01
3.082781952187256e+03   2.033397851295411e-01
3.085093904111206e+03   2.028972104264148e-01
3.085700000263751e+03   2.028323120383779e-01
3.087405856035158e+03   2.045814236822101e-01
3.089717807959109e+03   2.069619463666835e-01
3.106620000265539e+03   2.246497324008938e-01
3.127540000267327e+03   2.310964405585767e-01
3.148460000269115e+03   2.487324429717989e-01
3.169380000270903e+03   2.513620344363109e-01
3.190300000272691e+03   2.598282021915939e-01
3.211220000274479e+03   2.722740740367506e-01
3.227651166722039e+03   2.846496765720067e-01
3.230080875110708e+03   2.865045162306538e-01
3.232140000276268e+03   2.880815113038436e-01
3.232510583499377e+03   2.882006839464711e-01
3.234940291888046e+03   2.889852627570833e-01
3.237370000276715e+03   2.897779926518831e-01
3.239799708665383e+03   2.905544606875636e-01
3.242229417054052e+03   2.913390629862855e-01
3.244659125442721e+03   2.921275816517249e-01
3.247088833831390e+03   2.929177061289289e-01
3.253060000278056e+03   2.948662331432944e-01
3.273980000279844e+03   2.934831063731592e-01
3.294900000281632e+03   3.018091933206308e-01
3.315820000283420e+03   3.116323972972676e-01
3.324637130697855e+03   3.005988584583488e-01
3.327139848094648e+03   2.974302206848979e-01
3.329642565491442e+03   2.942499941060349e-01
3.332145282888236e+03   2.915573519667460e-01
3.334648000285029e+03   2.902749414554012e-01
3.336740000285208e+03   2.859577476004069e-01
3.337150717681823e+03   2.862996714100460e-01
3.339653435078617e+03   2.898181798446888e-01
3.340280028113309e+03   2.908257561212982e-01
3.342156152475411e+03   2.938594332975563e-01
3.342794521156574e+03   2.948940604454571e-01
3.344658869872204e+03   2.979218088112024e-01
3.345309014199839e+03   2.989800743036251e-01
3.347823507243106e+03   3.031231386920341e-01
3.350338000286371e+03   3.073976415886607e-01
3.352852493329636e+03   3.113770002873851e-01
3.355366986372901e+03   3.154874312595400e-01
3.357660000286996e+03   3.192874933475532e-01
3.357881479416167e+03   3.189315523467623e-01
3.360395972459432e+03   3.148798307958778e-01
3.378580000288785e+03   2.849707995347661e-01
3.399500000290573e+03   3.421836846480127e-01
3.420420000292361e+03   3.791233890333351e-01
3.441340000294149e+03   3.780292006100142e-01
3.462260000295937e+03   3.899661862135390e-01
3.483180000297725e+03   3.954750804181339e-01
3.504100000299513e+03   3.973188402531734e-01
3.525020000301301e+03   3.685727466386623e-01
3.545940000303090e+03   3.913379435724297e-01
3.566860000304878e+03   4.002381136873217e-01
3.587780000306666e+03   4.048873555308655e-01
3.608700000308454e+03   4.298461919818827e-01
3.629620000310242e+03   4.364816385019283e-01
3.650540000312030e+03   4.611585550576034e-01
3.671460000313818e+03   4.857714525472855e-01
3.692380000315607e+03   4.688384450772631e-01
3.713300000317395e+03   5.234686303933455e-01
3.734220000319183e+03   4.477190824104842e-01
3.755140000320971e+03   4.515351642229238e-01
3.776060000322759e+03   4.971327685073195e-01
3.796980000324547e+03   5.210866473796308e-01
3.807440000325441e+03   5.268413734621571e-01
3.817900000326335e+03   5.885236166453026e-01
3.828338427475479e+03   5.909411742992674e-01
3.831220320688662e+03   5.916062222449988e-01
3.831467006958569e+03   5.916631010438664e-01
3.833552726613963e+03   5.921438846364149e-01
3.834102213901846e+03   5.922708723612227e-01
3.834351255301048e+03   5.923286568491152e-01
3.836438545042638e+03   5.928447793537024e-01
3.836681306097054e+03   5.929136860999781e-01
3.836984107115029e+03   5.930040922807007e-01
3.837235503643526e+03   5.930831706212772e-01
3.838820000328124e+03   5.936418784923143e-01
3.839324363471312e+03   5.927727602733116e-01
3.839569479655022e+03   5.923446777937775e-01
3.839866000328213e+03   5.918217140022425e-01
3.840119751986003e+03   5.913700113510758e-01
3.840852745407842e+03   5.900518087855571e-01
3.842210181899986e+03   5.876297736189444e-01
3.842457653212991e+03   5.871944218716425e-01
3.842747893541396e+03   5.866842387803727e-01
3.843004000328481e+03   5.862329985092285e-01
3.843744059138203e+03   5.849116497906016e-01
3.845024184718630e+03   5.825280546062823e-01
3.845096000328660e+03   5.823910658307654e-01
3.845345826770960e+03   5.819131266789001e-01
3.845629786754580e+03   5.813685467047690e-01
3.845888248670960e+03   5.808731454612514e-01
3.846635372868564e+03   5.794518040652633e-01
3.847918638621384e+03   5.770304017583507e-01
3.847981818757335e+03   5.769097940639294e-01
3.848234000328928e+03   5.764257599036819e-01
3.848511679967764e+03   5.758878977407971e-01
3.848772497013438e+03   5.753787560861929e-01
3.849526686598925e+03   5.739018189767384e-01
3.850238483857115e+03   5.725407179603312e-01
3.850813092524137e+03   5.714839946123996e-01
3.850867637186009e+03   5.713853946993505e-01
3.851122173886897e+03   5.709277878616316e-01
3.851393573180948e+03   5.704421373080030e-01
3.851656745355916e+03   5.699701306764957e-01
3.852418000329286e+03   5.685726182797043e-01
3.853136862975359e+03   5.671919675906559e-01
3.853707546426890e+03   5.660754042618162e-01
3.853753455614683e+03   5.659858999697378e-01
3.854010347444866e+03   5.654879682266613e-01
3.854540993698394e+03   5.644820742897121e-01
3.855309314059647e+03   5.630829492360735e-01
3.855452782995599e+03   5.628258053163091e-01
3.856035242093603e+03   5.617735384789161e-01
3.856602000329644e+03   5.607086395147847e-01
3.856639274043357e+03   5.606365640534451e-01
3.856898521002835e+03   5.601278645145213e-01
3.858200627790008e+03   5.574447077176324e-01
3.858355087329334e+03   5.571260223745981e-01
3.858933621211847e+03   5.559657229124112e-01
3.859496454232398e+03   5.549059448240686e-01
3.859740000329912e+03   5.544705063083557e-01
3.859786694560803e+03   5.546195601083435e-01
3.861091941520369e+03   5.588911249886228e-01
3.861257391663069e+03   5.594255351163672e-01
3.861832000330091e+03   5.612347158454538e-01
3.862390908135151e+03   5.629161144315469e-01
3.862752801789478e+03   5.639712512210322e-01
3.863983255250730e+03   5.675494004653149e-01
3.864159695996803e+03   5.680824726765711e-01
3.864730379448335e+03   5.698655185444311e-01
3.865285362037905e+03   5.716800435332134e-01
3.865660601424900e+03   5.729351231859066e-01
3.867062000330538e+03   5.775118883656989e-01
3.867628758566580e+03   5.792093415865995e-01
3.868179815940658e+03   5.807755794092917e-01
3.868568401060320e+03   5.818519576614907e-01
3.869964304664273e+03   5.857898116145116e-01
3.870527137684823e+03   5.874849338673145e-01
3.871095680411054e+03   5.892796088156258e-01
3.871476200695742e+03   5.905280845550950e-01
3.872866608998008e+03   5.953463136777534e-01
3.873425516803067e+03   5.973076811168139e-01
3.874009760391260e+03   5.992823856434193e-01
3.874384000331163e+03   6.004819371443609e-01
3.875768913331742e+03   6.044770940867563e-01
3.876923840371466e+03   6.076455077914292e-01
3.877291799966585e+03   6.086957887274768e-01
3.878671217665476e+03   6.128879461960006e-01
3.879837920351672e+03   6.167547535653123e-01
3.880199599602006e+03   6.180205462655444e-01
3.880660000331700e+03   6.196928722657429e-01
3.881524278688023e+03   6.175800893423461e-01
3.882752000331879e+03   6.143229549146588e-01
3.883107399237428e+03   6.132489241514301e-01
3.884446209099210e+03   6.087765008046746e-01
3.885666080312085e+03   6.046536176797626e-01
3.885695717998810e+03   6.045570392254319e-01
3.886015198872849e+03   6.035282462682520e-01
3.886738577826507e+03   6.012719672368136e-01
3.887368139510398e+03   5.993671056505455e-01
3.888580160292292e+03   5.957869858655982e-01
3.888620788582391e+03   5.956688725784931e-01
3.888824297481902e+03   5.950797796205339e-01
3.889664433453186e+03   5.927124877515607e-01
3.890290069921585e+03   5.910596917081823e-01
3.891494240272498e+03   5.884312492534379e-01
3.891545859165971e+03   5.883488900418785e-01
3.891751723194776e+03   5.880657565457799e-01
3.892590289079863e+03   5.883204758097064e-01
3.893212000332773e+03   5.919366011152027e-01
3.894038596620386e+03   6.081663507936363e-01
3.894408320252705e+03   6.226883359799071e-01
3.894470929749551e+03   6.257329686438773e-01
3.894679148907650e+03   6.372118234265952e-01
3.895516144706542e+03   7.064649459918177e-01
3.896133930743961e+03   7.805239312078184e-01
3.896969947548750e+03   8.987998811797057e-01
3.897396000333131e+03   9.598118692087839e-01
3.897606574620524e+03   9.888380919771130e-01
3.898442000333220e+03   1.090498587947307e+00
3.899055861155148e+03   1.144623048541939e+00
3.899901298477116e+03   1.170608228019320e+00
3.900321070916711e+03   1.153855550362542e+00
3.900534000333399e+03   1.136710607692355e+00
3.901367855959898e+03   1.018442986340395e+00
3.901580000333488e+03   9.771547219110275e-01
3.901977791566336e+03   9.027030619418174e-01
3.902832649405481e+03   7.492318497473903e-01
3.903246141500290e+03   6.917365810554340e-01
3.903461426046274e+03   6.674066842744707e-01
3.904293711586577e+03   6.070962557665390e-01
3.904899721977524e+03   5.886882834322796e-01
3.905764000333846e+03   5.813682376205984e-01
3.906171212083871e+03   5.813599624866024e-01
3.906388851759148e+03   5.817384387181116e-01
3.907219567213255e+03   5.842123585186622e-01
3.908695351262211e+03   5.898235493196938e-01
3.909096282667451e+03   5.914966268767592e-01
3.909316277472022e+03   5.924380028466920e-01
3.910145422839933e+03   5.960996336304778e-01
3.910724353863537e+03   5.987250395252035e-01
3.911626702190576e+03   6.028661436235908e-01
3.912243703184896e+03   6.057119022029306e-01
3.913668265481472e+03   6.122982656769360e-01
3.914558053118941e+03   6.164195782479259e-01
3.916612177099406e+03   6.259592006424800e-01
3.917489404047306e+03   6.300643971440456e-01
3.919556088717341e+03   6.402558713568598e-01
3.922500000335276e+03   6.562483767859568e-01
3.925443911953211e+03   6.665206254467577e-01
3.928387823571146e+03   6.784762056331447e-01
3.931331735189081e+03   6.910652598349926e-01
3.932624410245173e+03   6.966119088925784e-01
3.934275646807016e+03   7.037116277702574e-01
3.935584807768168e+03   7.093521529335741e-01
3.938545205291163e+03   7.221521376388685e-01
3.941505602814159e+03   7.357687005759636e-01
3.943420000337064e+03   7.459993882833702e-01
3.944466000337154e+03   7.518413377119172e-01
3.947426397860149e+03   7.625427880489927e-01
3.950386795383145e+03   7.754550188395022e-01
3.953347192906140e+03   7.891916063835391e-01
3.956307590429135e+03   8.029917481210117e-01
3.960781625592990e+03   8.239548810929737e-01
3.963763219279635e+03   8.379968817418766e-01
3.964340000338852e+03   8.407219734510459e-01
3.966744812966280e+03   8.506498112003492e-01
3.969726406652923e+03   8.641417180910087e-01
3.972708000339568e+03   8.809065544460143e-01
3.975689594026212e+03   8.889830498861495e-01
3.978671187712856e+03   9.003197816495209e-01
3.981652781399501e+03   9.128509161387212e-01
3.983724541802323e+03   9.215951646345590e-01
3.984634375086145e+03   9.254429272963203e-01
3.985260000340641e+03   9.280914581837753e-01
3.986723406437126e+03   9.129768472304229e-01
3.989722271071929e+03   8.818974133251832e-01
3.992721135706732e+03   8.509129885394014e-01
3.995720000341535e+03   8.204644066087597e-01
3.998718864976337e+03   7.880204914059755e-01
3.999367439217777e+03   7.810543905909501e-01
4.001717729611140e+03   7.561090781111313e-01
4.002378079499051e+03   7.491145061443696e-01
4.004716594245943e+03   7.242961298520764e-01
4.005388719780326e+03   7.171570608716240e-01
4.006180000342429e+03   7.089733471382055e-01
4.007715458880746e+03   7.277290238881009e-01
4.008399360061601e+03   7.367668308401893e-01
4.011410000342876e+03   7.788562739565490e-01
4.014420640624151e+03   8.089277296156502e-01
4.017431280905425e+03   8.436290295263883e-01
4.020441921186700e+03   8.800818573635553e-01
4.023452561467975e+03   9.167071951245087e-01
4.027100000344217e+03   9.612907091022649e-01
4.034824673359473e+03   9.931037516243434e-01
4.037862005106084e+03   1.005700539775386e+00
4.040899336852695e+03   1.018365373070186e+00
4.043936668599305e+03   1.033015459011445e+00
4.046974000345916e+03   1.053195363411551e+00
4.048020000346005e+03   1.055044859425026e+00
4.050011332092527e+03   1.031309156284870e+00
4.053048663839137e+03   1.000458680182484e+00
4.055681869913412e+03   9.752870489390140e-01
4.056085995585748e+03   9.714176246729981e-01
4.058734902521986e+03   9.459951180911916e-01
4.059123327332359e+03   9.422585633168311e-01
4.061787935130558e+03   9.166087858701445e-01
4.064840967739131e+03   8.917240509144531e-01
4.067894000347704e+03   8.798380928617511e-01
4.068940000347793e+03   8.635416615686332e-01
4.070947032956277e+03   8.774883267417894e-01
4.074000065564850e+03   9.119471648427649e-01
4.077053098173423e+03   9.512397939303144e-01
4.080106130781996e+03   9.907462794105534e-01
4.089860000349581e+03   1.118102945350886e+00
4.110780000351369e+03   6.290218501888295e-01
4.131700000353158e+03   9.504996399247382e-01
4.134939216818379e+03   8.999910085187713e-01
4.137024936473774e+03   8.673401249482718e-01
4.138051912702409e+03   8.512262760278078e-01
4.140139202443999e+03   8.184002950125946e-01
4.140153515956864e+03   8.181748494222784e-01
4.141164608586439e+03   8.022390098872134e-01
4.143253468414226e+03   7.693149145556551e-01
4.143270137056385e+03   7.690530258663892e-01
4.144277304470469e+03   7.533068953273496e-01
4.146367734384452e+03   7.215058541334697e-01
4.146386758155905e+03   7.212231924952753e-01
4.147390000354499e+03   7.064808161636497e-01
4.149482000354677e+03   6.775826705630501e-01
4.149503379255425e+03   6.773138759430803e-01
4.150502696238528e+03   6.655798789743113e-01
4.152596266324904e+03   6.392327310025793e-01
4.152620000354946e+03   6.388383062545071e-01
4.153615392122558e+03   6.676282205606775e-01
4.155710532295130e+03   7.231216430728254e-01
4.155736621454466e+03   7.238594707792886e-01
4.156728088006588e+03   7.531450051786452e-01
4.158824798265356e+03   8.195981560928171e-01
4.158853242553986e+03   8.205149464037178e-01
4.159840783890618e+03   8.524083885884771e-01
4.161939064235582e+03   9.203848148807670e-01
4.161969863653507e+03   9.213841618811012e-01
4.165086484753027e+03   1.022733878436199e+00
4.173540000356734e+03   1.299881622741100e+00
4.194460000358522e+03   1.479537580974264e+00
4.198553666307894e+03   1.487221790496942e+00
4.201714249820908e+03   1.493173433276512e+00
4.204874833333924e+03   1.499146262586130e+00
4.208035416846938e+03   1.505630835696480e+00
4.211196000359952e+03   1.513533857915839e+00
4.214356583872967e+03   1.517652598598851e+00
4.215380000360310e+03   1.519442370853683e+00
4.217517167385982e+03   1.517846287267284e+00
4.220677750898997e+03   1.515968480866611e+00
4.223838334412012e+03   1.514076778400666e+00
4.236300000362098e+03   1.506435782025717e+00
4.244439498726559e+03   1.493467870010008e+00
4.247634624135891e+03   1.488318628827199e+00
4.248610938037347e+03   1.486738651082069e+00
4.250696657692741e+03   1.483362139764707e+00
4.250829749545223e+03   1.483148443487057e+00
4.251809203619071e+03   1.481612804373252e+00
4.253896493360661e+03   1.479300627841348e+00
4.254024874954554e+03   1.479250434947321e+00
4.255007469200796e+03   1.479318738283405e+00
4.257096329028582e+03   1.479687308629712e+00
4.257220000363886e+03   1.479585148898782e+00
4.258205734782520e+03   1.480921566431660e+00
4.260296164696502e+03   1.484643588073175e+00
4.260415125773218e+03   1.484923223152392e+00
4.261404000364244e+03   1.486753118155140e+00
4.263496000364423e+03   1.485400990998670e+00
4.263610251182550e+03   1.485203263177390e+00
4.264602265945969e+03   1.483664248747170e+00
4.266695836032344e+03   1.482950695758194e+00
4.266805376591882e+03   1.483001448910997e+00
4.267800531527693e+03   1.483688947871690e+00
4.269895671700265e+03   1.485719347796225e+00
4.270000502001214e+03   1.485826773079261e+00
4.270998797109418e+03   1.486854363194653e+00
4.273095507368185e+03   1.489019779716570e+00
4.274197062691142e+03   1.490158436075156e+00
4.276295343036106e+03   1.492328925931823e+00
4.277811013212861e+03   1.493898008712632e+00
4.278140000365674e+03   1.494238730874963e+00
4.281031260001333e+03   1.471861402906932e+00
4.284251506789805e+03   1.446884362812563e+00
4.287471753578277e+03   1.428359948152945e+00
4.290692000366747e+03   1.428325650959777e+00
4.293912247155219e+03   1.377705826144443e+00
4.297132493943691e+03   1.345506298744062e+00
4.299060000367463e+03   1.330129615611557e+00
4.300352740732164e+03   1.345781292047907e+00
4.303572987520634e+03   1.384948316933194e+00
4.319980000369251e+03   1.587074871090535e+00
4.340900000371039e+03   1.676167175679558e+00
4.361820000372827e+03   1.686567929478245e+00
4.382740000374615e+03   1.722376087167186e+00
4.403660000376403e+03   1.761012631882233e+00
4.424580000378191e+03   1.726893150353836e+00
4.445500000379980e+03   1.829572664028121e+00
4.466420000381768e+03   1.756791492746661e+00
4.487340000383556e+03   1.748770314061199e+00
4.508260000385344e+03   1.601423554772496e+00
4.526011652204733e+03   1.716355285536692e+00
4.529180000387132e+03   1.737118048445728e+00
4.529418739250556e+03   1.735965889659964e+00
4.532825826296380e+03   1.719606816209436e+00
4.536232913342203e+03   1.716848530750110e+00
4.539640000388026e+03   1.752759821539211e+00
4.543047087433850e+03   1.683522988066798e+00
4.546454174479672e+03   1.652802029637836e+00
4.549861261525496e+03   1.635755610178642e+00
4.549997428241762e+03   1.635077751518900e+00
4.550100000388920e+03   1.634567052482083e+00
4.553268348571320e+03   1.701297053429128e+00
4.553422571278843e+03   1.704551976449204e+00
4.556847714315923e+03   1.777003035789408e+00
4.560272857353003e+03   1.849775564626943e+00
4.563698000390083e+03   1.922889839985174e+00
4.567123143427162e+03   1.996233888065467e+00
4.570548286464244e+03   2.069920853876527e+00
4.571020000390708e+03   2.080095109821734e+00
4.573973429501322e+03   2.068260037774689e+00
4.577398572538403e+03   2.054465165204714e+00
4.591940000392497e+03   1.995062573860662e+00
4.612860000394285e+03   2.052548237506449e+00
4.633780000396073e+03   2.093205587182579e+00
4.654700000397861e+03   2.155434900527175e+00
4.662626289633034e+03   2.199630023640637e+00
4.666136217324710e+03   2.219318462623905e+00
4.669646145016386e+03   2.239092163092203e+00
4.673156072708062e+03   2.260284137848975e+00
4.675620000399649e+03   2.277876379978755e+00
4.676666000399739e+03   2.280707537452376e+00
4.680175928091416e+03   2.279868954678767e+00
4.683685855783092e+03   2.282829539844045e+00
4.687195783474768e+03   2.287147189638263e+00
4.690705711166445e+03   2.291481514193737e+00
4.696540000401437e+03   2.298694625601748e+00
4.717460000403225e+03   2.584176261952198e+00
4.738380000405014e+03   2.341691272812346e+00
4.759300000406802e+03   2.418104295533456e+00
4.780220000408590e+03   2.624226095478509e+00
4.801140000410378e+03   2.505489223619719e+00
4.822060000412166e+03   2.591744167091154e+00
4.842980000413954e+03   2.527101698825927e+00
4.857641077412361e+03   2.581687599119229e+00
4.861297808163386e+03   2.595410406313424e+00
4.863900000415742e+03   2.605210628211002e+00
4.864954538914410e+03   2.610626988400521e+00
4.868611269665434e+03   2.630712803891742e+00
4.872268000416458e+03   2.654439067887286e+00
4.875924731167483e+03   2.668541630806504e+00
4.879581461918507e+03   2.686269296641751e+00
4.883238192669530e+03   2.705332295281984e+00
4.884820000417531e+03   2.713604126214069e+00
4.886841152587876e+03   2.707521074172559e+00
4.886894923420554e+03   2.707358963302914e+00
4.890519864545648e+03   2.696397157524876e+00
4.894198576503419e+03   2.685208284138724e+00
4.897877288461190e+03   2.674211807619007e+00
4.901556000418961e+03   2.663884125536720e+00
4.905234712376732e+03   2.651492370258107e+00
4.905740000419319e+03   2.649885810925353e+00
4.908913424334503e+03   2.638184707803049e+00
4.912592136292275e+03   2.624811122854586e+00
4.916270848250047e+03   2.611363606069109e+00
4.926660000421107e+03   2.572972002230981e+00
4.947580000422895e+03   2.755994361539120e+00
4.968500000424683e+03   2.844804610448625e+00
4.989420000426471e+03   2.859202305235514e+00
5.010340000428259e+03   2.879562992879225e+00
5.031260000430048e+03   2.861438398888282e+00
5.052180000431836e+03   2.937520389411296e+00
5.069341622434841e+03   2.660962358878714e+00
5.073100000433624e+03   2.599611472559022e+00
5.073157716934783e+03   2.598710042554989e+00
5.076973811434725e+03   2.539345795731252e+00
5.080789905934666e+03   2.519841799120449e+00
5.084606000434607e+03   2.613797132788558e+00
5.088422094934549e+03   2.399210537918063e+00
5.092238189434491e+03   2.297570811393807e+00
5.094020000435412e+03   2.268875155546922e+00
5.096054283934433e+03   2.325183904658938e+00
5.099870378434374e+03   2.431541344898563e+00
5.114940000437200e+03   2.855951913521480e+00
5.132956071924355e+03   2.913521593359321e+00
5.135860000438988e+03   2.922872443170729e+00
5.136820054053282e+03   2.921968079750911e+00
5.140684036182209e+03   2.918310676802844e+00
5.144548018311135e+03   2.915107455921486e+00
5.148412000440062e+03   2.913256383401660e+00
5.152275982568989e+03   2.907608252973528e+00
5.156139964697914e+03   2.903305838677157e+00
5.156780000440776e+03   2.902671345926267e+00
5.160003946826841e+03   2.930911798358896e+00
5.163867928955769e+03   2.964881603101229e+00
5.171541885549142e+03   3.032729546439042e+00
5.175434914272699e+03   3.067344433498919e+00
5.177700000442564e+03   3.087552571861703e+00
5.179327942996255e+03   3.086865892199305e+00
5.183220971719812e+03   3.086566156769212e+00
5.187114000443370e+03   3.090098296219844e+00
5.191007029166926e+03   3.083141751875667e+00
5.194900057890483e+03   3.079999522496813e+00
5.198620000444353e+03   3.078280402565506e+00
5.198793086614040e+03   3.076633314538309e+00
5.202686115337598e+03   3.039505134371601e+00
5.219540000446141e+03   2.876658046114443e+00
5.221599157278595e+03   2.864642542909368e+00
5.225529868070861e+03   2.841614855054213e+00
5.229460578863128e+03   2.818506521410609e+00
5.230984895727866e+03   2.809809837039989e+00
5.233391289655394e+03   2.799468903899933e+00
5.234922671908017e+03   2.797475453004830e+00
5.237322000447662e+03   2.792187355831734e+00
5.238860448088166e+03   2.778699595867310e+00
5.240460000447929e+03   2.761434176210836e+00
5.241252711239928e+03   2.764706048935474e+00
5.242798224268317e+03   2.776129034134835e+00
5.245183422032194e+03   2.799737234785126e+00
5.246736000448465e+03   2.814848043962713e+00
5.249114132824461e+03   2.833891591721376e+00
5.250673776628615e+03   2.846010798106596e+00
5.253044843616727e+03   2.866395281736403e+00
5.254611552808765e+03   2.880500775191800e+00
5.258549328988915e+03   2.916264802579750e+00
5.261380000449717e+03   2.942066262972376e+00
5.262487105169064e+03   2.943320550158079e+00
5.282300000451505e+03   2.965768360304171e+00
5.303220000453293e+03   3.133487726800924e+00
5.324140000455081e+03   3.005578953890118e+00
5.345060000456870e+03   3.102944030501328e+00
5.365980000458658e+03   3.009526153650526e+00
5.386900000460446e+03   2.947192288982000e+00
5.407820000462234e+03   2.816182075868658e+00
5.428740000464022e+03   2.889203298193439e+00
5.449660000465810e+03   3.067642615884438e+00
5.470580000467598e+03   3.220121314304843e+00
5.491500000469387e+03   3.356151458892302e+00
5.512420000471175e+03   3.004897630868923e+00
5.533340000472963e+03   3.423767310607277e+00
5.554260000474751e+03   3.599362158073889e+00
5.575180000476539e+03   3.242377658563065e+00
5.596100000478327e+03   3.561603957925830e+00
5.617020000480115e+03   3.588483950872671e+00
5.637940000481904e+03   3.519469398889043e+00
5.658860000483692e+03   3.479729216250941e+00
5.679780000485480e+03   3.588855426974373e+00
5.700700000487268e+03   3.746527624536036e+00
5.721620000489056e+03   3.655042428929292e+00
5.742540000490844e+03   3.650681021131484e+00
5.763460000492632e+03   3.682673474195477e+00
5.784380000494421e+03   3.792754736291905e+00
5.805300000496209e+03   3.878621644417032e+00
5.826220000497997e+03   3.846217667263783e+00
5.847140000499785e+03   3.782815917922684e+00
5.868060000501573e+03   3.967166275332014e+00
5.888980000503361e+03   3.941971204313332e+00
5.909900000505149e+03   4.005683239494358e+00
5.930820000506938e+03   3.944161402055568e+00
5.951740000508726e+03   4.100755594460370e+00
5.972660000510514e+03   4.026229799347133e+00
5.993580000512302e+03   4.382658468962419e+00
6.014500000514090e+03   4.198232881773913e+00
6.035420000515878e+03   4.303537959502767e+00
6.056340000517666e+03   4.167614777528320e+00
6.077260000519454e+03   4.374117610841892e+00
6.098180000521243e+03   4.539741824224502e+00
6.119100000523031e+03   4.423850803150358e+00
6.127844347547238e+03   4.441656337206007e+00
6.132457260791767e+03   4.451066255564988e+00
6.137070174036297e+03   4.460562031009242e+00
6.140020000524819e+03   4.471663466949199e+00
6.141683087280826e+03   4.436675633983420e+00
6.146296000525355e+03   4.361551557086023e+00
6.150908913769885e+03   4.225594031276342e+00
6.155521827014416e+03   4.111332004899433e+00
6.160134740258944e+03   4.004492165154875e+00
6.160940000526607e+03   3.985805128567747e+00
6.164747653503473e+03   4.071790477659779e+00
6.181860000528395e+03   4.461759887229936e+00
6.202780000530183e+03   4.521704103263091e+00
6.223700000531971e+03   4.562399037843759e+00
6.244620000533760e+03   4.662015175531102e+00
6.265540000535548e+03   4.591396317538054e+00
6.286460000537336e+03   4.548090682190825e+00
6.307380000539124e+03   4.712026158147078e+00
6.328300000540912e+03   4.810816430753083e+00
6.349220000542700e+03   4.855267069989321e+00
6.370140000544488e+03   4.694113477940560e+00
6.391060000546277e+03   4.730277442944529e+00
6.411980000548065e+03   4.520673704744797e+00
6.432900000549853e+03   4.634703712518014e+00
6.453820000551641e+03   4.509423786397034e+00
6.474740000553429e+03   4.838369706311005e+00
6.495660000555217e+03   4.842844882631734e+00
6.516580000557005e+03   4.727551051556659e+00
6.537500000558794e+03   4.569654892367297e+00
6.558420000560582e+03   4.856113025149685e+00
6.570016914490742e+03   4.926865189474163e+00
6.574962686008872e+03   4.957202055696846e+00
6.579340000562370e+03   4.984337335658514e+00
6.579908457527004e+03   4.980707292110075e+00
6.582531232423105e+03   4.967647530859540e+00
6.584854229045133e+03   4.973448473974543e+00
6.587486424458413e+03   5.015757287503987e+00
6.589800000563264e+03   5.010224621799438e+00
6.592441616493721e+03   4.950738499267061e+00
6.594745772081395e+03   4.884790609154436e+00
6.597396808529029e+03   4.845952248962041e+00
6.599691543599524e+03   4.828993187892932e+00
6.600260000564158e+03   4.825378799441696e+00
6.602352000564338e+03   4.834923202890538e+00
6.604637315117656e+03   4.844598807895267e+00
6.607307192599646e+03   4.855637563269209e+00
6.609583086635786e+03   4.865477062475958e+00
6.612262384634952e+03   4.877352658910766e+00
6.617217576670262e+03   4.899462653719708e+00
6.621180000565946e+03   4.917190394042501e+00
6.622172768705569e+03   4.916325659456334e+00
6.642100000567734e+03   4.898526147662750e+00
6.663020000569522e+03   4.916826612706894e+00
6.683940000571311e+03   5.105095252328683e+00
6.704860000573099e+03   5.016243329262053e+00
6.725780000574887e+03   5.113771303639571e+00
6.746700000576675e+03   5.118132505945319e+00
6.767620000578463e+03   5.146676316010984e+00
6.788540000580251e+03   5.067330308365586e+00
6.809460000582039e+03   5.246425142377126e+00
6.828646151759584e+03   5.224723082657999e+00
6.830380000583827e+03   5.222720339908816e+00
6.833786613966047e+03   5.192583881765541e+00
6.838927076172511e+03   5.147134341515690e+00
6.844067538378975e+03   5.124474392261355e+00
6.844289049175039e+03   5.125790948283579e+00
6.849208000585437e+03   5.166737688010277e+00
6.849441287027974e+03   5.164292793409024e+00
6.851300000585616e+03   5.114976989814133e+00
6.854348462791901e+03   4.996061643361473e+00
6.854593524880909e+03   4.988105383430328e+00
6.859488924998364e+03   5.084482275378184e+00
6.859745762733843e+03   5.117648619346163e+00
6.864629387204827e+03   5.997425020666035e+00
6.864898000586778e+03   5.997068084532639e+00
6.866189105556676e+03   5.852784578327841e+00
6.869769849411291e+03   4.948961267551043e+00
6.870050238439713e+03   4.895452719437594e+00
6.871357829314670e+03   4.711071462626943e+00
6.872220000587404e+03   4.668582828294561e+00
6.875202476292648e+03   4.683177932504820e+00
6.876526553072667e+03   4.724693347491931e+00
6.880354714145583e+03   4.876217554167150e+00
6.881695276830661e+03   4.961875336369976e+00
6.885506951998518e+03   5.315971985240188e+00
6.886864000588656e+03   5.394615820126840e+00
6.892032724346653e+03   5.300861937770716e+00
6.893140000589192e+03   5.322400246801299e+00
6.897201448104647e+03   5.302297298392777e+00
6.902370171862642e+03   5.345913477828269e+00
6.907538895620638e+03   5.390338005486431e+00
6.914060000590980e+03   5.446606249156540e+00
6.934980000592768e+03   5.430327438282809e+00
6.955900000594556e+03   5.456589152491728e+00
6.964217929360188e+03   5.421819455751613e+00
6.969460447169405e+03   5.399736786353214e+00
6.974702964978624e+03   5.377551969609529e+00
6.976820000596344e+03   5.369770868684342e+00
6.979945482787843e+03   5.396185226146550e+00
6.985188000597060e+03   5.449126085481896e+00
6.990430518406279e+03   5.479089782639766e+00
6.995673036215498e+03   5.517690127195264e+00
6.997740000598133e+03   5.534141275848116e+00
7.000915554024716e+03   5.510513836286942e+00
7.003846602812670e+03   5.488655861415636e+00
7.006158071833934e+03   5.471373746603935e+00
7.008018042123458e+03   5.457438812412046e+00
7.009118952259618e+03   5.449179056653263e+00
7.013293531742796e+03   5.418011381304822e+00
7.014391301706564e+03   5.410422794436977e+00
7.018569021362136e+03   5.428170143135571e+00
7.018660000599921e+03   5.431817230721338e+00
7.019489500228125e+03   5.479313639445445e+00
7.019663651153511e+03   5.491817090630630e+00
7.023844510981476e+03   6.044525107265051e+00
7.024773625321543e+03   6.196966205279382e+00
7.024936000600457e+03   6.222489427576759e+00
7.029120000600815e+03   6.486178159134877e+00
7.030057750414961e+03   6.387256887957211e+00
7.030208350047405e+03   6.366323782350595e+00
7.034395490220154e+03   5.747407310615788e+00
7.035341875508380e+03   5.708782115771485e+00
7.035480699494351e+03   5.707397302498200e+00
7.039580000601709e+03   5.915390372659155e+00
7.039670979839493e+03   5.918806909925622e+00
7.040626000601798e+03   5.932119109555320e+00
7.040753048941297e+03   5.931288455256807e+00
7.044946469458833e+03   5.685571325746481e+00
7.045910125695217e+03   5.631306414884638e+00
7.046025398388245e+03   5.625901422865957e+00
7.050221959078171e+03   5.542716604635436e+00
7.051194250788635e+03   5.537807378733647e+00
7.056478375882054e+03   5.517917851405970e+00
7.060500000603497e+03   5.503233596749495e+00
7.061762500975473e+03   5.510398506252982e+00
7.081420000605285e+03   5.622630986740663e+00
7.102340000607073e+03   5.547523279083173e+00
7.123260000608861e+03   5.629864461884318e+00
7.144180000610650e+03   5.704587921871095e+00
7.165100000612438e+03   5.583171836047374e+00
7.186020000614226e+03   5.741573857167874e+00
7.206940000616014e+03   5.822634785696234e+00
7.227860000617802e+03   5.820434358067581e+00
7.248780000619590e+03   5.806148221592967e+00
7.269700000621378e+03   5.800149526395376e+00
7.290620000623167e+03   5.875489775639247e+00
7.311540000624955e+03   5.903973237591535e+00
7.332460000626743e+03   5.766485631114938e+00
7.353380000628531e+03   5.913892362426196e+00
7.367804682678903e+03   5.958690304008020e+00
7.373351012167092e+03   5.975976733716258e+00
7.374300000630319e+03   5.978941475643492e+00
7.378897341655282e+03   5.968047963384206e+00
7.384443671143472e+03   5.957037203900029e+00
7.389990000631660e+03   5.952208686171699e+00
7.395220000632107e+03   5.931523456037279e+00
7.395536330119849e+03   5.929211122133491e+00
7.401082659608039e+03   5.894850967652396e+00
7.406628989096229e+03   5.862546766266720e+00
7.412175318584417e+03   5.830090988836313e+00
7.416140000633895e+03   5.806784607231935e+00
7.437060000635684e+03   5.764723162052459e+00
7.441847730445387e+03   5.748527594849055e+00
7.447449797993542e+03   5.729469161589846e+00
7.453051865541698e+03   5.710387767103986e+00
7.457980000637472e+03   5.702263365105305e+00
7.458653933089853e+03   5.703119251005369e+00
7.464256000638008e+03   5.738375645961748e+00
7.469858068186164e+03   5.697145301615968e+00
7.475460135734319e+03   5.683954534338814e+00
7.478900000639260e+03   5.681976745103600e+00
7.481062203282474e+03   5.689719964002198e+00
7.486664270830630e+03   5.709910254524546e+00
7.499820000641048e+03   5.757513574939998e+00
7.520740000642836e+03   5.728828366838062e+00
7.541660000644624e+03   5.876363135970439e+00
7.562580000646412e+03   6.045612721688888e+00
7.583500000648201e+03   6.046712340839610e+00
7.604420000649989e+03   6.069838621296511e+00
7.625340000651777e+03   5.977053903031780e+00
7.632691078913927e+03   6.044708582911625e+00
7.638436809349038e+03   6.097796634688540e+00
7.643119677190897e+03   6.141209632374454e+00
7.644182539784150e+03   6.151101503407232e+00
7.645205396846291e+03   6.160668389214064e+00
7.646260000653565e+03   6.171008169644022e+00
7.648873258056989e+03   6.175073757670690e+00
7.649928270219260e+03   6.177886695545995e+00
7.650960547798579e+03   6.181414287875237e+00
7.654626838923082e+03   6.195771306113059e+00
7.655674000654371e+03   6.197788080846423e+00
7.656715698750867e+03   6.198086706133754e+00
7.660380419789172e+03   6.193239009566360e+00
7.661419731089482e+03   6.193303090185243e+00
7.662470849703154e+03   6.194718160653566e+00
7.666134000655265e+03   6.204411517539517e+00
7.667165461524592e+03   6.206007667939572e+00
7.667180000655353e+03   6.206013425648044e+00
7.668226000655442e+03   6.206274298268310e+00
7.671887581521356e+03   6.201713473627340e+00
7.672911191959703e+03   6.200664536012380e+00
7.673981151607732e+03   6.200137381975950e+00
7.677641162387448e+03   6.201608321200963e+00
7.678656922394814e+03   6.202431515116002e+00
7.679736302560018e+03   6.203355573043188e+00
7.683394743253541e+03   6.206575812467453e+00
7.685491453512306e+03   6.208426567277637e+00
7.688100000657141e+03   6.210725984031505e+00
7.689148324119633e+03   6.223436222471027e+00
7.691246604464595e+03   6.248901400381627e+00
7.709020000658929e+03   6.465937310493249e+00
7.729940000660717e+03   6.207149493546051e+00
7.750860000662506e+03   6.338423735488654e+00
7.771780000664294e+03   6.482032534132635e+00
7.792700000666082e+03   6.465812004557576e+00
7.813620000667870e+03   6.610864444533725e+00
7.834540000669658e+03   6.586132538356482e+00
7.855460000671446e+03   6.770380561905404e+00
7.876380000673234e+03   6.885227799034914e+00
7.897300000675023e+03   6.973111172513960e+00
7.918220000676811e+03   6.945059442844363e+00
7.939140000678599e+03   6.845170412198333e+00
7.960060000680387e+03   6.876033744114236e+00
7.980980000682175e+03   6.898272999332988e+00
8.001900000683963e+03   6.761928446834496e+00
8.022820000685751e+03   6.578891381357531e+00
8.043740000687540e+03   6.855744642758774e+00
8.064660000689328e+03   6.716100623013848e+00
8.083206524479006e+03   6.795099906027491e+00
8.085580000691116e+03   6.805253225036883e+00
8.089291393532503e+03   6.804841824454011e+00
8.095376262586001e+03   6.804158874526575e+00
8.101461131639497e+03   6.806348874070161e+00
8.106500000692904e+03   6.814965848188364e+00
8.107546000692993e+03   6.820416757892765e+00
8.113630869746490e+03   6.829727106123106e+00
8.119715738799987e+03   6.847309091140702e+00
8.125800607853485e+03   6.867866778983530e+00
8.127420000694692e+03   6.873352401622995e+00
8.131885476906981e+03   6.909880312880715e+00
8.148340000696480e+03   7.045228463349710e+00
8.169260000698268e+03   7.023329998104588e+00
8.190180000700057e+03   7.021923536378617e+00
8.211100000701845e+03   6.953753742159485e+00
8.232020000703633e+03   6.950491727841526e+00
8.252940000705421e+03   6.800678402078378e+00
8.273860000707209e+03   6.677022492092584e+00
8.294780000708997e+03   6.856786024667830e+00
8.315700000710785e+03   6.711741031471572e+00
8.336620000712574e+03   6.929155506921036e+00
8.357540000714362e+03   7.050162363753373e+00
8.378460000716150e+03   7.219733168239453e+00
8.399380000717938e+03   7.197005061458376e+00
8.420300000719726e+03   7.177804771729721e+00
8.441220000721514e+03   7.192966432844345e+00
8.462140000723302e+03   7.087856698137687e+00
8.483060000725091e+03   7.134554977537909e+00
8.503980000726879e+03   7.387369217626890e+00
8.524900000728667e+03   7.550631417648227e+00
8.545820000730455e+03   7.646298834348038e+00
8.566740000732243e+03   7.441118590063214e+00
8.587660000734031e+03   7.426336268394523e+00
8.608580000735819e+03   7.489015425990158e+00
8.629500000737607e+03   7.536374354427955e+00
8.650420000739396e+03   7.639962093807807e+00
8.671340000741184e+03   7.698524100866620e+00
8.691193804026325e+03   7.398735420047751e+00
8.692260000742972e+03   7.382520420761369e+00
8.697736353206023e+03   7.404021742474677e+00
8.703708121958687e+03   7.427518532821439e+00
8.704278902385720e+03   7.429768818541986e+00
8.710260091655562e+03   7.453760051935105e+00
8.710821451565420e+03   7.456108602830420e+00
8.713180000744760e+03   7.466219961648573e+00
8.716812061352439e+03   7.476171657097158e+00
8.717265299718749e+03   7.477291302406340e+00
8.717364000745118e+03   7.477530167671511e+00
8.723364031049316e+03   7.490557654297533e+00
8.723827474975900e+03   7.491658874752137e+00
8.723906549924817e+03   7.491850235550142e+00
8.729916000746191e+03   7.507530031310573e+00
8.730389650233052e+03   7.508650676501714e+00
8.730449099104515e+03   7.508788757239051e+00
8.732908197134204e+03   7.514107490160772e+00
8.734100000746548e+03   7.516692296624193e+00
8.736467970443065e+03   7.524681090619822e+00
8.736951825490203e+03   7.526434198041692e+00
8.736991648284213e+03   7.526580112883056e+00
8.739482148037827e+03   7.536131770503705e+00
8.743019940139942e+03   7.549945606446454e+00
8.743514000747353e+03   7.551757059810305e+00
8.743534197463912e+03   7.551830207879037e+00
8.746056098941448e+03   7.560464050943446e+00
8.749571909836819e+03   7.572012223052032e+00
8.750076176004504e+03   7.573747104849136e+00
8.751679674032748e+03   7.579488196437265e+00
8.752630049845071e+03   7.583058910828968e+00
8.755020000748336e+03   7.592587580305054e+00
8.756123879533694e+03   7.589671514206191e+00
8.756638351261656e+03   7.588338312755685e+00
8.758267755712135e+03   7.583934423967762e+00
8.759204000748694e+03   7.581208486532080e+00
8.763200526518809e+03   7.568016862379407e+00
8.764855837391526e+03   7.562369227195396e+00
8.765777951652319e+03   7.559309144696819e+00
8.769762701775959e+03   7.546971877514387e+00
8.771443919070914e+03   7.542202953107966e+00
8.772351902555942e+03   7.539744371376374e+00
8.773579730414383e+03   7.536531437724072e+00
8.775940000750124e+03   7.530143236090970e+00
8.778032000750303e+03   7.550515475892597e+00
8.778925853459563e+03   7.558838176464229e+00
8.780184297998832e+03   7.570308126157459e+00
8.784620082429692e+03   7.610210485273807e+00
8.785499804363186e+03   7.618286845853726e+00
8.786788865583283e+03   7.630247856846237e+00
8.791208164109081e+03   7.672046930383222e+00
8.793393433167732e+03   7.693228460719826e+00
8.796860000751913e+03   7.727770996208696e+00
8.797796245788471e+03   7.720295746619240e+00
8.799651226106806e+03   7.705096871787588e+00
8.799998000752181e+03   7.702170203666017e+00
8.804384327467860e+03   7.663225005367480e+00
8.806275419768710e+03   7.646247888161608e+00
8.806602568336632e+03   7.643343982611642e+00
8.812899613430611e+03   7.588846932735472e+00
8.813207135921080e+03   7.586213410103690e+00
8.817780000753701e+03   7.547554723178382e+00
8.819523807092515e+03   7.536957825553379e+00
8.819811703505531e+03   7.535285871370474e+00
8.826148000754416e+03   7.498797085924616e+00
8.826416271089980e+03   7.497113773153878e+00
8.829894161110018e+03   7.473874599612011e+00
8.832772194416319e+03   7.454308649448127e+00
8.836541121021766e+03   7.429909253789341e+00
8.838700000755489e+03   7.416264823140009e+00
8.839396388078223e+03   7.417912310574121e+00
8.843188080933513e+03   7.426988509914231e+00
8.846020581740124e+03   7.433857923392712e+00
8.849835040845261e+03   7.443854559262182e+00
8.852644775402026e+03   7.452333293346363e+00
8.856482000757009e+03   7.463382215172165e+00
8.859620000757277e+03   7.469229805034582e+00
8.863128960668757e+03   7.470692456448852e+00
8.866394255079411e+03   7.472995077872886e+00
8.869775920580505e+03   7.476084865600031e+00
8.873068691499591e+03   7.479209725656635e+00
8.876422880492253e+03   7.482397038308911e+00
8.879743127919775e+03   7.485557517714711e+00
8.880540000759065e+03   7.486348404370061e+00
8.883069840404001e+03   7.454498062599665e+00
8.886417564339958e+03   7.413082879892356e+00
8.893092000760138e+03   7.332538995442091e+00
8.899766437180318e+03   7.243142996309160e+00
8.901460000760853e+03   7.221189167380297e+00
8.906440873600503e+03   7.293278863722558e+00
8.911237227670379e+03   7.363675561160645e+00
8.913115310020685e+03   7.391293373063766e+00
8.917945420943781e+03   7.462448374845738e+00
8.919789746440865e+03   7.489666294533333e+00
8.922380000762641e+03   7.527943833562261e+00
8.924653614217181e+03   7.400705825880991e+00
8.931361807490581e+03   7.025581783449832e+00
8.938070000763983e+03   6.652661660053284e+00
8.943300000764430e+03   6.352918160290667e+00
8.944778194037384e+03   6.460889530333608e+00
8.951486387310784e+03   6.955802295920400e+00
8.958194580584184e+03   7.453984556326045e+00
8.964220000766218e+03   7.903126826044788e+00
8.964902773857586e+03   7.898868694343766e+00
8.966508798538318e+03   7.888844023551479e+00
8.973258599095918e+03   7.846579393043601e+00
8.980008399653521e+03   7.804114940931197e+00
8.985140000768006e+03   7.772914704296729e+00
8.986758200211121e+03   7.780909048046970e+00
8.993508000768721e+03   7.818877620458032e+00
9.000257801326323e+03   7.844521648649014e+00
9.006060000769794e+03   7.870549353791213e+00
9.007007601883923e+03   7.886354454448806e+00
9.013757402441526e+03   8.000796068890205e+00
9.020507202999126e+03   8.115661878431389e+00
9.026980000771582e+03   8.226198295198630e+00
9.036380406994012e+03   8.179051984602570e+00
9.043182805439188e+03   8.144716084396990e+00
9.047900000773370e+03   8.120810210702835e+00
9.049985203884362e+03   7.992655684347282e+00
9.056787602329536e+03   7.575478145810112e+00
9.063590000774711e+03   7.162276128668434e+00
9.068820000775158e+03   6.831562759788959e+00
9.070392399219887e+03   6.920007334121716e+00
9.077194797665061e+03   7.309243915911731e+00
9.083997196110235e+03   7.702012981207512e+00
9.089740000776947e+03   8.034796528247378e+00
9.090799594555410e+03   8.058326026379122e+00
9.110660000778735e+03   8.501829227147120e+00
9.125023492348253e+03   8.387225605543144e+00
9.131580000780523e+03   8.334523254006164e+00
9.131892619456768e+03   8.328622373773078e+00
9.138761746565282e+03   8.198692504919807e+00
9.145630873673796e+03   8.070764592715577e+00
9.152500000782311e+03   7.949536814707074e+00
9.159369127890826e+03   8.129098894560148e+00
9.166238254999340e+03   8.316604405286183e+00
9.173107382107853e+03   8.507395155536447e+00
9.173420000784099e+03   8.516096090954157e+00
9.179976509216369e+03   8.641673253484838e+00
9.194340000785887e+03   8.918278058022269e+00
9.215260000787675e+03   8.421060561965954e+00
9.236180000789464e+03   8.751906953540798e+00
9.242866652878009e+03   8.707176026421841e+00
9.249824489856608e+03   8.660400171072391e+00
9.256782326835211e+03   8.613420079639727e+00
9.257100000791252e+03   8.611421888267641e+00
9.263740163813814e+03   8.518737085481458e+00
9.270698000792414e+03   8.430652145602741e+00
9.277655837771015e+03   8.316437503756816e+00
9.278020000793040e+03   8.310941700156324e+00
9.284613674749618e+03   8.341717878056528e+00
9.291571511728220e+03   8.377648401014133e+00
9.298529348706821e+03   8.413704845011154e+00
9.298940000794828e+03   8.415835841260877e+00
9.319860000796616e+03   8.671101213916558e+00
9.340780000798404e+03   8.594556486118291e+00
9.361700000800192e+03   8.824416448638562e+00
9.382620000801980e+03   8.816871496175693e+00
9.401381346687942e+03   8.779788197795119e+00
9.403540000803769e+03   8.775473635715381e+00
9.408458510217459e+03   8.690523052572019e+00
9.415535673746974e+03   8.567873300582351e+00
9.422612837276487e+03   8.448499504484269e+00
9.424460000805557e+03   8.420061720028100e+00
9.429690000806004e+03   8.535642819888480e+00
9.436767164335521e+03   8.663246134712068e+00
9.443844327865034e+03   8.802104546877779e+00
9.445380000807345e+03   8.833133442012015e+00
9.450921491394549e+03   8.929991094746518e+00
9.457695777383578e+03   9.048793906909511e+00
9.457998654924066e+03   9.054114897818035e+00
9.464815333240393e+03   9.174082685262741e+00
9.466300000809133e+03   9.200299006076149e+00
9.471934889097205e+03   9.259049921231417e+00
9.479054444954019e+03   9.350647654944767e+00
9.486174000810832e+03   9.491019236815504e+00
9.487220000810921e+03   9.492344337562987e+00
9.493293556667646e+03   9.377452240968291e+00
9.500413112524460e+03   9.290870302438131e+00
9.507532668381273e+03   9.221194164642675e+00
9.508140000812709e+03   9.215249345061558e+00
9.514652224238087e+03   9.265953767788650e+00
9.529060000814497e+03   9.378623064519321e+00
9.549980000816286e+03   9.653688895623690e+00
9.570900000818074e+03   9.667806831591436e+00
9.591820000819862e+03   9.696411810359914e+00
9.612740000821650e+03   9.803686252718116e+00
9.624553349815089e+03   9.404853330161687e+00
9.631798512567600e+03   9.158910098598959e+00
9.633660000823438e+03   9.095569041563886e+00
9.639043675320114e+03   9.007141828750159e+00
9.646288838072625e+03   8.893157499452348e+00
9.653534000825137e+03   8.794130891244425e+00
9.654580000825226e+03   8.773737658043062e+00
9.660779163577648e+03   8.811059283356238e+00
9.668024326330162e+03   8.870300184852608e+00
9.675269489082675e+03   8.935239338248518e+00
9.675500000827014e+03   8.937310442192405e+00
9.682514651835187e+03   9.054094511324829e+00
9.696420000828803e+03   9.286764492392370e+00
9.717340000830591e+03   9.390858965426482e+00
9.738260000832379e+03   9.272199724580151e+00
9.759180000834167e+03   9.452008354642729e+00
9.780100000835955e+03   9.390138198768666e+00
9.801020000837743e+03   9.447321212550097e+00
9.821940000839531e+03   9.661102329431392e+00
9.842860000841320e+03   9.432623571835856e+00
9.863780000843108e+03   9.815787409446191e+00
9.884700000844896e+03   9.379312915013028e+00
9.905620000846684e+03   9.947218258106304e+00
9.926540000848472e+03   9.976619173220191e+00
9.939497017779566e+03   9.831667567962850e+00
9.946979263547708e+03   9.747440484187688e+00
9.947460000850260e+03   9.742044625728935e+00
9.954461509315852e+03   9.804757850656236e+00
9.955139915195019e+03   9.811135822238773e+00
9.961943755083996e+03   9.919682266597288e+00
9.962633936609634e+03   9.941215401556889e+00
9.976908246620280e+03   9.827070693507554e+00
9.977621979438865e+03   9.803139605269632e+00
9.984390492388426e+03   9.674470390187043e+00
9.985116000853479e+03   9.661438368143925e+00
9.989300000853837e+03   9.565682561322452e+00
9.991872738156568e+03   9.613958828233285e+00
9.992610022268094e+03   9.628123691959935e+00
9.999354983924712e+03   9.776128141196043e+00
1.000010404368271e+04   9.793465583423494e+00
1.000759806509732e+04   9.967849463538263e+00
1.019850000087172e+04   9.961444940659636e+00


==> tex/build/figures/fit-cgale-sdss/center-residual-sdss.txt <==
# Data of showing the residual of J-PAS for center region for SDSS data.
# In Fig.A.1 it has shown in center panel with triangle.
# Regarding the raw data and where it is downloaded you can check 'INPUT.conf'.
# 
# 
# Project title: J-PAS: unprecedented precision in stellar populations of diffuse tidal features
# Git commit (that produced this dataset): 0b8f01e
# Git repository: https://gitlab.com/sepideh.esk/alba
# DOI (Journal): https://doi.org/10.1051/0004-6361/202558180
# DOI (Zenodo): https://doi.org/10.5281/zenodo.17674805
#
# Copyright (C) 2026 Sepideh Eskandarlou <sepideh.eskandarlou@gmail.com>
# Dataset is available under Creative Commons Attribution-ShareAlike (CC BY-SA).
# License URL: https://creativecommons.org/licenses/by-sa/4.0
# Column 1: wavelength            [nm  ,f64,] Effective Wavelength.
# Column 2: diff-mang-jpas-center [unit,f64,] Different between MaNGA under sample and J-PAS.
# Column 3: Flux-err-7            [cgs ,f64,] Wavelength Flux Density error
3.608040000000000e+03    4.204126242932691e-01  6.290922000000000e-03
4.671780000000000e+03    1.221703828561662e-01  4.270609000000000e-03
6.141120000000000e+03    2.573092316838282e-01  5.382962000000000e-03
7.457890000000000e+03   -1.588290729207238e+00  9.862591000000000e-03
8.922780000000001e+03    7.423246821846257e-01  3.835408000000000e-02


==> tex/build/figures/fit-cgale-sdss/center-sdss.txt <==
# Data of showing the flux and its erros for center region for SDSS data.
# In Fig.4 it has shown in center panel with triangle.
# Regarding the raw data and where it is downloaded you can check 'INPUT.conf'.
# 
# 
# Project title: J-PAS: unprecedented precision in stellar populations of diffuse tidal features
# Git commit (that produced this dataset): 0b8f01e
# Git repository: https://gitlab.com/sepideh.esk/alba
# DOI (Journal): https://doi.org/10.1051/0004-6361/202558180
# DOI (Zenodo): https://doi.org/10.5281/zenodo.17674805
#
# Copyright (C) 2026 Sepideh Eskandarlou <sepideh.eskandarlou@gmail.com>
# Dataset is available under Creative Commons Attribution-ShareAlike (CC BY-SA).
# License URL: https://creativecommons.org/licenses/by-sa/4.0
# Column 1: wavelength [nm ,f64,] Effective Wavelength.
# Column 2: Flux-7     [cgs,f64,] Wavelength Flux Density
# Column 3: Flux-err-7 [cgs,f64,] Wavelength Flux Density error
3.608040000000000e+03   4.075834000000000e-01   6.290922000000000e-03
4.671780000000000e+03   2.090476000000000e+00   4.270609000000000e-03
6.141120000000000e+03   4.312425000000000e+00   5.382962000000000e-03
7.457890000000000e+03   6.126413000000000e+00   9.862591000000000e-03
8.922780000000001e+03   7.832317000000000e+00   3.835408000000000e-02


==> tex/build/figures/fit-cgale-sdss/east-cgal-sdss.txt <==
# Data of showing the CGIALGE output for east region for SDSS data.
# In Fig.4 it has shown in east panel with gray line.
# Regarding the raw data and where it is downloaded you can check 'INPUT.conf'.
# 
# 
# Project title: J-PAS: unprecedented precision in stellar populations of diffuse tidal features
# Git commit (that produced this dataset): 0b8f01e
# Git repository: https://gitlab.com/sepideh.esk/alba
# DOI (Journal): https://doi.org/10.1051/0004-6361/202558180
# DOI (Zenodo): https://doi.org/10.5281/zenodo.17674805
#
# Copyright (C) 2026 Sepideh Eskandarlou <sepideh.eskandarlou@gmail.com>
# Dataset is available under Creative Commons Attribution-ShareAlike (CC BY-SA).
# License URL: https://creativecommons.org/licenses/by-sa/4.0
# Column 1: ARITH_1 [arith_unit_1,f64,] Column from arithmetic operation 1
# Column 2: Fnu     [mJy         ,f64,] 
3.007250000257045e+03   1.918783051693241e-02
3.017710000257939e+03   1.931609749355050e-02
3.028170000258833e+03   1.934479086911518e-02
3.043860000260174e+03   2.139414195303393e-02
3.064780000261962e+03   2.094195468487418e-02
3.071222192567498e+03   2.096226657443162e-02
3.073534144491449e+03   2.096925929918057e-02
3.075846096415401e+03   2.097636552442393e-02
3.078158048339351e+03   2.101213390533393e-02
3.080470000263304e+03   2.112959281227168e-02
3.082781952187256e+03   2.102527200395784e-02
3.085093904111206e+03   2.100211733084108e-02
3.085700000263751e+03   2.100364294307736e-02
3.087405856035158e+03   2.106441141797549e-02
3.089717807959109e+03   2.114726581211600e-02
3.106620000265539e+03   2.176067209720118e-02
3.127540000267327e+03   2.223049171545870e-02
3.148460000269115e+03   2.289453007044092e-02
3.169380000270903e+03   2.326028050280078e-02
3.190300000272691e+03   2.370967797580033e-02
3.211220000274479e+03   2.429307660007148e-02
3.227651166722039e+03   2.476335022979558e-02
3.230080875110708e+03   2.483345412383493e-02
3.232140000276268e+03   2.489462228440837e-02
3.232510583499377e+03   2.490292135186196e-02
3.234940291888046e+03   2.516290270026170e-02
3.237370000276715e+03   2.600507625058908e-02
3.239799708665383e+03   2.526924852876277e-02
3.242229417054052e+03   2.511323483536704e-02
3.244659125442721e+03   2.516397232126043e-02
3.247088833831390e+03   2.521672136318284e-02
3.253060000278056e+03   2.534657380968506e-02
3.273980000279844e+03   2.542866155134488e-02
3.294900000281632e+03   2.606280643987493e-02
3.315820000283420e+03   2.662775030662526e-02
3.324637130697855e+03   2.626300738000220e-02
3.327139848094648e+03   2.615764649828569e-02
3.329642565491442e+03   2.605211375612352e-02
3.332145282888236e+03   2.601386163318220e-02
3.334648000285029e+03   2.616777481182851e-02
3.336740000285208e+03   2.585874735726341e-02
3.337150717681823e+03   2.584176711483340e-02
3.339653435078617e+03   2.593145937891420e-02
3.340280028113309e+03   2.597080616383782e-02
3.342156152475411e+03   2.609030463587763e-02
3.342794521156574e+03   2.613108683785265e-02
3.344658869872204e+03   2.625045497622628e-02
3.345309014199839e+03   2.629229525599271e-02
3.347823507243106e+03   2.647260637051960e-02
3.350338000286371e+03   2.670590794574563e-02
3.352852493329636e+03   2.679796526456830e-02
3.355366986372901e+03   2.694276505408024e-02
3.357660000286996e+03   2.709232256271752e-02
3.357881479416167e+03   2.708461344665671e-02
3.360395972459432e+03   2.699687637755850e-02
3.378580000288785e+03   2.634080101326496e-02
3.399500000290573e+03   2.847641161605994e-02
3.420420000292361e+03   2.993216525721491e-02
3.441340000294149e+03   3.029889240971939e-02
3.462260000295937e+03   3.071113796616600e-02
3.483180000297725e+03   3.101584773765160e-02
3.504100000299513e+03   3.108666691459419e-02
3.525020000301301e+03   3.016612432027965e-02
3.545940000303090e+03   3.113287810822419e-02
3.566860000304878e+03   3.191857990238048e-02
3.587780000306666e+03   3.254744632760691e-02
3.608700000308454e+03   3.334701823386914e-02
3.629620000310242e+03   3.385828512125588e-02
3.650540000312030e+03   3.507337579283019e-02
3.671460000313818e+03   3.632023486500856e-02
3.692380000315607e+03   3.590481635294774e-02
3.713300000317395e+03   3.782614112213193e-02
3.734220000319183e+03   3.519658784296158e-02
3.755140000320971e+03   3.569323705462416e-02
3.776060000322759e+03   3.783379016315795e-02
3.796980000324547e+03   3.899114703585872e-02
3.807440000325441e+03   3.948816470448730e-02
3.817900000326335e+03   4.134613260576345e-02
3.828338427475479e+03   4.145440216207315e-02
3.831220320688662e+03   4.148375753093551e-02
3.831467006958569e+03   4.148625952656809e-02
3.833552726613963e+03   4.150739142497877e-02
3.834102213901846e+03   4.151304270586920e-02
3.834351255301048e+03   4.151566225549772e-02
3.836438545042638e+03   4.154562131881277e-02
3.836681306097054e+03   4.155133893692713e-02
3.836984107115029e+03   4.155959191843490e-02
3.837235503643526e+03   4.156745524772675e-02
3.838820000328124e+03   4.163220398718775e-02
3.839324363471312e+03   4.159641451882513e-02
3.839569479655022e+03   4.157764545558992e-02
3.839866000328213e+03   4.155370590843892e-02
3.840119751986003e+03   4.153221384812510e-02
3.840852745407842e+03   4.146698261053964e-02
3.842210181899986e+03   4.135187655495125e-02
3.842457653212991e+03   4.133257652982793e-02
3.842747893541396e+03   4.131009224927552e-02
3.843004000328481e+03   4.129002964272031e-02
3.843744059138203e+03   4.122789756812326e-02
3.845024184718630e+03   4.109654470479781e-02
3.845096000328660e+03   4.108838220891296e-02
3.845345826770960e+03   4.105966053945447e-02
3.845629786754580e+03   4.102672301290905e-02
3.845888248670960e+03   4.099685589227920e-02
3.846635372868564e+03   4.091344412593833e-02
3.847918638621384e+03   4.077599012685788e-02
3.847981818757335e+03   4.076889764165832e-02
3.848234000328928e+03   4.073994866059909e-02
3.848511679967764e+03   4.070688481581343e-02
3.848772497013438e+03   4.067487707458731e-02
3.849526686598925e+03   4.058137203058515e-02
3.850238483857115e+03   4.050171872488052e-02
3.850813092524137e+03   4.044825463774475e-02
3.850867637186009e+03   4.044362169017000e-02
3.851122173886897e+03   4.042266170308337e-02
3.851393573180948e+03   4.040093160340209e-02
3.851656745355916e+03   4.037963250943764e-02
3.852418000329286e+03   4.031014255494004e-02
3.853136862975359e+03   4.022945686765376e-02
3.853707546426890e+03   4.016044665760364e-02
3.853753455614683e+03   4.015498410092502e-02
3.854010347444866e+03   4.012517442119947e-02
3.854540993698394e+03   4.006944910318229e-02
3.855309314059647e+03   4.000355511042439e-02
3.855452782995599e+03   3.999233230841564e-02
3.856035242093603e+03   3.994480595680459e-02
3.856602000329644e+03   3.988840573606716e-02
3.856639274043357e+03   3.988418768638737e-02
3.856898521002835e+03   3.985300359705990e-02
3.858200627790008e+03   3.966459600395549e-02
3.858355087329334e+03   3.964221266860445e-02
3.858933621211847e+03   3.956693913304674e-02
3.859496454232398e+03   3.951137156015238e-02
3.859740000329912e+03   3.949324474664417e-02
3.859786694560803e+03   3.950369281614714e-02
3.861091941520369e+03   3.982167366856031e-02
3.861257391663069e+03   3.986010557740728e-02
3.861832000330091e+03   3.998156031058515e-02
3.862390908135151e+03   4.007960830734364e-02
3.862752801789478e+03   4.013445855430112e-02
3.863983255250730e+03   4.031779097330118e-02
3.864159695996803e+03   4.034904429567860e-02
3.864730379448335e+03   4.046488350471833e-02
3.865285362037905e+03   4.059771094768726e-02
3.865660601424900e+03   4.069454515791573e-02
3.867062000330538e+03   4.102722227467045e-02
3.867628758566580e+03   4.112240030374609e-02
3.868179815940658e+03   4.119333227922112e-02
3.868568401060320e+03   4.123607592148361e-02
3.869964304664273e+03   4.140666307126901e-02
3.870527137684823e+03   4.150225413503628e-02
3.871095680411054e+03   4.161947816501277e-02
3.871476200695742e+03   4.170981643121389e-02
3.872866608998008e+03   4.210413414185288e-02
3.873425516803067e+03   4.226848467719209e-02
3.874009760391260e+03   4.242082225828615e-02
3.874384000331163e+03   4.250164567111980e-02
3.875768913331742e+03   4.268684053107436e-02
3.876923840371466e+03   4.279850200446981e-02
3.877291799966585e+03   4.284423128940505e-02
3.878671217665476e+03   4.307955425091280e-02
3.879837920351672e+03   4.335919343963070e-02
3.880199599602006e+03   4.346276037157819e-02
3.880660000331700e+03   4.361000839808364e-02
3.881524278688023e+03   4.362956756513747e-02
3.882752000331879e+03   4.359353626904241e-02
3.883107399237428e+03   4.354996356112735e-02
3.884446209099210e+03   4.327818919444085e-02
3.885666080312085e+03   4.301990050280676e-02
3.885695717998810e+03   4.301455957737976e-02
3.886015198872849e+03   4.296017668190098e-02
3.886738577826507e+03   4.285609479384542e-02
3.887368139510398e+03   4.278095941588432e-02
3.888580160292292e+03   4.265968633354855e-02
3.888620788582391e+03   4.265612908449078e-02
3.888824297481902e+03   4.263897617243238e-02
3.889664433453186e+03   4.258452888784794e-02
3.890290069921585e+03   4.256950554729760e-02
3.891494240272498e+03   4.261423369116304e-02
3.891545859165971e+03   4.261763983944270e-02
3.891751723194776e+03   4.263145036713953e-02
3.892590289079863e+03   4.267636266160759e-02
3.893212000332773e+03   4.268405524649468e-02
3.894038596620386e+03   4.269183429275349e-02
3.894408320252705e+03   4.272470154531054e-02
3.894470929749551e+03   4.273376583028059e-02
3.894679148907650e+03   4.277300164100438e-02
3.895516144706542e+03   4.310712110439154e-02
3.896133930743961e+03   4.354988980378196e-02
3.896969947548750e+03   4.432719948827131e-02
3.897396000333131e+03   4.474324397370050e-02
3.897606574620524e+03   4.494269215529841e-02
3.898442000333220e+03   4.564042003439373e-02
3.899055861155148e+03   4.600093405976913e-02
3.899901298477116e+03   4.612995365945102e-02
3.900321070916711e+03   4.596932009491841e-02
3.900534000333399e+03   4.582252629988375e-02
3.901367855959898e+03   4.486558842915530e-02
3.901580000333488e+03   4.454195578074707e-02
3.901977791566336e+03   4.413194252535799e-02
3.902832649405481e+03   4.334110435900579e-02
3.903246141500290e+03   4.310824146034752e-02
3.903461426046274e+03   4.303536837609656e-02
3.904293711586577e+03   4.303305555201917e-02
3.904899721977524e+03   4.321769785471692e-02
3.905764000333846e+03   4.354165146006462e-02
3.906171212083871e+03   4.367208173415227e-02
3.906388851759148e+03   4.373226760405532e-02
3.907219567213255e+03   4.391392934986377e-02
3.908695351262211e+03   4.423265360478714e-02
3.909096282667451e+03   4.434825234629065e-02
3.909316277472022e+03   4.441745817216768e-02
3.910145422839933e+03   4.470679354565654e-02
3.910724353863537e+03   4.492602412150639e-02
3.911626702190576e+03   4.527965209374729e-02
3.912243703184896e+03   4.552462737575217e-02
3.913668265481472e+03   4.609286571758475e-02
3.914558053118941e+03   4.644866115234034e-02
3.916612177099406e+03   4.727349120137243e-02
3.917489404047306e+03   4.763248526382310e-02
3.919556088717341e+03   4.860928449677478e-02
3.922500000335276e+03   5.037430869869110e-02
3.925443911953211e+03   5.042833713243484e-02
3.928387823571146e+03   5.090631845415785e-02
3.931331735189081e+03   5.153754375838831e-02
3.932624410245173e+03   5.181626357012915e-02
3.934275646807016e+03   5.217311477701991e-02
3.935584807768168e+03   5.245669447281610e-02
3.938545205291163e+03   5.310195728338908e-02
3.941505602814159e+03   5.394856708758389e-02
3.943420000337064e+03   5.486080703340999e-02
3.944466000337154e+03   5.555882253047337e-02
3.947426397860149e+03   5.601240759964845e-02
3.950386795383145e+03   5.703167003877416e-02
3.953347192906140e+03   5.825676770713688e-02
3.956307590429135e+03   5.948981096148188e-02
3.960781625592990e+03   6.136481976703000e-02
3.963763219279635e+03   6.262208764987415e-02
3.964340000338852e+03   6.286656106575274e-02
3.966744812966280e+03   6.372805792390296e-02
3.969726406652923e+03   6.510001162115170e-02
3.972708000339568e+03   6.732551472540570e-02
3.975689594026212e+03   6.725757085310045e-02
3.978671187712856e+03   6.803886657419207e-02
3.981652781399501e+03   6.912665611683205e-02
3.983724541802323e+03   6.988756169959058e-02
3.984634375086145e+03   7.022251750860807e-02
3.985260000340641e+03   7.045312429943872e-02
3.986723406437126e+03   6.946135501534093e-02
3.989722271071929e+03   6.742092606405105e-02
3.992721135706732e+03   6.543036464576815e-02
3.995720000341535e+03   6.360252648691901e-02
3.998718864976337e+03   6.129045795114098e-02
3.999367439217777e+03   6.080672261184381e-02
4.001717729611140e+03   5.914016766478316e-02
4.002378079499051e+03   5.867841176937874e-02
4.004716594245943e+03   5.704094750762128e-02
4.005388719780326e+03   5.657182031151219e-02
4.006180000342429e+03   5.607982991218027e-02
4.007715458880746e+03   5.759691534945878e-02
4.008399360061601e+03   5.845169239310399e-02
4.011410000342876e+03   6.280989579399483e-02
4.014420640624151e+03   6.395251487838237e-02
4.017431280905425e+03   6.629540828786523e-02
4.020441921186700e+03   6.907587487415640e-02
4.023452561467975e+03   7.187466056118746e-02
4.027100000344217e+03   7.528465103585419e-02
4.034824673359473e+03   7.817418160643475e-02
4.037862005106084e+03   7.931992803876928e-02
4.040899336852695e+03   8.049531992660658e-02
4.043936668599305e+03   8.424546749484692e-02
4.046974000345916e+03   9.528476315004070e-02
4.048020000346005e+03   9.229848841643379e-02
4.050011332092527e+03   8.363106851903590e-02
4.053048663839137e+03   7.765506632551923e-02
4.055681869913412e+03   7.469818689322820e-02
4.056085995585748e+03   7.424687549346755e-02
4.058734902521986e+03   7.128056739513276e-02
4.059123327332359e+03   7.084440207193191e-02
4.061787935130558e+03   6.785283488708560e-02
4.064840967739131e+03   6.535446290005766e-02
4.067894000347704e+03   6.552562131872450e-02
4.068940000347793e+03   6.308642707561447e-02
4.070947032956277e+03   6.351342616372689e-02
4.074000065564850e+03   6.686152640502421e-02
4.077053098173423e+03   7.118696059156103e-02
4.080106130781996e+03   7.554403451200231e-02
4.089860000349581e+03   8.961609723956189e-02
4.110780000351369e+03   7.323715996280780e-02
4.131700000353158e+03   8.718563361807609e-02
4.134939216818379e+03   8.224775322815203e-02
4.137024936473774e+03   7.905318592150878e-02
4.138051912702409e+03   7.747588048268053e-02
4.140139202443999e+03   7.426127708958542e-02
4.140153515956864e+03   7.423919394759285e-02
4.141164608586439e+03   7.267827956764555e-02
4.143253468414226e+03   6.947082492978163e-02
4.143270137056385e+03   6.944568528940055e-02
4.144277304470469e+03   6.797196216940916e-02
4.146367734384452e+03   6.574050397921899e-02
4.146386758155905e+03   6.572948750950949e-02
4.147390000354499e+03   6.542028954274774e-02
4.149482000354677e+03   6.503847068773458e-02
4.149503379255425e+03   6.502465123547377e-02
4.150502696238528e+03   6.410896855950432e-02
4.152596266324904e+03   6.068047448487515e-02
4.152620000354946e+03   6.062291453897713e-02
4.153615392122558e+03   6.131344004417231e-02
4.155710532295130e+03   6.211745835582013e-02
4.155736621454466e+03   6.214224876814553e-02
4.156728088006588e+03   6.342773750280783e-02
4.158824798265356e+03   6.736487486977688e-02
4.158853242553986e+03   6.742220333354296e-02
4.159840783890618e+03   6.942550431297287e-02
4.161939064235582e+03   7.371029962423802e-02
4.161969863653507e+03   7.377332272088984e-02
4.165086484753027e+03   8.016758353993332e-02
4.173540000356734e+03   9.768006877688391e-02
4.194460000358522e+03   1.088094285944423e-01
4.198553666307894e+03   1.091086394297973e-01
4.201714249820908e+03   1.093398970888209e-01
4.204874833333924e+03   1.095726340622756e-01
4.208035416846938e+03   1.099397760033456e-01
4.211196000359952e+03   1.106874405839286e-01
4.214356583872967e+03   1.104046791942564e-01
4.215380000360310e+03   1.104358354994544e-01
4.217517167385982e+03   1.103669180863179e-01
4.220677750898997e+03   1.103994854187900e-01
4.223838334412012e+03   1.104324869553693e-01
4.236300000362098e+03   1.105542858033400e-01
4.244439498726559e+03   1.093333370455405e-01
4.247634624135891e+03   1.088476512871796e-01
4.248610938037347e+03   1.086985204040148e-01
4.250696657692741e+03   1.083788442701494e-01
4.250829749545223e+03   1.083584054273534e-01
4.251809203619071e+03   1.082080150558668e-01
4.253896493360661e+03   1.078918435798706e-01
4.254024874954554e+03   1.078728668902453e-01
4.255007469200796e+03   1.077299883736227e-01
4.257096329028582e+03   1.074264269026668e-01
4.257220000363886e+03   1.074077099783515e-01
4.258205734782520e+03   1.070242475955914e-01
4.260296164696502e+03   1.062136051958233e-01
4.260415125773218e+03   1.061677563204485e-01
4.261404000364244e+03   1.057834357437021e-01
4.263496000364423e+03   1.049385433822075e-01
4.263610251182550e+03   1.048916083525001e-01
4.264602265945969e+03   1.044846700143661e-01
4.266695836032344e+03   1.036376869729030e-01
4.266805376591882e+03   1.035937750484116e-01
4.267800531527693e+03   1.031956995177289e-01
4.269895671700265e+03   1.023584307984951e-01
4.270000502001214e+03   1.023164830763472e-01
4.270998797109418e+03   1.019166225644284e-01
4.273095507368185e+03   1.010743641409715e-01
4.274197062691142e+03   1.006305242509189e-01
4.276295343036106e+03   9.978252307067116e-02
4.277811013212861e+03   9.916788730266997e-02
4.278140000365674e+03   9.903424492950762e-02
4.281031260001333e+03   9.708833512072663e-02
4.284251506789805e+03   9.492650472121839e-02
4.287471753578277e+03   9.459682573104000e-02
4.290692000366747e+03   9.948270555103157e-02
4.293912247155219e+03   9.018770074628801e-02
4.297132493943691e+03   8.608379008182593e-02
4.299060000367463e+03   8.473256161095952e-02
4.300352740732164e+03   8.632686134055664e-02
4.303572987520634e+03   9.033029306449993e-02
4.319980000369251e+03   1.110472501934604e-01
4.340900000371039e+03   1.164541317238258e-01
4.361820000372827e+03   1.180753127018094e-01
4.382740000374615e+03   1.189041354750301e-01
4.403660000376403e+03   1.213557505551721e-01
4.424580000378191e+03   1.209084950489081e-01
4.445500000379980e+03   1.238226178497022e-01
4.466420000381768e+03   1.211738176363178e-01
4.487340000383556e+03   1.210585290090697e-01
4.508260000385344e+03   1.130538819466233e-01
4.526011652204733e+03   1.090282723711219e-01
4.529180000387132e+03   1.082950103942802e-01
4.529418739250556e+03   1.081992916286652e-01
4.532825826296380e+03   1.068668685398428e-01
4.536232913342203e+03   1.095607732071772e-01
4.539640000388026e+03   1.236860240808846e-01
4.543047087433850e+03   1.068073787649807e-01
4.546454174479672e+03   1.013023817051113e-01
4.549861261525496e+03   9.985163265713001e-02
4.549997428241762e+03   9.979501473103840e-02
4.550100000388920e+03   9.975235996176059e-02
4.553268348571320e+03   1.045439014089662e-01
4.553422571278843e+03   1.047777167329114e-01
4.556847714315923e+03   1.099892168856282e-01
4.560272857353003e+03   1.157336201057934e-01
4.563698000390083e+03   1.229401709304158e-01
4.567123143427162e+03   1.262845071873381e-01
4.570548286464244e+03   1.310838289207855e-01
4.571020000390708e+03   1.318171149100612e-01
4.573973429501322e+03   1.316675252286933e-01
4.577398572538403e+03   1.314969223137894e-01
4.591940000392497e+03   1.307490089120539e-01
4.612860000394285e+03   1.346117735787524e-01
4.633780000396073e+03   1.385107793782196e-01
4.654700000397861e+03   1.413076280804660e-01
4.662626289633034e+03   1.428190901391305e-01
4.666136217324710e+03   1.434920413197595e-01
4.669646145016386e+03   1.441710819302809e-01
4.673156072708062e+03   1.452606145954173e-01
4.675620000399649e+03   1.468384243140546e-01
4.676666000399739e+03   1.473936147729368e-01
4.680175928091416e+03   1.461156902615550e-01
4.683685855783092e+03   1.459897062352868e-01
4.687195783474768e+03   1.462751507173800e-01
4.690705711166445e+03   1.465646845192078e-01
4.696540000401437e+03   1.470463638830756e-01
4.717460000403225e+03   1.577423104550215e-01
4.738380000405014e+03   1.499407706040444e-01
4.759300000406802e+03   1.524402382775653e-01
4.780220000408590e+03   1.608101005725109e-01
4.801140000410378e+03   1.570219325507408e-01
4.822060000412166e+03   1.614572685170185e-01
4.842980000413954e+03   1.592429171843832e-01
4.857641077412361e+03   1.616887299581876e-01
4.861297808163386e+03   1.623031242563790e-01
4.863900000415742e+03   1.627416507889691e-01
4.864954538914410e+03   1.629496334587250e-01
4.868611269665434e+03   1.637093319862329e-01
4.872268000416458e+03   1.645763637150869e-01
4.875924731167483e+03   1.651612264371709e-01
4.879581461918507e+03   1.658528345082646e-01
4.883238192669530e+03   1.665840656577016e-01
4.884820000417531e+03   1.669012505470254e-01
4.886841152587876e+03   1.667435984052811e-01
4.886894923420554e+03   1.667393916564946e-01
4.890519864545648e+03   1.664542915963676e-01
4.894198576503419e+03   1.661635999846995e-01
4.897877288461190e+03   1.660476263695761e-01
4.901556000418961e+03   1.664330806791015e-01
4.905234712376732e+03   1.654489660633623e-01
4.905740000419319e+03   1.653825369703819e-01
4.908913424334503e+03   1.648278032996464e-01
4.912592136292275e+03   1.643603708716783e-01
4.916270848250047e+03   1.638906963203403e-01
4.926660000421107e+03   1.625428770871689e-01
4.947580000422895e+03   1.702760917937705e-01
4.968500000424683e+03   1.744121711606203e-01
4.989420000426471e+03   1.755657736887549e-01
5.010340000428259e+03   1.760864544706397e-01
5.031260000430048e+03   1.753581134298671e-01
5.052180000431836e+03   1.762782625280205e-01
5.069341622434841e+03   1.586611400221616e-01
5.073100000433624e+03   1.547432134585797e-01
5.073157716934783e+03   1.546912200311542e-01
5.076973811434725e+03   1.513708018820798e-01
5.080789905934666e+03   1.615290745861624e-01
5.084606000434607e+03   2.099794715354639e-01
5.088422094934549e+03   1.546504254947625e-01
5.092238189434491e+03   1.373873258170807e-01
5.094020000435412e+03   1.356740907084234e-01
5.096054283934433e+03   1.393506058026410e-01
5.099870378434374e+03   1.464039922837324e-01
5.114940000437200e+03   1.746053489937754e-01
5.132956071924355e+03   1.798355005564572e-01
5.135860000438988e+03   1.806872077937593e-01
5.136820054053282e+03   1.806847017806154e-01
5.140684036182209e+03   1.806750919211168e-01
5.144548018311135e+03   1.808269439295355e-01
5.148412000440062e+03   1.814402095336722e-01
5.152275982568989e+03   1.807974919585915e-01
5.156139964697914e+03   1.806134325690280e-01
5.156780000440776e+03   1.806100267483941e-01
5.160003946826841e+03   1.817858740055232e-01
5.163867928955769e+03   1.832019578560886e-01
5.171541885549142e+03   1.860313157604730e-01
5.175434914272699e+03   1.874754771498478e-01
5.177700000442564e+03   1.885362949459748e-01
5.179327942996255e+03   1.886981239409228e-01
5.183220971719812e+03   2.289079302777678e-01
5.187114000443370e+03   3.821543428623744e-01
5.191007029166926e+03   2.292604552444254e-01
5.194900057890483e+03   1.887330571449420e-01
5.198620000444353e+03   1.883714375458476e-01
5.198793086614040e+03   1.883011906353054e-01
5.202686115337598e+03   1.870999674450636e-01
5.219540000446141e+03   1.818084754537421e-01
5.221599157278595e+03   1.813602902025371e-01
5.225529868070861e+03   1.805005672605006e-01
5.229460578863128e+03   1.808036704103329e-01
5.230984895727866e+03   1.897107169407981e-01
5.233391289655394e+03   3.052091088680527e-01
5.234922671908017e+03   5.153700117999180e-01
5.240460000447929e+03   4.205514072179425e-01
5.241252711239928e+03   3.050809420300497e-01
5.242798224268317e+03   2.079307651279964e-01
5.245183422032194e+03   1.817204823648955e-01
5.246736000448465e+03   1.816367324506216e-01
5.249114132824461e+03   1.816697096808266e-01
5.250673776628615e+03   1.816043927057831e-01
5.253044843616727e+03   1.821759915450533e-01
5.254611552808765e+03   1.827672091982765e-01
5.258549328988915e+03   1.843328539129527e-01
5.261380000449717e+03   1.854650375084602e-01
5.262487105169064e+03   1.855102188621325e-01
5.282300000451505e+03   1.863076277880867e-01
5.303220000453293e+03   1.940867253854757e-01
5.324140000455081e+03   1.896897804934822e-01
5.345060000456870e+03   1.937978692451427e-01
5.365980000458658e+03   1.914902131658771e-01
5.386900000460446e+03   1.886334660439921e-01
5.407820000462234e+03   1.823289983263991e-01
5.428740000464022e+03   1.867468187767961e-01
5.449660000465810e+03   1.946701216330839e-01
5.470580000467598e+03   2.003883254702369e-01
5.491500000469387e+03   2.074079555593406e-01
5.512420000471175e+03   1.942891230236942e-01
5.533340000472963e+03   2.118990655706443e-01
5.554260000474751e+03   2.194204013792726e-01
5.575180000476539e+03   2.063441530373807e-01
5.596100000478327e+03   2.197609538304701e-01
5.617020000480115e+03   2.210284056795505e-01
5.637940000481904e+03   2.192407517231785e-01
5.658860000483692e+03   2.181524431859403e-01
5.679780000485480e+03   2.222945350905161e-01
5.700700000487268e+03   2.286994868423153e-01
5.721620000489056e+03   2.258080099124363e-01
5.742540000490844e+03   2.281425052659928e-01
5.763460000492632e+03   2.289879756209093e-01
5.784380000494421e+03   2.339948731199684e-01
5.805300000496209e+03   2.387185953734627e-01
5.826220000497997e+03   2.377273568553991e-01
5.847140000499785e+03   2.351501814321352e-01
5.868060000501573e+03   2.428517192812183e-01
5.888980000503361e+03   2.427205245328748e-01
5.909900000505149e+03   2.459900380554358e-01
5.930820000506938e+03   2.443621898827030e-01
5.951740000508726e+03   2.514924449085726e-01
5.972660000510514e+03   2.489837978069037e-01
5.993580000512302e+03   2.640581209629782e-01
6.014500000514090e+03   2.582814214414878e-01
6.035420000515878e+03   2.629000433875089e-01
6.056340000517666e+03   2.584270352366328e-01
6.077260000519454e+03   2.672033597989668e-01
6.098180000521243e+03   2.739898846174253e-01
6.119100000523031e+03   2.700115197245984e-01
6.127844347547238e+03   2.708280511667130e-01
6.132457260791767e+03   2.712585542369927e-01
6.137070174036297e+03   2.717206312732185e-01
6.140020000524819e+03   2.741675306017358e-01
6.141683087280826e+03   2.742818516207793e-01
6.146296000525355e+03   2.841283843876352e-01
6.150908913769885e+03   2.680812039929055e-01
6.155521827014416e+03   2.615189111026957e-01
6.160134740258944e+03   2.583295324998174e-01
6.160940000526607e+03   2.577765301334279e-01
6.164747653503473e+03   2.606247378783204e-01
6.181860000528395e+03   2.735529994107157e-01
6.202780000530183e+03   2.760435544284708e-01
6.223700000531971e+03   2.781983021500996e-01
6.244620000533760e+03   2.833267634043358e-01
6.265540000535548e+03   2.817552764470844e-01
6.286460000537336e+03   2.813060703162907e-01
6.307380000539124e+03   2.884687650327993e-01
6.328300000540912e+03   2.938959593780767e-01
6.349220000542700e+03   2.961437996982034e-01
6.370140000544488e+03   2.910068158008264e-01
6.391060000546277e+03   2.941147769063401e-01
6.411980000548065e+03   2.855798509726935e-01
6.432900000549853e+03   2.901042897680268e-01
6.453820000551641e+03   2.850996251457140e-01
6.474740000553429e+03   2.980126673753102e-01
6.495660000555217e+03   2.988479753421871e-01
6.516580000557005e+03   2.943669558739433e-01
6.537500000558794e+03   2.886063633359059e-01
6.558420000560582e+03   3.018830126670876e-01
6.570016914490742e+03   3.052413986013369e-01
6.574962686008872e+03   3.066813225162223e-01
6.579340000562370e+03   3.079604033969019e-01
6.579908457527004e+03   3.078657885313489e-01
6.582531232423105e+03   3.074431791642155e-01
6.584854229045133e+03   3.071379397638567e-01
6.587486424458413e+03   3.069355777464396e-01
6.589800000563264e+03   3.042107268015836e-01
6.592441616493721e+03   3.036082324198458e-01
6.594745772081395e+03   3.030495446192283e-01
6.597396808529029e+03   3.027412461978913e-01
6.599691543599524e+03   3.028563304151716e-01
6.600260000564158e+03   3.028535769355439e-01
6.602352000564338e+03   3.037488137442984e-01
6.604637315117656e+03   3.040246778185439e-01
6.607307192599646e+03   3.041355379775439e-01
6.609583086635786e+03   3.045372692530153e-01
6.612262384634952e+03   3.052143611195495e-01
6.617217576670262e+03   3.065425776063287e-01
6.621180000565946e+03   3.076094130033941e-01
6.622172768705569e+03   3.076869591442382e-01
6.642100000567734e+03   3.092361059758449e-01
6.663020000569522e+03   3.111704212814395e-01
6.683940000571311e+03   3.183362852994043e-01
6.704860000573099e+03   3.156674939550960e-01
6.725780000574887e+03   3.207096631172706e-01
6.746700000576675e+03   3.219899980521719e-01
6.767620000578463e+03   3.240041061914369e-01
6.788540000580251e+03   3.208687104549140e-01
6.809460000582039e+03   3.296555567682548e-01
6.828646151759584e+03   3.293309535939588e-01
6.830380000583827e+03   3.292992360706725e-01
6.833786613966047e+03   3.268764338633274e-01
6.838927076172511e+03   3.232041889497163e-01
6.844067538378975e+03   3.196813635155674e-01
6.844289049175039e+03   3.195461521589783e-01
6.849208000585437e+03   3.166217084648240e-01
6.849441287027974e+03   3.164501075601163e-01
6.851300000585616e+03   3.151660214892975e-01
6.854348462791901e+03   3.111127492865174e-01
6.854593524880909e+03   3.110429334158160e-01
6.859488924998364e+03   4.059453819029329e-01
6.859745762733843e+03   4.233844461354184e-01
6.869769849411291e+03   4.320326710200341e-01
6.870050238439713e+03   4.098686393699262e-01
6.871357829314670e+03   3.364347583882314e-01
6.872220000587404e+03   3.243412112788798e-01
6.875202476292648e+03   2.928792699118581e-01
6.876526553072667e+03   2.947619143849553e-01
6.880354714145583e+03   3.028890119817796e-01
6.881695276830661e+03   3.060546934407014e-01
6.885506951998518e+03   3.159002554605119e-01
6.886864000588656e+03   3.190580559894846e-01
6.892032724346653e+03   3.281781487266439e-01
6.893140000589192e+03   3.304488404099133e-01
6.897201448104647e+03   3.321603841618930e-01
6.902370171862642e+03   3.348640506817697e-01
6.907538895620638e+03   3.375832574250736e-01
6.914060000590980e+03   3.410291625606363e-01
6.934980000592768e+03   3.417189770812208e-01
6.955900000594556e+03   3.431659490640365e-01
6.964217929360188e+03   3.419447040312460e-01
6.969460447169405e+03   3.411659694274507e-01
6.974702964978624e+03   3.403931464738433e-01
6.976820000596344e+03   3.406311178300687e-01
6.979945482787843e+03   3.426960599002365e-01
6.985188000597060e+03   3.500438441265305e-01
6.990430518406279e+03   3.468827106655227e-01
6.995673036215498e+03   3.475921302815939e-01
6.997740000598133e+03   3.484170801899056e-01
7.000915554024716e+03   3.474191133833477e-01
7.003846602812670e+03   3.465016294063143e-01
7.006158071833934e+03   3.457756032961098e-01
7.008018042123458e+03   3.451897968305944e-01
7.009118952259618e+03   3.448423909986195e-01
7.013293531742796e+03   3.435218821441767e-01
7.014391301706564e+03   3.431771164770835e-01
7.018569021362136e+03   3.421337107141116e-01
7.018660000599921e+03   3.421299942570283e-01
7.019489500228125e+03   3.427213682822318e-01
7.019663651153511e+03   3.428603713173155e-01
7.023844510981476e+03   3.476821918122214e-01
7.024773625321543e+03   3.489300904574847e-01
7.024936000600457e+03   3.491417688866967e-01
7.029120000600815e+03   3.522915723442322e-01
7.030057750414961e+03   3.520688823785426e-01
7.030208350047405e+03   3.520033931514618e-01
7.034395490220154e+03   3.499630965121015e-01
7.035341875508380e+03   3.500984945554477e-01
7.035480699494351e+03   3.501436127352837e-01
7.039580000601709e+03   3.529458569954110e-01
7.039670979839493e+03   3.529592975248354e-01
7.040626000601798e+03   3.529660023449809e-01
7.040753048941297e+03   3.529514638956655e-01
7.044946469458833e+03   3.511756421405333e-01
7.045910125695217e+03   3.507799820732729e-01
7.046025398388245e+03   3.507390781529153e-01
7.050221959078171e+03   3.499216262654318e-01
7.051194250788635e+03   3.498169446695693e-01
7.056478375882054e+03   3.492853401330444e-01
7.060500000603497e+03   3.488800686599815e-01
7.061762500975473e+03   3.492106463257589e-01
7.081420000605285e+03   3.543860144558429e-01
7.102340000607073e+03   3.533286670161257e-01
7.123260000608861e+03   3.570168202859734e-01
7.144180000610650e+03   3.617303558803188e-01
7.165100000612438e+03   3.573409894069200e-01
7.186020000614226e+03   3.648800892694383e-01
7.206940000616014e+03   3.703070748231926e-01
7.227860000617802e+03   3.717190863299865e-01
7.248780000619590e+03   3.720631697357057e-01
7.269700000621378e+03   3.724831701040641e-01
7.290620000623167e+03   3.776372847508300e-01
7.311540000624955e+03   3.802546583149360e-01
7.332460000626743e+03   3.758647763576988e-01
7.353380000628531e+03   3.829202964126510e-01
7.367804682678903e+03   3.838148041797986e-01
7.373351012167092e+03   3.841558251432448e-01
7.374300000630319e+03   3.842187980061588e-01
7.378897341655282e+03   3.833922742695055e-01
7.384443671143472e+03   3.853628477442492e-01
7.389990000631660e+03   3.957561324501464e-01
7.395220000632107e+03   3.840043097810112e-01
7.395536330119849e+03   3.832891881852015e-01
7.401082659608039e+03   3.791732191826547e-01
7.406628989096229e+03   3.780425224320393e-01
7.412175318584417e+03   3.769316032043686e-01
7.416140000633895e+03   3.761321911196490e-01
7.437060000635684e+03   3.741919625826702e-01
7.441847730445387e+03   3.735537234460730e-01
7.447449797993542e+03   3.728005500052551e-01
7.453051865541698e+03   3.720573531924836e-01
7.457980000637472e+03   3.729719921328520e-01
7.458653933089853e+03   3.732251678289862e-01
7.464256000638008e+03   3.803964515378643e-01
7.469858068186164e+03   3.738180797366660e-01
7.475460135734319e+03   3.722875897619545e-01
7.478900000639260e+03   3.724530678591964e-01
7.481062203282474e+03   3.729456559395573e-01
7.486664270830630e+03   3.742412191994538e-01
7.499820000641048e+03   3.772961156732317e-01
7.520740000642836e+03   3.752689082034497e-01
7.541660000644624e+03   3.844389423450494e-01
7.562580000646412e+03   3.930673129741803e-01
7.583500000648201e+03   3.955727995555555e-01
7.604420000649989e+03   3.979304938222049e-01
7.625340000651777e+03   3.951273395537863e-01
7.632691078913927e+03   3.990212094087126e-01
7.638436809349038e+03   4.020777946961394e-01
7.643119677190897e+03   4.045777482471292e-01
7.644182539784150e+03   4.051468326173096e-01
7.645205396846291e+03   4.056960407577755e-01
7.646260000653565e+03   4.062759697266944e-01
7.648873258056989e+03   4.066245199790015e-01
7.649928270219260e+03   4.067984160768823e-01
7.650960547798579e+03   4.069905294558266e-01
7.654626838923082e+03   4.077248312984815e-01
7.655674000654371e+03   4.078756160593636e-01
7.656715698750867e+03   4.079772628518975e-01
7.660380419789172e+03   4.081676957281144e-01
7.661419731089482e+03   4.082624262564986e-01
7.662470849703154e+03   4.083964911099061e-01
7.666134000655265e+03   4.089989248039726e-01
7.667165461524592e+03   4.091365489210315e-01
7.667180000655353e+03   4.091380146195311e-01
7.668226000655442e+03   4.093097139034120e-01
7.671887581521356e+03   4.097559594527406e-01
7.672911191959703e+03   4.098872073102669e-01
7.673981151607732e+03   4.100405986811554e-01
7.677641162387448e+03   4.106587134613572e-01
7.678656922394814e+03   4.108421878471656e-01
7.679736302560018e+03   4.110386276716866e-01
7.683394743253541e+03   4.117075126840290e-01
7.685491453512306e+03   4.120914039030703e-01
7.688100000657141e+03   4.125693217749507e-01
7.689148324119633e+03   4.132138219464424e-01
7.691246604464595e+03   4.145051857893962e-01
7.709020000658929e+03   4.255165029571787e-01
7.729940000660717e+03   4.166043217278182e-01
7.750860000662506e+03   4.216826694579681e-01
7.771780000664294e+03   4.314917345990826e-01
7.792700000666082e+03   4.329317251331375e-01
7.813620000667870e+03   4.406532927396809e-01
7.834540000669658e+03   4.409824935494495e-01
7.855460000671446e+03   4.489510385324376e-01
7.876380000673234e+03   4.556554901173626e-01
7.897300000675023e+03   4.608010722482890e-01
7.918220000676811e+03   4.598570206999438e-01
7.939140000678599e+03   4.547364974793922e-01
7.960060000680387e+03   4.545430324709479e-01
7.980980000682175e+03   4.536974332403753e-01
8.001900000683963e+03   4.479933090900796e-01
8.022820000685751e+03   4.385292816823743e-01
8.043740000687540e+03   4.515965870820876e-01
8.064660000689328e+03   4.456098775053200e-01
8.083206524479006e+03   4.501853283987157e-01
8.085580000691116e+03   4.507732273894089e-01
8.089291393532503e+03   4.507743276323015e-01
8.095376262586001e+03   4.507785351030006e-01
8.101461131639497e+03   4.513451409551777e-01
8.106500000692904e+03   4.531395132335317e-01
8.107546000692993e+03   4.537747978917749e-01
8.113630869746490e+03   4.531176554096012e-01
8.119715738799987e+03   4.540609316358364e-01
8.125800607853485e+03   4.555777203422464e-01
8.127420000694692e+03   4.559834295049186e-01
8.131885476906981e+03   4.575193326952607e-01
8.148340000696480e+03   4.632079197374222e-01
8.169260000698268e+03   4.649549675321253e-01
8.190180000700057e+03   4.662221999220585e-01
8.211100000701845e+03   4.647762231462109e-01
8.232020000703633e+03   4.669512762279596e-01
8.252940000705421e+03   4.621683708579029e-01
8.273860000707209e+03   4.564364040976235e-01
8.294780000708997e+03   4.641982214049666e-01
8.315700000710785e+03   4.612147660828227e-01
8.336620000712574e+03   4.737649366879861e-01
8.357540000714362e+03   4.787204103602106e-01
8.378460000716150e+03   4.878359435678908e-01
8.399380000717938e+03   4.894127545802113e-01
8.420300000719726e+03   4.893449263506919e-01
8.441220000721514e+03   4.938221434435872e-01
8.462140000723302e+03   4.894978319882984e-01
8.483060000725091e+03   4.930731967111103e-01
8.503980000726879e+03   5.059281846561147e-01
8.524900000728667e+03   5.137101763381120e-01
8.545820000730455e+03   5.177927385121872e-01
8.566740000732243e+03   5.076124615012353e-01
8.587660000734031e+03   5.084367067119808e-01
8.608580000735819e+03   5.119067953872201e-01
8.629500000737607e+03   5.161725199967661e-01
8.650420000739396e+03   5.219756706219078e-01
8.671340000741184e+03   5.235622253152294e-01
8.691193804026325e+03   5.113699465072128e-01
8.692260000742972e+03   5.107092794946760e-01
8.697736353206023e+03   5.113520920745184e-01
8.703708121958687e+03   5.120543429445096e-01
8.704278902385720e+03   5.121224856111014e-01
8.710260091655562e+03   5.130492043563275e-01
8.710821451565420e+03   5.131885511677455e-01
8.713180000744760e+03   5.139069189077993e-01
8.716812061352439e+03   5.150755877522617e-01
8.717265299718749e+03   5.151533325692561e-01
8.717364000745118e+03   5.151675015378490e-01
8.723364031049316e+03   5.151948219971929e-01
8.723827474975900e+03   5.152494631806891e-01
8.723906549924817e+03   5.152607107536513e-01
8.729916000746191e+03   5.167439269521258e-01
8.730389650233052e+03   5.167961479736444e-01
8.730449099104515e+03   5.168012617789605e-01
8.732908197134204e+03   5.167926452503098e-01
8.734100000746548e+03   5.167919110252177e-01
8.736467970443065e+03   5.169644424487233e-01
8.736951825490203e+03   5.170667401094996e-01
8.736991648284213e+03   5.170760635435561e-01
8.739482148037827e+03   5.178955690159115e-01
8.743019940139942e+03   5.191906746066907e-01
8.743514000747353e+03   5.193050829102902e-01
8.743534197463912e+03   5.193092515006985e-01
8.746056098941448e+03   5.195478675084562e-01
8.749571909836819e+03   5.196002510116084e-01
8.750076176004504e+03   5.196511232539056e-01
8.751679674032748e+03   5.199376129070684e-01
8.752630049845071e+03   5.202008786351107e-01
8.755020000748336e+03   5.211686364494500e-01
8.756123879533694e+03   5.210580485374351e-01
8.756638351261656e+03   5.210215724771494e-01
8.758267755712135e+03   5.208065685061992e-01
8.759204000748694e+03   5.205749023114803e-01
8.763200526518809e+03   5.187254225490531e-01
8.764855837391526e+03   5.178620778753832e-01
8.765777951652319e+03   5.174309567928113e-01
8.769762701775959e+03   5.160786107847464e-01
8.771443919070914e+03   5.157596268900934e-01
8.772351902555942e+03   5.156547415259523e-01
8.773579730414383e+03   5.155775385982608e-01
8.775940000750124e+03   5.153156501287292e-01
8.778032000750303e+03   5.169952368981398e-01
8.778925853459563e+03   5.174949124664993e-01
8.780184297998832e+03   5.180559073335856e-01
8.784620082429692e+03   5.197067353257481e-01
8.785499804363186e+03   5.201203168845983e-01
8.786788865583283e+03   5.207944496011792e-01
8.791208164109081e+03   5.235233141143275e-01
8.793393433167732e+03   5.251451599101729e-01
8.796860000751913e+03   5.282269361535418e-01
8.797796245788471e+03   5.280554281971783e-01
8.799651226106806e+03   5.275045797112828e-01
8.799998000752181e+03   5.273545996046399e-01
8.804384327467860e+03   5.244015577202801e-01
8.806275419768710e+03   5.230410162177916e-01
8.806602568336632e+03   5.228254184054644e-01
8.812899613430611e+03   5.195295950385628e-01
8.813207135921080e+03   5.193875401607252e-01
8.817780000753701e+03   5.175938647080777e-01
8.819523807092515e+03   5.174892711654185e-01
8.819811703505531e+03   5.175166617233894e-01
8.826148000754416e+03   5.183486145841862e-01
8.826416271089980e+03   5.183076773423202e-01
8.829894161110018e+03   5.169903321936349e-01
8.832772194416319e+03   5.157328104312539e-01
8.836541121021766e+03   5.148108020272374e-01
8.838700000755489e+03   5.144869877121561e-01
8.839396388078223e+03   5.144819245554683e-01
8.843188080933513e+03   5.145115920713370e-01
8.846020581740124e+03   5.145812929452932e-01
8.849835040845261e+03   5.150950970853898e-01
8.852644775402026e+03   5.161052147682089e-01
8.856482000757009e+03   5.171794312334581e-01
8.859620000757277e+03   5.162394205458330e-01
8.863128960668757e+03   5.169647700400575e-01
8.866394255079411e+03   5.181811261811318e-01
8.869775920580505e+03   5.198481148239443e-01
8.873068691499591e+03   5.215430942223984e-01
8.876422880492253e+03   5.232776931529470e-01
8.879743127919775e+03   5.250034391247976e-01
8.880540000759065e+03   5.254369341969236e-01
8.883069840404001e+03   5.231822224803290e-01
8.886417564339958e+03   5.206580178470738e-01
8.893092000760138e+03   5.169251237944273e-01
8.899766437180318e+03   5.083167122497547e-01
8.901460000760853e+03   5.065790236968929e-01
8.906440873600503e+03   5.128085604450850e-01
8.911237227670379e+03   5.192818531191634e-01
8.913115310020685e+03   5.218241430891546e-01
8.917945420943781e+03   5.283761585880099e-01
8.919789746440865e+03   5.308831775481062e-01
8.922380000762641e+03   5.344127354225187e-01
8.924653614217181e+03   5.299471802593991e-01
8.931361807490581e+03   5.174868980104953e-01
8.938070000763983e+03   5.071194289325002e-01
8.943300000764430e+03   4.944353911141265e-01
8.944778194037384e+03   4.978415270998707e-01
8.951486387310784e+03   5.155027150851825e-01
8.958194580584184e+03   5.340105819161685e-01
8.964220000766218e+03   5.507099728662012e-01
8.964902773857586e+03   5.502747289626415e-01
8.966508798538318e+03   5.492499803037896e-01
8.973258599095918e+03   5.449283509451216e-01
8.980008399653521e+03   5.405915563348798e-01
8.985140000768006e+03   5.379886247566182e-01
8.986758200211121e+03   5.385736405018958e-01
8.993508000768721e+03   5.436634508413354e-01
9.000257801326323e+03   5.415743132944445e-01
9.006060000769794e+03   5.420483261015492e-01
9.007007601883923e+03   5.431457308306138e-01
9.013757402441526e+03   5.519270001394058e-01
9.020507202999126e+03   5.607531803493627e-01
9.026980000771582e+03   5.692510039620131e-01
9.036380406994012e+03   5.682589340304067e-01
9.043182805439188e+03   5.675320028778950e-01
9.047900000773370e+03   5.670310887641458e-01
9.049985203884362e+03   5.615919067276216e-01
9.056787602329536e+03   5.449644128602893e-01
9.063590000774711e+03   5.315736729740878e-01
9.068820000775158e+03   5.143008219184585e-01
9.070392399219887e+03   5.171147936114123e-01
9.077194797665061e+03   5.326507773824635e-01
9.083997196110235e+03   5.494387607489404e-01
9.089740000776947e+03   5.636775004543800e-01
9.090799594555410e+03   5.649056094689224e-01
9.110660000778735e+03   5.880666022323678e-01
9.125023492348253e+03   5.832464793627943e-01
9.131580000780523e+03   5.810245199532661e-01
9.131892619456768e+03   5.805825219196028e-01
9.138761746565282e+03   5.708594027818782e-01
9.145630873673796e+03   5.625996037345382e-01
9.152500000782311e+03   5.585759723893202e-01
9.159369127890826e+03   5.645609410713419e-01
9.166238254999340e+03   5.748604730596016e-01
9.173107382107853e+03   5.867310769489722e-01
9.173420000784099e+03   5.872731519110097e-01
9.179976509216369e+03   5.941032748906760e-01
9.215260000787675e+03   5.918090855554123e-01
9.249824489856608e+03   5.964926530703806e-01
9.256782326835211e+03   5.925656381886573e-01
9.257100000791252e+03   5.924766342041726e-01
9.263740163813814e+03   5.865018193572731e-01
9.270698000792414e+03   5.858530436421858e-01
9.277655837771015e+03   5.698406627242437e-01
9.278020000793040e+03   5.692963186334701e-01
9.284613674749618e+03   5.756962519638990e-01
9.291571511728220e+03   5.844918463688678e-01
9.298529348706821e+03   5.933419984721462e-01
9.298940000794828e+03   5.938654467653296e-01
9.415535673746974e+03   5.937186443762261e-01
9.422612837276487e+03   5.847579318683641e-01
9.424460000805557e+03   5.841304481706399e-01
9.429690000806004e+03   5.978797720959559e-01
9.436767164335521e+03   5.985932582663358e-01


==> tex/build/figures/fit-cgale-sdss/east-residual-sdss.txt <==
# Data of showing the residual of J-PAS for east region for SDSS data.
# In Fig.A.1 it has shown in east panel with triangle.
# Regarding the raw data and where it is downloaded you can check 'INPUT.conf'.
# 
# 
# Project title: J-PAS: unprecedented precision in stellar populations of diffuse tidal features
# Git commit (that produced this dataset): 0b8f01e
# Git repository: https://gitlab.com/sepideh.esk/alba
# DOI (Journal): https://doi.org/10.1051/0004-6361/202558180
# DOI (Zenodo): https://doi.org/10.5281/zenodo.17674805
#
# Copyright (C) 2026 Sepideh Eskandarlou <sepideh.eskandarlou@gmail.com>
# Dataset is available under Creative Commons Attribution-ShareAlike (CC BY-SA).
# License URL: https://creativecommons.org/licenses/by-sa/4.0
# Column 1: wavelength          [nm  ,f64,] Effective Wavelength.
# Column 2: diff-mang-jpas-east [unit,f64,] Different between MaNGA under sample and J-PAS.
# Column 3: Flux-err-4          [cgs ,f64,] Wavelength Flux Density error
3.608040000000000e+03    1.884109196751341e+01  1.291039000000000e-02
4.671780000000000e+03   -1.171267843307050e+01  8.459464000000000e-03
6.141120000000000e+03    6.375991359811264e+00  1.006558000000000e-02
7.457890000000000e+03   -5.077346594667274e+00  1.621450000000000e-02
8.922780000000001e+03   -6.325826037818594e-01  9.270597000000000e-02


==> tex/build/figures/fit-cgale-sdss/east-sdss.txt <==
# Data of showing the flux and its erros for east region for SDSS data.
# In Fig.4 it has shown in east panel with triangle.
# Regarding the raw data and where it is downloaded you can check 'INPUT.conf'.
# 
# 
# Project title: J-PAS: unprecedented precision in stellar populations of diffuse tidal features
# Git commit (that produced this dataset): 0b8f01e
# Git repository: https://gitlab.com/sepideh.esk/alba
# DOI (Journal): https://doi.org/10.1051/0004-6361/202558180
# DOI (Zenodo): https://doi.org/10.5281/zenodo.17674805
#
# Copyright (C) 2026 Sepideh Eskandarlou <sepideh.eskandarlou@gmail.com>
# Dataset is available under Creative Commons Attribution-ShareAlike (CC BY-SA).
# License URL: https://creativecommons.org/licenses/by-sa/4.0
# Column 1: wavelength [nm ,f64,] Effective Wavelength.
# Column 2: Flux-4     [cgs,f64,] Wavelength Flux Density
# Column 3: Flux-err-4 [cgs,f64,] Wavelength Flux Density error
3.608040000000000e+03   2.615538000000000e-02   1.291039000000000e-02
4.671780000000000e+03   1.555492000000000e-01   8.459464000000000e-03
6.141120000000000e+03   2.507392000000000e-01   1.006558000000000e-02
7.457890000000000e+03   4.122388000000000e-01   1.621450000000000e-02
8.922780000000001e+03   5.475866000000000e-01   9.270597000000000e-02


==> tex/build/figures/fit-cgale-sdss/north1-cgal-sdss.txt <==
# Data of showing the CGIALGE output for north1 region for SDSS data.
# In Fig.4 it has shown in north1 panel with gray line.
# Regarding the raw data and where it is downloaded you can check 'INPUT.conf'.
# 
# 
# Project title: J-PAS: unprecedented precision in stellar populations of diffuse tidal features
# Git commit (that produced this dataset): 0b8f01e
# Git repository: https://gitlab.com/sepideh.esk/alba
# DOI (Journal): https://doi.org/10.1051/0004-6361/202558180
# DOI (Zenodo): https://doi.org/10.5281/zenodo.17674805
#
# Copyright (C) 2026 Sepideh Eskandarlou <sepideh.eskandarlou@gmail.com>
# Dataset is available under Creative Commons Attribution-ShareAlike (CC BY-SA).
# License URL: https://creativecommons.org/licenses/by-sa/4.0
# Column 1: ARITH_1 [arith_unit_1,f64,] Column from arithmetic operation 1
# Column 2: Fnu     [mJy         ,f64,] 
3.007250000257045e+03   7.807021632336388e-03
3.017710000257939e+03   7.846291419048568e-03
3.028170000258833e+03   7.723048907901940e-03
3.043860000260174e+03   9.078681767556588e-03
3.064780000261962e+03   8.740978582565407e-03
3.071222192567498e+03   8.749853804940965e-03
3.073534144491449e+03   8.752916799256945e-03
3.075846096415401e+03   8.755964254677003e-03
3.078158048339351e+03   8.764194606173606e-03
3.080470000263304e+03   8.787263941724899e-03
3.082781952187256e+03   8.769911449520808e-03
3.085093904111206e+03   8.767302140161594e-03
3.085700000263751e+03   8.767995138192772e-03
3.087405856035158e+03   8.809638038429466e-03
3.089717807959109e+03   8.866321335387853e-03
3.106620000265539e+03   9.287562572291358e-03
3.127540000267327e+03   9.578841186170022e-03
3.148460000269115e+03   1.001031603905531e-02
3.169380000270903e+03   1.014946735356887e-02
3.190300000272691e+03   1.035480164850022e-02
3.211220000274479e+03   1.075659357189529e-02
3.227651166722039e+03   1.107796643952929e-02
3.230080875110708e+03   1.112609259139389e-02
3.232140000276268e+03   1.116730020108943e-02
3.232510583499377e+03   1.117047116088907e-02
3.234940291888046e+03   1.122869289113333e-02
3.237370000276715e+03   1.139292630615023e-02
3.239799708665383e+03   1.126980917579301e-02
3.242229417054052e+03   1.125227052729280e-02
3.244659125442721e+03   1.127237710907135e-02
3.247088833831390e+03   1.129284662166927e-02
3.253060000278056e+03   1.134317675525003e-02
3.273980000279844e+03   1.137973848959402e-02
3.294900000281632e+03   1.181789055895941e-02
3.315820000283420e+03   1.206023283221068e-02
3.324637130697855e+03   1.180377221258472e-02
3.327139848094648e+03   1.172982776885627e-02
3.329642565491442e+03   1.165548927929000e-02
3.332145282888236e+03   1.159303842335028e-02
3.334648000285029e+03   1.156521504162249e-02
3.336740000285208e+03   1.146197672733233e-02
3.337150717681823e+03   1.147065085363169e-02
3.339653435078617e+03   1.155886970646680e-02
3.340280028113309e+03   1.158408325903058e-02
3.342156152475411e+03   1.166000616623470e-02
3.342794521156574e+03   1.168590356288435e-02
3.344658869872204e+03   1.176170629836776e-02
3.345309014199839e+03   1.178822213037972e-02
3.347823507243106e+03   1.189434944277750e-02
3.350338000286371e+03   1.201045721963557e-02
3.352852493329636e+03   1.210117703624082e-02
3.355366986372901e+03   1.220183396315026e-02
3.357660000286996e+03   1.229710475302239e-02
3.357881479416167e+03   1.229146533680125e-02
3.360395972459432e+03   1.222722259830771e-02
3.378580000288785e+03   1.174886079942993e-02
3.399500000290573e+03   1.303636731399578e-02
3.420420000292361e+03   1.391256061505915e-02
3.441340000294149e+03   1.410170666888279e-02
3.462260000295937e+03   1.442359619737939e-02
3.483180000297725e+03   1.456072893882952e-02
3.504100000299513e+03   1.464392741341994e-02
3.525020000301301e+03   1.410396351663346e-02
3.545940000303090e+03   1.464394753077651e-02
3.566860000304878e+03   1.504917907998908e-02
3.587780000306666e+03   1.530516002525551e-02
3.608700000308454e+03   1.580256560033291e-02
3.629620000310242e+03   1.604816584681974e-02
3.650540000312030e+03   1.672716137433609e-02
3.671460000313818e+03   1.752346328238917e-02
3.692380000315607e+03   1.725878791905645e-02
3.713300000317395e+03   1.844788053865377e-02
3.734220000319183e+03   1.673660667514251e-02
3.755140000320971e+03   1.701595424943763e-02
3.776060000322759e+03   1.826744056285608e-02
3.796980000324547e+03   1.905188662950047e-02
3.807440000325441e+03   1.923611525091861e-02
3.817900000326335e+03   2.076808694356635e-02
3.828338427475479e+03   2.087604563702206e-02
3.831220320688662e+03   2.090576761284402e-02
3.831467006958569e+03   2.090831008110684e-02
3.833552726613963e+03   2.092980413295489e-02
3.834102213901846e+03   2.093548258726673e-02
3.834351255301048e+03   2.093806687951249e-02
3.836438545042638e+03   2.096118571850625e-02
3.836681306097054e+03   2.096428139748447e-02
3.836984107115029e+03   2.096834693843738e-02
3.837235503643526e+03   2.097190651833390e-02
3.838820000328124e+03   2.099710838629875e-02
3.839324363471312e+03   2.096453671963549e-02
3.839569479655022e+03   2.094844640546510e-02
3.839866000328213e+03   2.092874797857773e-02
3.840119751986003e+03   2.091169988773207e-02
3.840852745407842e+03   2.086184055347912e-02
3.842210181899986e+03   2.077038419570580e-02
3.842457653212991e+03   2.075399553247323e-02
3.842747893541396e+03   2.073479331422332e-02
3.843004000328481e+03   2.071780099187152e-02
3.843744059138203e+03   2.066790063037328e-02
3.845024184718630e+03   2.057709152150824e-02
3.845096000328660e+03   2.057184713951409e-02
3.845345826770960e+03   2.055353940922510e-02
3.845629786754580e+03   2.053266868955589e-02
3.845888248670960e+03   2.051368470876861e-02
3.846635372868564e+03   2.045929874216197e-02
3.847918638621384e+03   2.036679725229118e-02
3.847981818757335e+03   2.036217905847661e-02
3.848234000328928e+03   2.034362474127736e-02
3.848511679967764e+03   2.032296980822013e-02
3.848772497013438e+03   2.030338795608105e-02
3.849526686598925e+03   2.024654807108073e-02
3.850238483857115e+03   2.019440951078787e-02
3.850813092524137e+03   2.015425157673950e-02
3.850867637186009e+03   2.015051816013257e-02
3.851122173886897e+03   2.013321163437256e-02
3.851393573180948e+03   2.011486313303625e-02
3.851656745355916e+03   2.009702142436733e-02
3.852418000329286e+03   2.004393327755101e-02
3.853136862975359e+03   1.999099790880719e-02
3.853707546426890e+03   1.994802992168396e-02
3.853753455614683e+03   1.994458792956959e-02
3.854010347444866e+03   1.992546115760848e-02
3.854540993698394e+03   1.988699382839522e-02
3.855309314059647e+03   1.983393382705567e-02
3.855452782995599e+03   1.982421543646651e-02
3.856035242093603e+03   1.978437886017619e-02
3.856602000329644e+03   1.974372994828955e-02
3.856639274043357e+03   1.974096268070385e-02
3.856898521002835e+03   1.972137508944590e-02
3.858200627790008e+03   1.961709069832072e-02
3.858355087329334e+03   1.960470121767372e-02
3.858933621211847e+03   1.955983129653273e-02
3.859496454232398e+03   1.951935888481329e-02
3.859740000329912e+03   1.950291234514721e-02
3.859786694560803e+03   1.950819643026866e-02
3.861091941520369e+03   1.966073027988117e-02
3.861257391663069e+03   1.967973846756765e-02
3.861832000330091e+03   1.974359097860297e-02
3.862390908135151e+03   1.980207912874950e-02
3.862752801789478e+03   1.983839788660584e-02
3.863983255250730e+03   1.996142628027339e-02
3.864159695996803e+03   1.997998696004893e-02
3.864730379448335e+03   2.004273227370819e-02
3.865285362037905e+03   2.010746303584128e-02
3.865660601424900e+03   2.015252988690148e-02
3.867062000330538e+03   2.031571645729921e-02
3.867628758566580e+03   2.037461260822332e-02
3.868179815940658e+03   2.042797965798068e-02
3.868568401060320e+03   2.046430959422164e-02
3.869964304664273e+03   2.059807128517964e-02
3.870527137684823e+03   2.065695357407098e-02
3.871095680411054e+03   2.072023511706463e-02
3.871476200695742e+03   2.076477443244152e-02
3.872866608998008e+03   2.093936499600154e-02
3.873425516803067e+03   2.101067678600488e-02
3.874009760391260e+03   2.108171789537602e-02
3.874384000331163e+03   2.112419415072767e-02
3.875768913331742e+03   2.126079023967132e-02
3.876923840371466e+03   2.136709235779117e-02
3.877291799966585e+03   2.140284356222949e-02
3.878671217665476e+03   2.154865111214680e-02
3.879837920351672e+03   2.168683449388641e-02
3.880199599602006e+03   2.173277900292603e-02
3.880660000331700e+03   2.179409399503990e-02
3.881524278688023e+03   2.176074203062538e-02
3.882752000331879e+03   2.170162352395065e-02
3.883107399237428e+03   2.167844837340543e-02
3.884446209099210e+03   2.157143953902705e-02
3.885666080312085e+03   2.147184896964468e-02
3.885695717998810e+03   2.146959774012642e-02
3.886015198872849e+03   2.144590608851790e-02
3.886738577826507e+03   2.139569657113547e-02
3.887368139510398e+03   2.135477153494719e-02
3.888580160292292e+03   2.128013432789968e-02
3.888620788582391e+03   2.127772248947579e-02
3.888824297481902e+03   2.126576031291494e-02
3.889664433453186e+03   2.121931568527220e-02
3.890290069921585e+03   2.118933311095569e-02
3.891494240272498e+03   2.114493076369820e-02
3.891545859165971e+03   2.114329539916610e-02
3.891751723194776e+03   2.113681199953389e-02
3.892590289079863e+03   2.110829525073520e-02
3.893212000332773e+03   2.108244712260798e-02
3.894038596620386e+03   2.104757778894857e-02
3.894408320252705e+03   2.103731157901271e-02
3.894470929749551e+03   2.103620885579756e-02
3.894679148907650e+03   2.103419427411276e-02
3.895516144706542e+03   2.105817602659684e-02
3.896133930743961e+03   2.111155307106805e-02
3.896969947548750e+03   2.121616480287996e-02
3.897396000333131e+03   2.127307710291125e-02
3.897606574620524e+03   2.130007401157302e-02
3.898442000333220e+03   2.139010259671656e-02
3.899055861155148e+03   2.142850272803979e-02
3.899901298477116e+03   2.141441035304774e-02
3.900321070916711e+03   2.136647200289786e-02
3.900534000333399e+03   2.133025569668692e-02
3.901367855959898e+03   2.111881204780663e-02
3.901580000333488e+03   2.105040777252563e-02
3.901977791566336e+03   2.103346632354400e-02
3.902832649405481e+03   2.101363457044970e-02
3.903246141500290e+03   2.103136123385520e-02
3.903461426046274e+03   2.104941512495013e-02
3.904293711586577e+03   2.117020118352013e-02
3.904899721977524e+03   2.129218832295168e-02
3.905764000333846e+03   2.147736320445967e-02
3.906171212083871e+03   2.156063230112427e-02
3.906388851759148e+03   2.160341945146289e-02
3.907219567213255e+03   2.175809319592443e-02
3.908695351262211e+03   2.203257737665791e-02
3.909096282667451e+03   2.211252550883789e-02
3.909316277472022e+03   2.215746287662376e-02
3.910145422839933e+03   2.233212960352692e-02
3.910724353863537e+03   2.245732380623508e-02
3.911626702190576e+03   2.265479876624703e-02
3.912243703184896e+03   2.279052405580842e-02
3.913668265481472e+03   2.310474227672818e-02
3.914558053118941e+03   2.330142559773673e-02
3.916612177099406e+03   2.375688160969022e-02
3.917489404047306e+03   2.395294407650830e-02
3.919556088717341e+03   2.443949336591390e-02
3.922500000335276e+03   2.520248943352788e-02
3.925443911953211e+03   2.549689747567521e-02
3.928387823571146e+03   2.586988495047495e-02
3.931331735189081e+03   2.627216065388753e-02
3.932624410245173e+03   2.644952025600115e-02
3.934275646807016e+03   2.667661459181276e-02
3.935584807768168e+03   2.685709349548731e-02
3.938545205291163e+03   2.726695457402753e-02
3.941505602814159e+03   2.771489189304954e-02
3.943420000337064e+03   2.807173449537746e-02
3.944466000337154e+03   2.838031210352884e-02
3.947426397860149e+03   2.897826554678997e-02
3.950386795383145e+03   2.968182455684812e-02
3.953347192906140e+03   3.042547055932609e-02
3.956307590429135e+03   3.117317585813109e-02
3.960781625592990e+03   3.231024995854000e-02
3.963763219279635e+03   3.307276133828152e-02
3.964340000338852e+03   3.322080484590972e-02
3.966744812966280e+03   3.372442166250399e-02
3.969726406652923e+03   3.440606019274054e-02
3.972708000339568e+03   3.524524146238060e-02
3.975689594026212e+03   3.566891641631576e-02
3.978671187712856e+03   3.624936084884249e-02
3.981652781399501e+03   3.688774881466896e-02
3.983724541802323e+03   3.733351182218936e-02
3.984634375086145e+03   3.752974471299723e-02
3.985260000340641e+03   3.766484684268995e-02
3.986723406437126e+03   3.709565584040476e-02
3.989722271071929e+03   3.592441621376614e-02
3.992721135706732e+03   3.475772321105913e-02
3.995720000341535e+03   3.361611434519465e-02
3.998718864976337e+03   3.238176901964002e-02
3.999367439217777e+03   3.211718084770274e-02
4.001717729611140e+03   3.117230961756860e-02
4.002378079499051e+03   3.090750844566259e-02
4.004716594245943e+03   2.996756356515037e-02
4.005388719780326e+03   2.969716574976898e-02
4.006180000342429e+03   2.938951637420572e-02
4.007715458880746e+03   3.023015207884758e-02
4.008399360061601e+03   3.063766428954032e-02
4.011410000342876e+03   3.254354952831404e-02
4.014420640624151e+03   3.386967744944486e-02
4.017431280905425e+03   3.542017346861826e-02
4.020441921186700e+03   3.705616903918595e-02
4.023452561467975e+03   3.870133590333152e-02
4.027100000344217e+03   4.070582181573998e-02
4.034824673359473e+03   4.256250080147583e-02
4.037862005106084e+03   4.329882924616536e-02
4.040899336852695e+03   4.404312856255491e-02
4.043936668599305e+03   4.525885960876354e-02
4.046974000345916e+03   4.780450042325807e-02
4.048020000346005e+03   4.744570489372749e-02
4.050011332092527e+03   4.493950624076098e-02
4.053048663839137e+03   4.242947871452778e-02
4.055681869913412e+03   4.065200745838043e-02
4.056085995585748e+03   4.037914080031944e-02
4.058734902521986e+03   3.858564053554619e-02
4.059123327332359e+03   3.832192352184795e-02
4.061787935130558e+03   3.650940970863369e-02
4.064840967739131e+03   3.459436632685883e-02
4.067894000347704e+03   3.315736515330972e-02
4.068940000347793e+03   3.220832898080657e-02
4.070947032956277e+03   3.341610470636541e-02
4.074000065564850e+03   3.575220754750570e-02
4.077053098173423e+03   3.827532334394638e-02
4.080106130781996e+03   4.081327027827446e-02
4.089860000349581e+03   4.901028660997129e-02
4.110780000351369e+03   3.519869117962548e-02
4.131700000353158e+03   4.587136810010933e-02
4.134939216818379e+03   4.310633246296459e-02
4.137024936473774e+03   4.131750556457874e-02
4.138051912702409e+03   4.043428361336825e-02
4.140139202443999e+03   3.863422988203825e-02
4.140153515956864e+03   3.862186349351835e-02
4.141164608586439e+03   3.774760143965779e-02
4.143253468414226e+03   3.594124221227234e-02
4.143270137056385e+03   3.592689265043164e-02
4.144277304470469e+03   3.506756516111320e-02
4.146367734384452e+03   3.343129455809962e-02
4.146386758155905e+03   3.341807487862659e-02
4.147390000354499e+03   3.276987604239915e-02
4.149482000354677e+03   3.146275172353302e-02
4.149503379255425e+03   3.144756439089739e-02
4.150502696238528e+03   3.068801696019660e-02
4.152596266324904e+03   2.881841150939427e-02
4.152620000354946e+03   2.879378655630710e-02
4.153615392122558e+03   2.981489266099922e-02
4.155710532295130e+03   3.185084667123521e-02
4.155736621454466e+03   3.187893227314016e-02
4.156728088006588e+03   3.300956967596547e-02
4.158824798265356e+03   3.562746286153233e-02
4.158853242553986e+03   3.566373716070027e-02
4.159840783890618e+03   3.692625182171445e-02
4.161939064235582e+03   3.961890612511512e-02
4.161969863653507e+03   3.965850394556655e-02
4.165086484753027e+03   4.367607521375329e-02
4.173540000356734e+03   5.467963671922159e-02
4.194460000358522e+03   6.226139743621323e-02
4.198553666307894e+03   6.246455003264220e-02
4.201714249820908e+03   6.262169053121626e-02
4.204874833333924e+03   6.277931687232398e-02
4.208035416846938e+03   6.296163446013024e-02
4.211196000359952e+03   6.321346048978506e-02
4.214356583872967e+03   6.327786734792509e-02
4.215380000360310e+03   6.332111534722504e-02
4.217517167385982e+03   6.330539116527177e-02
4.220677750898997e+03   6.330626803708476e-02
4.223838334412012e+03   6.330679458855588e-02
4.236300000362098e+03   6.330314062269259e-02
4.244439498726559e+03   6.252745782671794e-02
4.247634624135891e+03   6.221901212221689e-02
4.248610938037347e+03   6.212431595247109e-02
4.250696657692741e+03   6.192132248758483e-02
4.250829749545223e+03   6.190833909977746e-02
4.251809203619071e+03   6.181271110433059e-02
4.253896493360661e+03   6.160921047531881e-02
4.254024874954554e+03   6.159675733742604e-02
4.255007469200796e+03   6.150179015405951e-02
4.257096329028582e+03   6.129943570399014e-02
4.257220000363886e+03   6.128729836022453e-02
4.258205734782520e+03   6.108046133252359e-02
4.260296164696502e+03   6.064142198977686e-02
4.260415125773218e+03   6.061645327314751e-02
4.261404000364244e+03   6.040816783757445e-02
4.263496000364423e+03   5.996085875720730e-02
4.263610251182550e+03   5.993625119433456e-02
4.264602265945969e+03   5.972254709098598e-02
4.266695836032344e+03   5.927281633377544e-02
4.266805376591882e+03   5.924932610032117e-02
4.267800531527693e+03   5.903592784765176e-02
4.269895671700265e+03   5.858591702725760e-02
4.270000502001214e+03   5.856335923355811e-02
4.270998797109418e+03   5.834831992628087e-02
4.273095507368185e+03   5.789534345527744e-02
4.274197062691142e+03   5.765663510095852e-02
4.276295343036106e+03   5.720054778730652e-02
4.277811013212861e+03   5.686996450940136e-02
4.278140000365674e+03   5.679808342052309e-02
4.281031260001333e+03   5.556578737700035e-02
4.284251506789805e+03   5.418896055569409e-02
4.287471753578277e+03   5.314014648621955e-02
4.290692000366747e+03   5.303543353458895e-02
4.293912247155219e+03   5.034279491076762e-02
4.297132493943691e+03   4.858977061906249e-02
4.299060000367463e+03   4.773902013775847e-02
4.300352740732164e+03   4.870551557127409e-02
4.303572987520634e+03   5.112498180704955e-02
4.319980000369251e+03   6.364572073936060e-02
4.340900000371039e+03   6.765517969322266e-02
4.361820000372827e+03   6.859187929959518e-02
4.382740000374615e+03   6.950345758992760e-02
4.403660000376403e+03   7.103461774562086e-02
4.424580000378191e+03   6.987265305653595e-02
4.445500000379980e+03   7.300781037273193e-02
4.466420000381768e+03   7.051255398399815e-02
4.487340000383556e+03   7.153466559949861e-02
4.508260000385344e+03   6.642591966667025e-02
4.526011652204733e+03   6.392088576931378e-02
4.529180000387132e+03   6.346469385512746e-02
4.529418739250556e+03   6.341090535650967e-02
4.532825826296380e+03   6.264770230004442e-02
4.536232913342203e+03   6.261450189168254e-02
4.539640000388026e+03   6.465971783437550e-02
4.543047087433850e+03   6.105606170373291e-02
4.546454174479672e+03   5.952029724332116e-02
4.549861261525496e+03   5.871958333938081e-02
4.549997428241762e+03   5.868776343968592e-02
4.550100000388920e+03   5.866378964956274e-02
4.553268348571320e+03   6.178630629164136e-02
4.553422571278843e+03   6.193867810190484e-02
4.556847714315923e+03   6.533268369403653e-02
4.560272857353003e+03   6.883632154955283e-02
4.563698000390083e+03   7.261883704955567e-02
4.567123143427162e+03   7.571072010232441e-02
4.570548286464244e+03   7.908024442661374e-02
4.571020000390708e+03   7.955846389127380e-02
4.573973429501322e+03   7.937870276610981e-02
4.577398572538403e+03   7.916940612452168e-02
4.591940000392497e+03   7.826030795798695e-02
4.612860000394285e+03   8.018981390292347e-02
4.633780000396073e+03   8.206307330073059e-02
4.654700000397861e+03   8.468108170915248e-02
4.662626289633034e+03   8.590802813247031e-02
4.666136217324710e+03   8.645475798014807e-02
4.669646145016386e+03   8.700428956351916e-02
4.673156072708062e+03   8.763026693220748e-02
4.675620000399649e+03   8.821875006340281e-02
4.676666000399739e+03   8.835070128174095e-02
4.680175928091416e+03   8.822151432187168e-02
4.683685855783092e+03   8.830207045998945e-02
4.687195783474768e+03   8.845752497004152e-02
4.690705711166445e+03   8.861370248993891e-02
4.696540000401437e+03   8.887332962313514e-02
4.717460000403225e+03   9.777345699617877e-02
4.738380000405014e+03   9.068330160009455e-02
4.759300000406802e+03   9.280094799726055e-02
4.780220000408590e+03   9.956353148356439e-02
4.801140000410378e+03   9.609330706071512e-02
4.822060000412166e+03   9.917279450502101e-02
4.842980000413954e+03   9.694496870586104e-02
4.857641077412361e+03   9.881365284588894e-02
4.861297808163386e+03   9.928364448179272e-02
4.863900000415742e+03   9.961909798084312e-02
4.864954538914410e+03   9.979201484551001e-02
4.868611269665434e+03   1.003998080406132e-01
4.872268000416458e+03   1.010289729376260e-01
4.875924731167483e+03   1.016085870610326e-01
4.879581461918507e+03   1.022094743253119e-01
4.883238192669530e+03   1.028194162950126e-01
4.884820000417531e+03   1.030839915367548e-01
4.886841152587876e+03   1.028976457758343e-01
4.886894923420554e+03   1.028926769454583e-01
4.890519864545648e+03   1.025563550135429e-01
4.894198576503419e+03   1.022126234083974e-01
4.897877288461190e+03   1.018985120766249e-01
4.901556000418961e+03   1.016735070527988e-01
4.905234712376732e+03   1.011969011928765e-01
4.905740000419319e+03   1.011437822638356e-01
4.908913424334503e+03   1.007537384590802e-01
4.912592136292275e+03   1.003313300377136e-01
4.916270848250047e+03   9.990610022074990e-02
4.926660000421107e+03   9.868820899813023e-02
4.947580000422895e+03   1.048729423148164e-01
4.968500000424683e+03   1.077586607946074e-01
4.989420000426471e+03   1.079500733713493e-01
5.010340000428259e+03   1.086236891171580e-01
5.031260000430048e+03   1.081256648137539e-01
5.052180000431836e+03   1.094353290193384e-01
5.069341622434841e+03   9.695089231557415e-02
5.073100000433624e+03   9.417479727777033e-02
5.073157716934783e+03   9.414011633484790e-02
5.076973811434725e+03   9.186370087663935e-02
5.080789905934666e+03   9.203234296423492e-02
5.084606000434607e+03   9.916443945166767e-02
5.088422094934549e+03   8.738932965141875e-02
5.092238189434491e+03   8.253643788683689e-02
5.094020000435412e+03   8.142309654527417e-02
5.096054283934433e+03   8.391117668189374e-02
5.099870378434374e+03   8.862030794246140e-02
5.114940000437200e+03   1.074493997987713e-01
5.132956071924355e+03   1.109946292621553e-01
5.135860000438988e+03   1.115721577884104e-01
5.136820054053282e+03   1.115549833587994e-01
5.140684036182209e+03   1.114852800560594e-01
5.144548018311135e+03   1.114439069659246e-01
5.148412000440062e+03   1.114854805624839e-01
5.152275982568989e+03   1.112972666286805e-01
5.156139964697914e+03   1.111914906705699e-01
5.156780000440776e+03   1.111787966366020e-01
5.160003946826841e+03   1.120318524171072e-01
5.163867928955769e+03   1.130585061751353e-01
5.171541885549142e+03   1.151103049240062e-01
5.175434914272699e+03   1.161577697721274e-01
5.177700000442564e+03   1.168089256356516e-01
5.179327942996255e+03   1.168004849936422e-01
5.183220971719812e+03   1.240310001683622e-01
5.187114000443370e+03   1.518437809495125e-01
5.191007029166926e+03   1.239084697751648e-01
5.194900057890483e+03   1.164333909730120e-01
5.198620000444353e+03   1.162754089092281e-01
5.198793086614040e+03   1.162251189152343e-01
5.202686115337598e+03   1.151602998915076e-01
5.219540000446141e+03   1.104744793012073e-01
5.221599157278595e+03   1.100576240972798e-01
5.225529868070861e+03   1.092580480626708e-01
5.229460578863128e+03   1.086661636190673e-01
5.230984895727866e+03   1.100360711931974e-01
5.233391289655394e+03   1.306687277171912e-01
5.234922671908017e+03   1.686833605810918e-01
5.237322000447662e+03   2.168122563126302e-01
5.238860448088166e+03   1.932599855920994e-01
5.240460000447929e+03   1.504908405315997e-01
5.241252711239928e+03   1.296475168126889e-01
5.242798224268317e+03   1.123148467621733e-01
5.245183422032194e+03   1.080957520740810e-01
5.246736000448465e+03   1.084417137501986e-01
5.249114132824461e+03   1.090022303345489e-01
5.250673776628615e+03   1.093548102838917e-01
5.253044843616727e+03   1.100142228189954e-01
5.254611552808765e+03   1.104896352915647e-01
5.258549328988915e+03   1.117019191331797e-01
5.261380000449717e+03   1.125771352418484e-01
5.262487105169064e+03   1.125982868337324e-01
5.282300000451505e+03   1.129684906360599e-01
5.303220000453293e+03   1.188170217962713e-01
5.324140000455081e+03   1.151736806295095e-01
5.345060000456870e+03   1.184942302023612e-01
5.365980000458658e+03   1.160470494024690e-01
5.386900000460446e+03   1.135631397976336e-01
5.407820000462234e+03   1.080282319353267e-01
5.428740000464022e+03   1.110938379816391e-01
5.449660000465810e+03   1.175274475465906e-01
5.470580000467598e+03   1.234061353653704e-01
5.491500000469387e+03   1.292100635109034e-01
5.512420000471175e+03   1.178034628897337e-01
5.533340000472963e+03   1.325141153050487e-01
5.554260000474751e+03   1.386894299759092e-01
5.575180000476539e+03   1.266961622500175e-01
5.596100000478327e+03   1.380065090079728e-01
5.617020000480115e+03   1.387634500628248e-01
5.637940000481904e+03   1.368272651449865e-01
5.658860000483692e+03   1.360038066098056e-01
5.679780000485480e+03   1.393324177682281e-01
5.700700000487268e+03   1.439656824171881e-01
5.721620000489056e+03   1.415799186841787e-01
5.742540000490844e+03   1.419541480779826e-01
5.763460000492632e+03   1.431209703371807e-01
5.784380000494421e+03   1.477773011666662e-01
5.805300000496209e+03   1.512729188358996e-01
5.826220000497997e+03   1.504846182050888e-01
5.847140000499785e+03   1.480799675262253e-01
5.868060000501573e+03   1.544414194701611e-01
5.888980000503361e+03   1.538133357692262e-01
5.909900000505149e+03   1.566199299471174e-01
5.930820000506938e+03   1.552373156109019e-01
5.951740000508726e+03   1.612670891879293e-01
5.972660000510514e+03   1.587912500162101e-01
5.993580000512302e+03   1.716171866255285e-01
6.014500000514090e+03   1.655575210443336e-01
6.035420000515878e+03   1.695218583263003e-01
6.056340000517666e+03   1.648407532051641e-01
6.077260000519454e+03   1.727990773486291e-01
6.098180000521243e+03   1.789411129688271e-01
6.119100000523031e+03   1.748093492629197e-01
6.127844347547238e+03   1.753288448712252e-01
6.132457260791767e+03   1.756026981099739e-01
6.137070174036297e+03   1.758821938426865e-01
6.140020000524819e+03   1.764526302347612e-01
6.141683087280826e+03   1.750957054631383e-01
6.146296000525355e+03   1.730533654552901e-01
6.150908913769885e+03   1.662754143066466e-01
6.155521827014416e+03   1.612040956035516e-01
6.160134740258944e+03   1.567263936930817e-01
6.160940000526607e+03   1.559433075037980e-01
6.164747653503473e+03   1.595622399494258e-01
6.181860000528395e+03   1.760013139600047e-01
6.202780000530183e+03   1.791896812674015e-01
6.223700000531971e+03   1.805282554858954e-01
6.244620000533760e+03   1.847894741005882e-01
6.265540000535548e+03   1.826660659240490e-01
6.286460000537336e+03   1.820966323362276e-01
6.307380000539124e+03   1.890168838103923e-01
6.328300000540912e+03   1.931651706680221e-01
6.349220000542700e+03   1.953572900545651e-01
6.370140000544488e+03   1.897728254087694e-01
6.391060000546277e+03   1.919630955106431e-01
6.411980000548065e+03   1.836891158351439e-01
6.432900000549853e+03   1.875745241941609e-01
6.453820000551641e+03   1.825496612433736e-01
6.474740000553429e+03   1.945121842568179e-01
6.495660000555217e+03   1.944091651275357e-01
6.516580000557005e+03   1.900519464164842e-01
6.537500000558794e+03   1.849625775639575e-01
6.558420000560582e+03   1.959571210896660e-01
6.570016914490742e+03   1.991513447572172e-01
6.574962686008872e+03   2.005221895267771e-01
6.579340000562370e+03   2.017399222866552e-01
6.579908457527004e+03   2.016216376516829e-01
6.582531232423105e+03   2.010774639648097e-01
6.584854229045133e+03   2.006067423629077e-01
6.587486424458413e+03   2.000979943588866e-01
6.589800000563264e+03   1.980215454405158e-01
6.592441616493721e+03   1.974450339534031e-01
6.594745772081395e+03   1.969347762006136e-01
6.597396808529029e+03   1.964070469864429e-01
6.599691543599524e+03   1.960184423389816e-01
6.600260000564158e+03   1.959162892656665e-01
6.602352000564338e+03   1.964310550342268e-01
6.604637315117656e+03   1.968661435662375e-01
6.607307192599646e+03   1.973367470919936e-01
6.609583086635786e+03   1.977945319363455e-01
6.612262384634952e+03   1.983714391112783e-01
6.617217576670262e+03   1.994545219072314e-01
6.621180000565946e+03   2.003236167152534e-01
6.622172768705569e+03   2.002887098609835e-01
6.642100000567734e+03   1.995646789738191e-01
6.663020000569522e+03   2.010208909026706e-01
6.683940000571311e+03   2.093014716302242e-01
6.704860000573099e+03   2.070622335020362e-01
6.725780000574887e+03   2.105853093872246e-01
6.746700000576675e+03   2.107265205835017e-01
6.767620000578463e+03   2.129209335557363e-01
6.788540000580251e+03   2.101225863323363e-01
6.809460000582039e+03   2.179559043060556e-01
6.828646151759584e+03   2.169539238769229e-01
6.830380000583827e+03   2.168610638115970e-01
6.833786613966047e+03   2.153282325905421e-01
6.838927076172511e+03   2.130041265887522e-01
6.844067538378975e+03   2.106974120080662e-01
6.844289049175039e+03   2.106008124676487e-01
6.849208000585437e+03   2.084651987123036e-01
6.849441287027974e+03   2.083576987671677e-01
6.851300000585616e+03   2.075156059644788e-01
6.854348462791901e+03   2.050291207499449e-01
6.854593524880909e+03   2.048756075252652e-01
6.859488924998364e+03   2.193365511938635e-01
6.859745762733843e+03   2.223637514544479e-01
6.864629387204827e+03   3.007187493904231e-01
6.864898000586778e+03   3.009550617588108e-01
6.866189105556676e+03   2.901700385419969e-01
6.869769849411291e+03   2.181156200774780e-01
6.870050238439713e+03   2.139158728209476e-01
6.871357829314670e+03   1.997794877875482e-01
6.872220000587404e+03   1.970727207596703e-01
6.875202476292648e+03   1.942105835941943e-01
6.876526553072667e+03   1.958287429913967e-01
6.880354714145583e+03   2.010047265735044e-01
6.881695276830661e+03   2.028785949132671e-01
6.885506951998518e+03   2.083692178810124e-01
6.886864000588656e+03   2.102638903348499e-01
6.892032724346653e+03   2.169660638575961e-01
6.893140000589192e+03   2.184626837087687e-01
6.897201448104647e+03   2.199003585859370e-01
6.902370171862642e+03   2.218308542755401e-01
6.907538895620638e+03   2.237699855535210e-01
6.914060000590980e+03   2.262275584870920e-01
6.934980000592768e+03   2.256304752523359e-01
6.955900000594556e+03   2.270147467058490e-01
6.964217929360188e+03   2.256833640156824e-01
6.969460447169405e+03   2.248361130408265e-01
6.974702964978624e+03   2.239849129360802e-01
6.976820000596344e+03   2.237399160660302e-01
6.979945482787843e+03   2.247434677495794e-01
6.985188000597060e+03   2.271371262407874e-01
6.990430518406279e+03   2.276210016411014e-01
6.995673036215498e+03   2.288135424360044e-01
6.997740000598133e+03   2.293840729427486e-01
7.000915554024716e+03   2.284027145882494e-01
7.003846602812670e+03   2.274949491021755e-01
7.006158071833934e+03   2.267768356301001e-01
7.008018042123458e+03   2.261975575116464e-01
7.009118952259618e+03   2.258540822832745e-01
7.013293531742796e+03   2.245478188405367e-01
7.014391301706564e+03   2.242039136663765e-01
7.018569021362136e+03   2.229407927037454e-01
7.018660000599921e+03   2.229166888225484e-01
7.019489500228125e+03   2.232706778799877e-01
7.019663651153511e+03   2.233477203374753e-01
7.023844510981476e+03   2.254697571217514e-01
7.024773625321543e+03   2.259739980953636e-01
7.024936000600457e+03   2.260609745015622e-01
7.029120000600815e+03   2.278845792459918e-01
7.030057750414961e+03   2.281247524094804e-01
7.030208350047405e+03   2.281579294711145e-01
7.034395490220154e+03   2.290424919197753e-01
7.035341875508380e+03   2.293516150213395e-01
7.035480699494351e+03   2.294015765184820e-01
7.039580000601709e+03   2.311465689884127e-01
7.039670979839493e+03   2.311401111725595e-01
7.040626000601798e+03   2.310477794106668e-01
7.040753048941297e+03   2.310326764956684e-01
7.044946469458833e+03   2.302968716816144e-01
7.045910125695217e+03   2.301296823470228e-01
7.046025398388245e+03   2.301108440102489e-01
7.050221959078171e+03   2.295460107152070e-01
7.051194250788635e+03   2.294302035711300e-01
7.056478375882054e+03   2.288051951411456e-01
7.060500000603497e+03   2.283266436988028e-01
7.061762500975473e+03   2.285770520520197e-01
7.081420000605285e+03   2.324996591225554e-01
7.102340000607073e+03   2.304551904815226e-01
7.123260000608861e+03   2.344003550120820e-01
7.144180000610650e+03   2.383365627948714e-01
7.165100000612438e+03   2.344067210057079e-01
7.186020000614226e+03   2.408318184569797e-01
7.206940000616014e+03   2.457949277739202e-01
7.227860000617802e+03   2.469374331304099e-01
7.248780000619590e+03   2.465507843973215e-01
7.269700000621378e+03   2.477614151676431e-01
7.290620000623167e+03   2.523575063219551e-01
7.311540000624955e+03   2.534322255083074e-01
7.332460000626743e+03   2.501698514381954e-01
7.353380000628531e+03   2.565851186698060e-01
7.367804682678903e+03   2.571791200269943e-01
7.373351012167092e+03   2.574055323235371e-01
7.374300000630319e+03   2.574450327237528e-01
7.378897341655282e+03   2.563933121422456e-01
7.384443671143472e+03   2.556585298999133e-01
7.389990000631660e+03   2.564505051418317e-01
7.395220000632107e+03   2.532663097098703e-01
7.395536330119849e+03   2.530644035619954e-01
7.401082659608039e+03   2.510539240136057e-01
7.406628989096229e+03   2.495793019658501e-01
7.412175318584417e+03   2.481005157465603e-01
7.416140000633895e+03   2.470377018875361e-01
7.437060000635684e+03   2.423114813014435e-01
7.441847730445387e+03   2.416727921750524e-01
7.447449797993542e+03   2.409201339989320e-01
7.453051865541698e+03   2.401647811076993e-01
7.457980000637472e+03   2.397821635200531e-01
7.458653933089853e+03   2.398595629618158e-01
7.464256000638008e+03   2.414254730711345e-01
7.469858068186164e+03   2.404874334069381e-01
7.475460135734319e+03   2.404683950370507e-01
7.478900000639260e+03   2.406578684560275e-01
7.481062203282474e+03   2.411118307427478e-01
7.486664270830630e+03   2.422936958382266e-01
7.499820000641048e+03   2.450837773446760e-01
7.520740000642836e+03   2.433855660350261e-01
7.541660000644624e+03   2.514234018578909e-01
7.562580000646412e+03   2.586137994942786e-01
7.583500000648201e+03   2.613576960260415e-01
7.604420000649989e+03   2.640822978718916e-01
7.625340000651777e+03   2.620438964630688e-01
7.632691078913927e+03   2.655142848002815e-01
7.638436809349038e+03   2.682393134619226e-01
7.643119677190897e+03   2.704684470558327e-01
7.644182539784150e+03   2.709755196583277e-01
7.645205396846291e+03   2.714640759067262e-01
7.646260000653565e+03   2.719705821003907e-01
7.648873258056989e+03   2.722257473163383e-01
7.649928270219260e+03   2.723348259182896e-01
7.650960547798579e+03   2.724455660780880e-01
7.654626838923082e+03   2.728484417855501e-01
7.655674000654371e+03   2.729528054000889e-01
7.656715698750867e+03   2.730478324880629e-01
7.660380419789172e+03   2.733518000227613e-01
7.661419731089482e+03   2.734454487653265e-01
7.662470849703154e+03   2.735471407301567e-01
7.666134000655265e+03   2.739262594756551e-01
7.667165461524592e+03   2.740272102088124e-01
7.667180000655353e+03   2.740285469136365e-01
7.668226000655442e+03   2.742054551539269e-01
7.671887581521356e+03   2.747971193174205e-01
7.672911191959703e+03   2.749638648678683e-01
7.673981151607732e+03   2.751411855390922e-01
7.677641162387448e+03   2.757653340847280e-01
7.678656922394814e+03   2.759408846186724e-01
7.679736302560018e+03   2.761277744372607e-01
7.683394743253541e+03   2.767623566705341e-01
7.685491453512306e+03   2.771265486058265e-01
7.688100000657141e+03   2.775801132792499e-01
7.689148324119633e+03   2.781255575250911e-01
7.691246604464595e+03   2.792185051517883e-01
7.709020000658929e+03   2.885411101215451e-01
7.729940000660717e+03   2.813973707461310e-01
7.750860000662506e+03   2.855877268195879e-01
7.771780000664294e+03   2.928261438221179e-01
7.792700000666082e+03   2.934972690554852e-01
7.813620000667870e+03   2.998920053787814e-01
7.834540000669658e+03   3.006372236581395e-01
7.855460000671446e+03   3.075423648033314e-01
7.876380000673234e+03   3.151772452821578e-01
7.897300000675023e+03   3.195421603914734e-01
7.918220000676811e+03   3.195364225613112e-01
7.939140000678599e+03   3.125228765419709e-01
7.960060000680387e+03   3.111764192607551e-01
7.980980000682175e+03   3.102469623596605e-01
8.001900000683963e+03   3.052504953982920e-01
8.022820000685751e+03   2.944627236251894e-01
8.043740000687540e+03   3.053445025595216e-01
8.064660000689328e+03   3.014253567155705e-01
8.083206524479006e+03   3.038355472479893e-01
8.085580000691116e+03   3.041448668093112e-01
8.089291393532503e+03   3.041875094513084e-01
8.095376262586001e+03   3.042566777055259e-01
8.101461131639497e+03   3.044267836210642e-01
8.106500000692904e+03   3.048078375868780e-01
8.107546000692993e+03   3.050959588828877e-01
8.113630869746490e+03   3.059811569990674e-01
8.119715738799987e+03   3.071607544576634e-01
8.125800607853485e+03   3.084477606443317e-01
8.127420000694692e+03   3.087911503744839e-01
8.131885476906981e+03   3.101929321769896e-01
8.148340000696480e+03   3.153887487428907e-01
8.169260000698268e+03   3.158792256923525e-01
8.190180000700057e+03   3.168465512688673e-01
8.211100000701845e+03   3.138643404353395e-01
8.232020000703633e+03   3.178743047235770e-01
8.252940000705421e+03   3.134583968570702e-01
8.273860000707209e+03   3.081596715228863e-01
8.294780000708997e+03   3.138768272595787e-01
8.315700000710785e+03   3.105669706128248e-01
8.336620000712574e+03   3.226672949232100e-01
8.357540000714362e+03   3.249342745425436e-01
8.378460000716150e+03   3.328968992624496e-01
8.399380000717938e+03   3.347666676574626e-01
8.420300000719726e+03   3.356231187310113e-01
8.441220000721514e+03   3.397265624399564e-01
8.462140000723302e+03   3.376773021548739e-01
8.483060000725091e+03   3.414779265896901e-01
8.503980000726879e+03   3.548028932507303e-01
8.524900000728667e+03   3.631828996989178e-01
8.545820000730455e+03   3.697742133845391e-01
8.566740000732243e+03   3.576999075402225e-01
8.587660000734031e+03   3.570361103866200e-01
8.608580000735819e+03   3.609691754537412e-01
8.629500000737607e+03   3.638907825136780e-01
8.650420000739396e+03   3.690835906618737e-01
8.671340000741184e+03   3.687163876140744e-01
8.691193804026325e+03   3.568288007017281e-01
8.692260000742972e+03   3.561849311928036e-01
8.697736353206023e+03   3.565044495471682e-01
8.703708121958687e+03   3.568523779747411e-01
8.704278902385720e+03   3.568857790223877e-01
8.710260091655562e+03   3.572740910211149e-01
8.710821451565420e+03   3.573200327629762e-01
8.713180000744760e+03   3.575371837479157e-01
8.716812061352439e+03   3.580619180916502e-01
8.717265299718749e+03   3.581150119147448e-01
8.717364000745118e+03   3.581260715976174e-01
8.723364031049316e+03   3.586467623056709e-01
8.723827474975900e+03   3.586965661420801e-01
8.723906549924817e+03   3.587054146206673e-01
8.729916000746191e+03   3.594925498147474e-01
8.730389650233052e+03   3.595428317935024e-01
8.730449099104515e+03   3.595488806908549e-01
8.732908197134204e+03   3.597590457964102e-01
8.734100000746548e+03   3.598615580572264e-01
8.736467970443065e+03   3.603456365522711e-01
8.736951825490203e+03   3.604568184165126e-01
8.736991648284213e+03   3.604661345601917e-01
8.739482148037827e+03   3.610920882133520e-01
8.743019940139942e+03   3.620060468776847e-01
8.743514000747353e+03   3.621216688063591e-01
8.743534197463912e+03   3.621263032105558e-01
8.746056098941448e+03   3.626539334882530e-01
8.749571909836819e+03   3.633393993534813e-01
8.750076176004504e+03   3.634456985263398e-01
8.751679674032748e+03   3.638065747673644e-01
8.752630049845071e+03   3.640375881834284e-01
8.755020000748336e+03   3.646745457484299e-01
8.756123879533694e+03   3.643249746790884e-01
8.756638351261656e+03   3.641646903402838e-01
8.758267755712135e+03   3.636384832764773e-01
8.759204000748694e+03   3.633161298059157e-01
8.763200526518809e+03   3.617808632002943e-01
8.764855837391526e+03   3.611260494628534e-01
8.765777951652319e+03   3.607700413674855e-01
8.769762701775959e+03   3.593220845465785e-01
8.771443919070914e+03   3.587557564588628e-01
8.772351902555942e+03   3.584618645223234e-01
8.773579730414383e+03   3.580758766279058e-01
8.775940000750124e+03   3.573121275971082e-01
8.778032000750303e+03   3.586706948190392e-01
8.778925853459563e+03   3.592118895376368e-01
8.780184297998832e+03   3.599482976828206e-01
8.784620082429692e+03   3.624883939048659e-01
8.785499804363186e+03   3.630085645157371e-01
8.786788865583283e+03   3.637836036573539e-01
8.791208164109081e+03   3.665206070656411e-01
8.793393433167732e+03   3.679258368459019e-01
8.796860000751913e+03   3.702506913671576e-01
8.797796245788471e+03   3.698194638426511e-01
8.799651226106806e+03   3.689257490161835e-01
8.799998000752181e+03   3.687499846291074e-01
8.804384327467860e+03   3.663308763118843e-01
8.806275419768710e+03   3.652699493148995e-01
8.806602568336632e+03   3.650898887653207e-01
8.812899613430611e+03   3.617723206238096e-01
8.813207135921080e+03   3.616133929580249e-01
8.817780000753701e+03   3.593042887857091e-01
8.819523807092515e+03   3.587954972973157e-01
8.819811703505531e+03   3.587195591901583e-01
8.826148000754416e+03   3.570848968604155e-01
8.826416271089980e+03   3.570016048664063e-01
8.829894161110018e+03   3.557769800116399e-01
8.832772194416319e+03   3.547308812363416e-01
8.836541121021766e+03   3.534899084432859e-01
8.838700000755489e+03   3.528147213629430e-01
8.839396388078223e+03   3.528561036854561e-01
8.843188080933513e+03   3.530918218376827e-01
8.846020581740124e+03   3.532765411472343e-01
8.849835040845261e+03   3.536017329218426e-01
8.852644775402026e+03   3.539562647255515e-01
8.856482000757009e+03   3.543848178777086e-01
8.859620000757277e+03   3.544041112044967e-01
8.863128960668757e+03   3.548096872753060e-01
8.866394255079411e+03   3.552857826788907e-01
8.869775920580505e+03   3.558531123244965e-01
8.873068691499591e+03   3.564187048823604e-01
8.876422880492253e+03   3.569964058864577e-01
8.879743127919775e+03   3.575699458189396e-01
8.880540000759065e+03   3.577111287075810e-01
8.883069840404001e+03   3.559120247894036e-01
8.886417564339958e+03   3.536107865627461e-01
8.893092000760138e+03   3.492452719793758e-01
8.899766437180318e+03   3.439730727022084e-01
8.901460000760853e+03   3.427136284910260e-01
8.906440873600503e+03   3.465509832253644e-01
8.911237227670379e+03   3.503403231814766e-01
8.913115310020685e+03   3.518275432333953e-01
8.917945420943781e+03   3.556602656595113e-01
8.919789746440865e+03   3.571267319885711e-01
8.922380000762641e+03   3.591897682902225e-01
8.924653614217181e+03   3.537579888264291e-01
8.931361807490581e+03   3.378187972852110e-01
8.938070000763983e+03   3.221960772944505e-01
8.943300000764430e+03   3.091331702884177e-01
8.944778194037384e+03   3.141323415915969e-01
8.951486387310784e+03   3.372748664188140e-01
8.958194580584184e+03   3.606609617577631e-01
8.964220000766218e+03   3.817568334430481e-01
8.964902773857586e+03   3.814711742069588e-01
8.966508798538318e+03   3.807986048157837e-01
8.973258599095918e+03   3.779621107801155e-01
8.980008399653521e+03   3.751113321831389e-01
8.985140000768006e+03   3.730626786545309e-01
8.986758200211121e+03   3.735365443500241e-01
8.993508000768721e+03   3.759986644150734e-01
9.000257801326323e+03   3.771584695676085e-01
9.006060000769794e+03   3.785727373450066e-01
9.007007601883923e+03   3.794422209648924e-01
9.013757402441526e+03   3.858224117528044e-01
9.020507202999126e+03   3.922304645024867e-01
9.026980000771582e+03   3.984002269495655e-01
9.036380406994012e+03   3.957339150663913e-01
9.043182805439188e+03   3.937903928671540e-01
9.047900000773370e+03   3.924370617681635e-01
9.049985203884362e+03   3.864271160405197e-01
9.056787602329536e+03   3.669743331165678e-01
9.063590000774711e+03   3.480338736418650e-01
9.068820000775158e+03   3.321485043192526e-01
9.070392399219887e+03   3.363798871517722e-01
9.077194797665061e+03   3.553416697399505e-01
9.083997196110235e+03   3.746030135842182e-01
9.089740000776947e+03   3.909318623847543e-01
9.090799594555410e+03   3.921265342163939e-01
9.110660000778735e+03   4.146622058467644e-01
9.125023492348253e+03   4.131748219042712e-01
9.131580000780523e+03   4.124866255154008e-01
9.131892619456768e+03   4.122078746194878e-01
9.138761746565282e+03   4.060693107166445e-01
9.145630873673796e+03   4.001750349979759e-01
9.152500000782311e+03   3.950299276591379e-01
9.159369127890826e+03   4.027330662090678e-01
9.166238254999340e+03   4.112497011293414e-01
9.173107382107853e+03   4.200803054370417e-01
9.173420000784099e+03   4.204831907620383e-01
9.179976509216369e+03   4.263350360153271e-01
9.194340000785887e+03   4.392332871310210e-01
9.215260000787675e+03   4.274184826052825e-01
9.236180000789464e+03   4.352137030403678e-01
9.242866652878009e+03   4.327420402472183e-01
9.249824489856608e+03   4.301555042802256e-01
9.256782326835211e+03   4.275574397093490e-01
9.257100000791252e+03   4.274550011133037e-01
9.263740163813814e+03   4.207747400722772e-01
9.270698000792414e+03   4.147685476850865e-01
9.277655837771015e+03   4.059357531579960e-01
9.278020000793040e+03   4.055261444474696e-01
9.284613674749618e+03   4.109125846003346e-01
9.291571511728220e+03   4.169858058621259e-01
9.298529348706821e+03   4.230868783704088e-01
9.298940000794828e+03   4.234477271847050e-01
9.319860000796616e+03   4.368894115478785e-01
9.340780000798404e+03   4.330825779903315e-01
9.361700000800192e+03   4.414306901550141e-01
9.382620000801980e+03   4.429133879007312e-01
9.401381346687942e+03   4.409952405579484e-01
9.403540000803769e+03   4.407715937969289e-01
9.408458510217459e+03   4.355628106373765e-01
9.415535673746974e+03   4.280405817895014e-01
9.422612837276487e+03   4.209062464448307e-01
9.424460000805557e+03   4.193513194854304e-01
9.429690000806004e+03   4.268624606742144e-01
9.436767164335521e+03   4.337929007178548e-01
9.443844327865034e+03   4.419575056692313e-01
9.445380000807345e+03   4.438265618717850e-01
9.450921491394549e+03   4.509652903540956e-01
9.457695777383578e+03   4.597274043818484e-01
9.457998654924066e+03   4.601199645206960e-01
9.464815333240393e+03   4.689733732802713e-01
9.466300000809133e+03   4.709099614739357e-01
9.471934889097205e+03   4.729244433383727e-01
9.479054444954019e+03   4.773486282410734e-01
9.486174000810832e+03   4.870813788657942e-01
9.487220000810921e+03   4.864032824597998e-01
9.493293556667646e+03   4.784711046584098e-01
9.500413112524460e+03   4.744434004204099e-01
9.507532668381273e+03   4.722847377887299e-01
9.508140000812709e+03   4.721015139289074e-01
9.514652224238087e+03   4.757738417626904e-01
9.529060000814497e+03   4.839415777571817e-01
9.549980000816286e+03   4.975337033615590e-01
9.570900000818074e+03   4.976596671843665e-01
9.591820000819862e+03   4.987202348987088e-01
9.612740000821650e+03   5.051168260810506e-01
9.624553349815089e+03   4.883401703447438e-01
9.631798512567600e+03   4.779855270575251e-01
9.633660000823438e+03   4.753185695250400e-01
9.639043675320114e+03   4.685405272240296e-01
9.646288838072625e+03   4.599993915817100e-01
9.653534000825137e+03   4.531670482504808e-01
9.654580000825226e+03   4.514916470232757e-01
9.660779163577648e+03   4.533670492357426e-01
9.668024326330162e+03   4.573219238110407e-01
9.675269489082675e+03   4.619164294438703e-01
9.675500000827014e+03   4.620630778962742e-01
9.682514651835187e+03   4.677872240928161e-01
9.696420000828803e+03   4.791980686671650e-01
9.717340000830591e+03   4.804331309927775e-01
9.738260000832379e+03   4.822266185989296e-01
9.759180000834167e+03   4.891931985622855e-01
9.780100000835955e+03   4.893996715543908e-01
9.801020000837743e+03   4.863664307578494e-01
9.821940000839531e+03   4.974601043443462e-01
9.842860000841320e+03   4.884126481263151e-01
9.863780000843108e+03   5.081605603519757e-01
9.884700000844896e+03   4.967329000165849e-01
9.905620000846684e+03   5.184059951936220e-01
9.926540000848472e+03   5.213353492601488e-01
9.939497017779566e+03   5.131048389957612e-01
9.946979263547708e+03   5.083181466176045e-01
9.947460000850260e+03   5.080129976730611e-01
9.954461509315852e+03   5.095020867457465e-01
9.955139915195019e+03   5.096793753208747e-01
9.961943755083996e+03   5.164681596681970e-01
9.962633936609634e+03   5.183409420482480e-01
9.968380000852048e+03   5.355178090384239e-01
9.969426000852138e+03   5.373875895006591e-01
9.970127958024248e+03   5.363386872097905e-01
9.976908246620280e+03   5.099857645908915e-01
9.977621979438865e+03   5.080581067050588e-01
9.984390492388426e+03   5.008938175333362e-01
9.985116000853479e+03   5.002052275307091e-01
9.989300000853837e+03   4.938562866138424e-01
9.991872738156568e+03   4.957154644914886e-01
9.992610022268094e+03   4.962855125179841e-01
9.999354983924712e+03   5.036135082159726e-01
1.000010404368271e+04   5.045297150210349e-01
1.000759806509732e+04   5.137844854762869e-01
1.001022000085562e+04   5.170344733866901e-01
1.001509208651194e+04   5.206219735187062e-01
1.003114000085741e+04   5.325003967227895e-01
1.005206000085920e+04   5.294444499497498e-01
1.007298000086099e+04   5.366758440006124e-01
1.009390000086278e+04   5.283044731540009e-01
1.011482000086457e+04   5.326881298489686e-01
1.013574000086635e+04   5.435591249701134e-01
1.015666000086814e+04   5.364821525221390e-01
1.017758000086993e+04   5.316385867082492e-01
1.019850000087172e+04   5.292340285368309e-01
1.021942000087351e+04   5.411602339811652e-01
1.024034000087529e+04   5.347432883761355e-01
1.026126000087708e+04   5.575110623769653e-01
1.028218000087887e+04   5.555954702660696e-01
1.030310000088066e+04   5.595900679329668e-01
1.032402000088245e+04   5.559628087667471e-01
1.034494000088423e+04   5.581065806011574e-01
1.036586000088602e+04   5.572394142701299e-01
1.038678000088781e+04   5.698463124661191e-01
1.040770000088960e+04   5.756101926233653e-01
1.042862000089139e+04   5.794846093558289e-01
1.044954000089318e+04   5.824298911914809e-01
1.046000000089407e+04   5.831050833134614e-01
1.048074126835428e+04   5.844344476692740e-01
1.048615000089630e+04   5.847790293447954e-01
1.048863095149034e+04   5.845976754496056e-01
1.049652063462641e+04   5.840323359593139e-01
1.050441031776247e+04   5.851231123958930e-01
1.051230000089854e+04   5.909142992959538e-01
1.052018968403461e+04   5.839370810455982e-01
1.052807936717067e+04   5.816426963526555e-01
1.053596905030674e+04   5.810128980847475e-01
1.053845000090078e+04   5.808184702708079e-01
1.054385873344280e+04   5.840701807596127e-01
1.055414000090211e+04   5.902727260280248e-01


==> tex/build/figures/fit-cgale-sdss/north1-residual-sdss.txt <==
# Data of showing the residual of J-PAS for north1 region for SDSS data.
# In Fig.A.1 it has shown in north1 panel with triangle.
# Regarding the raw data and where it is downloaded you can check 'INPUT.conf'.
# 
# 
# Project title: J-PAS: unprecedented precision in stellar populations of diffuse tidal features
# Git commit (that produced this dataset): 0b8f01e
# Git repository: https://gitlab.com/sepideh.esk/alba
# DOI (Journal): https://doi.org/10.1051/0004-6361/202558180
# DOI (Zenodo): https://doi.org/10.5281/zenodo.17674805
#
# Copyright (C) 2026 Sepideh Eskandarlou <sepideh.eskandarlou@gmail.com>
# Dataset is available under Creative Commons Attribution-ShareAlike (CC BY-SA).
# License URL: https://creativecommons.org/licenses/by-sa/4.0
# Column 1: wavelength            [nm  ,f64,] Effective Wavelength.
# Column 2: diff-mang-jpas-north1 [unit,f64,] Different between MaNGA under sample and J-PAS.
# Column 3: Flux-err-1            [cgs ,f64,] Wavelength Flux Density error
3.608040000000000e+03    5.050113676918451e-01  1.011082000000000e-02
4.671780000000000e+03   -5.170005891837026e+00  7.395088000000000e-03
6.141120000000000e+03    3.663126747201086e+00  8.250047000000000e-03
7.457890000000000e+03    3.468884761280783e+00  1.522029000000000e-02
8.922780000000001e+03   -4.598081405129771e+00  6.261114000000000e-02


==> tex/build/figures/fit-cgale-sdss/north1-sdss.txt <==
# Data of showing the flux and its erros for north1 region for SDSS data.
# In Fig.4 it has shown in north1 panel with triangle.
# Regarding the raw data and where it is downloaded you can check 'INPUT.conf'.
# 
# 
# Project title: J-PAS: unprecedented precision in stellar populations of diffuse tidal features
# Git commit (that produced this dataset): 0b8f01e
# Git repository: https://gitlab.com/sepideh.esk/alba
# DOI (Journal): https://doi.org/10.1051/0004-6361/202558180
# DOI (Zenodo): https://doi.org/10.5281/zenodo.17674805
#
# Copyright (C) 2026 Sepideh Eskandarlou <sepideh.eskandarlou@gmail.com>
# Dataset is available under Creative Commons Attribution-ShareAlike (CC BY-SA).
# License URL: https://creativecommons.org/licenses/by-sa/4.0
# Column 1: wavelength [nm ,f64,] Effective Wavelength.
# Column 2: Flux-1     [cgs,f64,] Wavelength Flux Density
# Column 3: Flux-err-1 [cgs,f64,] Wavelength Flux Density error
3.608040000000000e+03   1.513506000000000e-02   1.011082000000000e-02
4.671780000000000e+03   8.598359999999999e-02   7.395088000000000e-03
6.141120000000000e+03   1.656754000000000e-01   8.250047000000000e-03
7.457890000000000e+03   2.517096000000000e-01   1.522029000000000e-02
8.922780000000001e+03   4.019308000000000e-01   6.261114000000000e-02


==> tex/build/figures/fit-cgale-sdss/north2-cgal-sdss.txt <==
# Data of showing the CGIALGE output for north2 region for SDSS data.
# In Fig.4 it has shown in north2 panel with gray line.
# Regarding the raw data and where it is downloaded you can check 'INPUT.conf'.
# 
# 
# Project title: J-PAS: unprecedented precision in stellar populations of diffuse tidal features
# Git commit (that produced this dataset): 0b8f01e
# Git repository: https://gitlab.com/sepideh.esk/alba
# DOI (Journal): https://doi.org/10.1051/0004-6361/202558180
# DOI (Zenodo): https://doi.org/10.5281/zenodo.17674805
#
# Copyright (C) 2026 Sepideh Eskandarlou <sepideh.eskandarlou@gmail.com>
# Dataset is available under Creative Commons Attribution-ShareAlike (CC BY-SA).
# License URL: https://creativecommons.org/licenses/by-sa/4.0
# Column 1: ARITH_1 [arith_unit_1,f64,] Column from arithmetic operation 1
# Column 2: Fnu     [mJy         ,f64,] 
3.007250000257045e+03   2.526089312418671e-03
3.017710000257939e+03   2.338927538586737e-03
3.028170000258833e+03   3.038664939313100e-03
3.043860000260174e+03   4.379861451402225e-03
3.064780000261962e+03   3.846407879759088e-03
3.071222192567498e+03   3.753465477774462e-03
3.073534144491449e+03   3.719895689287831e-03
3.075846096415401e+03   3.686513609559803e-03
3.078158048339351e+03   3.684943221494914e-03
3.080470000263304e+03   3.773470015220277e-03
3.082781952187256e+03   3.617103351985040e-03
3.085093904111206e+03   3.550639818684842e-03
3.085700000263751e+03   3.541591281192110e-03
3.087405856035158e+03   3.559566314927420e-03
3.089717807959109e+03   3.584285241419458e-03
3.106620000265539e+03   3.766889829546829e-03
3.127540000267327e+03   3.874511126982811e-03
3.148460000269115e+03   3.748003981567760e-03
3.169380000270903e+03   4.328133311292168e-03
3.190300000272691e+03   4.466825840813151e-03
3.211220000274479e+03   5.387720443771706e-03
3.227651166722039e+03   5.365269320621998e-03
3.230080875110708e+03   5.361838994966808e-03
3.232140000276268e+03   5.358912228715785e-03
3.232510583499377e+03   5.382757006131063e-03
3.234940291888046e+03   5.539694715722450e-03
3.237370000276715e+03   5.698046287065606e-03
3.239799708665383e+03   5.854241896958823e-03
3.242229417054052e+03   6.011850308506451e-03
3.244659125442721e+03   6.170253885692208e-03
3.247088833831390e+03   6.329115097304768e-03
3.253060000278056e+03   6.721460605275498e-03
3.273980000279844e+03   6.166038937936318e-03
3.294900000281632e+03   6.442375620965651e-03
3.315820000283420e+03   7.271069826752743e-03
3.324637130697855e+03   6.789086896540018e-03
3.327139848094648e+03   6.651289573661812e-03
3.329642565491442e+03   6.513726512892523e-03
3.332145282888236e+03   6.446891090722592e-03
3.334648000285029e+03   6.580708323115883e-03
3.336740000285208e+03   6.236186807038397e-03
3.337150717681823e+03   6.205738305362597e-03
3.339653435078617e+03   6.221342311390475e-03
3.340280028113309e+03   6.242778344491808e-03
3.342156152475411e+03   6.308564382257060e-03
3.342794521156574e+03   6.331023232054218e-03
3.344658869872204e+03   6.396714692332960e-03
3.345309014199839e+03   6.419695393915271e-03
3.347823507243106e+03   6.514306541789265e-03
3.350338000286371e+03   6.625252126288859e-03
3.352852493329636e+03   6.692787061640493e-03
3.355366986372901e+03   6.776622408291943e-03
3.357660000286996e+03   6.858495713129239e-03
3.357881479416167e+03   6.846414978559471e-03
3.360395972459432e+03   6.709078301581878e-03
3.378580000288785e+03   5.702946655390930e-03
3.399500000290573e+03   8.685546725680220e-03
3.420420000292361e+03   1.054939107325812e-02
3.441340000294149e+03   1.045665127801838e-02
3.462260000295937e+03   9.776549969209378e-03
3.483180000297725e+03   1.039327688346447e-02
3.504100000299513e+03   1.020085577965922e-02
3.525020000301301e+03   7.559306093755812e-03
3.545940000303090e+03   8.660234611960126e-03
3.566860000304878e+03   8.932208707711322e-03
3.587780000306666e+03   9.217558691274665e-03
3.608700000308454e+03   1.016181946851937e-02
3.629620000310242e+03   1.070573683315450e-02
3.650540000312030e+03   1.250934347800619e-02
3.671460000313818e+03   1.353903850757775e-02
3.692380000315607e+03   1.182245495030828e-02
3.713300000317395e+03   1.369293892831312e-02
3.734220000319183e+03   8.518900354007293e-03
3.755140000320971e+03   9.359705821516589e-03
3.776060000322759e+03   1.284138848728871e-02
3.796980000324547e+03   1.427939848312570e-02
3.807440000325441e+03   1.478944582951554e-02
3.817900000326335e+03   1.746771377480303e-02
3.828338427475479e+03   1.837619078504619e-02
3.831220320688662e+03   1.862861590901520e-02
3.831467006958569e+03   1.865025558718401e-02
3.833552726613963e+03   1.883344133299033e-02
3.834102213901846e+03   1.888180590942748e-02
3.834351255301048e+03   1.890375945796078e-02
3.836438545042638e+03   1.909128447016238e-02
3.836681306097054e+03   1.911403935639754e-02
3.836984107115029e+03   1.914289026227138e-02
3.837235503643526e+03   1.916726502426124e-02
3.838820000328124e+03   1.932724764035206e-02
3.839324363471312e+03   1.927386079735714e-02
3.839569479655022e+03   1.924734564574696e-02
3.839866000328213e+03   1.921475936022722e-02
3.840119751986003e+03   1.918645741120421e-02
3.840852745407842e+03   1.910339650921899e-02
3.842210181899986e+03   1.895184749134732e-02
3.842457653212991e+03   1.892489964100958e-02
3.842747893541396e+03   1.889335259774918e-02
3.843004000328481e+03   1.886542106844719e-02
3.843744059138203e+03   1.878299011324912e-02
3.845024184718630e+03   1.863058921416039e-02
3.845096000328660e+03   1.862171360766189e-02
3.845345826770960e+03   1.859070332600555e-02
3.845629786754580e+03   1.855533498386951e-02
3.845888248670960e+03   1.852318669419290e-02
3.846635372868564e+03   1.843143971117637e-02
3.847918638621384e+03   1.827618561284119e-02
3.847981818757335e+03   1.826840799752974e-02
3.848234000328928e+03   1.823710217869181e-02
3.848511679967764e+03   1.820214521102824e-02
3.848772497013438e+03   1.816892179189297e-02
3.849526686598925e+03   1.807245665602888e-02
3.850238483857115e+03   1.798489922804796e-02
3.850813092524137e+03   1.791861225680854e-02
3.850867637186009e+03   1.791249898702684e-02
3.851122173886897e+03   1.788423734206460e-02
3.851393573180948e+03   1.785435120156025e-02
3.851656745355916e+03   1.782527494219234e-02
3.852418000329286e+03   1.773794993676676e-02
3.853136862975359e+03   1.764935251357877e-02
3.853707546426890e+03   1.757699757564113e-02
3.853753455614683e+03   1.757121272146004e-02
3.854010347444866e+03   1.753914870205328e-02
3.854540993698394e+03   1.747528195871881e-02
3.855309314059647e+03   1.738878320358263e-02
3.855452782995599e+03   1.737306608797668e-02
3.856035242093603e+03   1.730845062326834e-02
3.856602000329644e+03   1.724145038624203e-02
3.856639274043357e+03   1.723683766947526e-02
3.856898521002835e+03   1.720400692290587e-02
3.858200627790008e+03   1.702623907030424e-02
3.858355087329334e+03   1.700513685990367e-02
3.858933621211847e+03   1.692955423555753e-02
3.859496454232398e+03   1.686314642571576e-02
3.859740000329912e+03   1.683679523759322e-02
3.859786694560803e+03   1.684023539114409e-02
3.861091941520369e+03   1.694676986232678e-02
3.861257391663069e+03   1.695950592849357e-02
3.861832000330091e+03   1.699887626789206e-02
3.862390908135151e+03   1.702905665384703e-02
3.862752801789478e+03   1.704511267665598e-02
3.863983255250730e+03   1.709839148266445e-02
3.864159695996803e+03   1.710802230728831e-02
3.864730379448335e+03   1.714508847391240e-02
3.865285362037905e+03   1.718921509501304e-02
3.865660601424900e+03   1.722185417047474e-02
3.867062000330538e+03   1.733199243067082e-02
3.867628758566580e+03   1.736069865296740e-02
3.868179815940658e+03   1.737993402833294e-02
3.868568401060320e+03   1.739057887048806e-02
3.869964304664273e+03   1.743561775417196e-02
3.870527137684823e+03   1.746448674595780e-02
3.871095680411054e+03   1.750189030371925e-02
3.871476200695742e+03   1.753165727944602e-02
3.872866608998008e+03   1.766593477446579e-02
3.873425516803067e+03   1.772217354078662e-02
3.874009760391260e+03   1.777315843631941e-02
3.874384000331163e+03   1.779911898398113e-02
3.875768913331742e+03   1.784974743921230e-02
3.876923840371466e+03   1.787491238415326e-02
3.877291799966585e+03   1.788696561650698e-02
3.878671217665476e+03   1.795749813590575e-02
3.879837920351672e+03   1.804905832603779e-02
3.880199599602006e+03   1.808411052330981e-02
3.880660000331700e+03   1.813481768310914e-02
3.881524278688023e+03   1.788828125218390e-02
3.882752000331879e+03   1.751237866339742e-02
3.883107399237428e+03   1.739036186233830e-02
3.884446209099210e+03   1.688789025943773e-02
3.885666080312085e+03   1.642554477923599e-02
3.885695717998810e+03   1.641467725149519e-02
3.886015198872849e+03   1.629877795093649e-02
3.886738577826507e+03   1.604379197566476e-02
3.887368139510398e+03   1.582786948470944e-02
3.888580160292292e+03   1.542112377115479e-02
3.888620788582391e+03   1.540768395854415e-02
3.888824297481902e+03   1.534062281500736e-02
3.889664433453186e+03   1.507034346798713e-02
3.890290069921585e+03   1.488020505595023e-02
3.891494240272498e+03   1.456992486765030e-02
3.891545859165971e+03   1.455967305230439e-02
3.891751723194776e+03   1.452334255345606e-02
3.892590289079863e+03   1.451678308124539e-02
3.893212000332773e+03   1.485599255785392e-02
3.894038596620386e+03   1.645302858284188e-02
3.894408320252705e+03   1.789575191827493e-02
3.894470929749551e+03   1.819876305326141e-02
3.894679148907650e+03   1.934214414727306e-02
3.895516144706542e+03   2.625388713836402e-02
3.896133930743961e+03   3.365228070466882e-02
3.896969947548750e+03   4.546665621371558e-02
3.897396000333131e+03   5.155751561730896e-02
3.897606574620524e+03   5.445385661815880e-02
3.898442000333220e+03   6.458691962259483e-02
3.899055861155148e+03   6.996716232048084e-02
3.899901298477116e+03   7.251174723206648e-02
3.900321070916711e+03   7.080690939627593e-02
3.900534000333399e+03   6.907718541554377e-02
3.901367855959898e+03   5.719335620266782e-02
3.901580000333488e+03   5.305146830626866e-02
3.901977791566336e+03   4.545164630788966e-02
3.902832649405481e+03   2.978146752627659e-02
3.903246141500290e+03   2.387894856963320e-02
3.903461426046274e+03   2.136672585822471e-02
3.904293711586577e+03   1.502982943739245e-02
3.904899721977524e+03   1.296536943560236e-02
3.905764000333846e+03   1.191243571867165e-02
3.906171212083871e+03   1.175983299875667e-02
3.906388851759148e+03   1.171646677681281e-02
3.907219567213255e+03   1.165346681762621e-02
3.908695351262211e+03   1.166204729152533e-02
3.909096282667451e+03   1.167900530257685e-02
3.909316277472022e+03   1.169059973132091e-02
3.910145422839933e+03   1.174538160258588e-02
3.910724353863537e+03   1.179025194521631e-02
3.911626702190576e+03   1.186469048547084e-02
3.912243703184896e+03   1.191673370758265e-02
3.913668265481472e+03   1.203764677907529e-02
3.914558053118941e+03   1.211331999319538e-02
3.916612177099406e+03   1.228880164445578e-02
3.917489404047306e+03   1.236610599331047e-02
3.919556088717341e+03   1.259802889888979e-02
3.922500000335276e+03   1.307004137130485e-02
3.925443911953211e+03   1.348262976206551e-02
3.928387823571146e+03   1.405879603598213e-02
3.931331735189081e+03   1.469434495074191e-02
3.932624410245173e+03   1.497424152604587e-02
3.934275646807016e+03   1.533229748282540e-02
3.935584807768168e+03   1.561659370826213e-02
3.938545205291163e+03   1.626153652620367e-02
3.941505602814159e+03   1.698333801211750e-02
3.943420000337064e+03   1.758800850929686e-02
3.944466000337154e+03   1.771245461564557e-02
3.947426397860149e+03   1.748963671749315e-02
3.950386795383145e+03   1.747835032489649e-02
3.953347192906140e+03   1.754239410276722e-02
3.956307590429135e+03   1.760728536884721e-02
3.960781625592990e+03   1.770561243593568e-02
3.963763219279635e+03   1.777131193091295e-02
3.964340000338852e+03   1.778423847760406e-02
3.966744812966280e+03   1.757609640545801e-02
3.969726406652923e+03   1.742758238105467e-02
3.972708000339568e+03   1.758992316164651e-02
3.975689594026212e+03   1.690566799057824e-02
3.978671187712856e+03   1.653159612409049e-02
3.981652781399501e+03   1.626731467318975e-02
3.983724541802323e+03   1.608390962566726e-02
3.984634375086145e+03   1.600323681594505e-02
3.985260000340641e+03   1.594771842459007e-02
3.986723406437126e+03   1.543594490054540e-02
3.989722271071929e+03   1.438502944837179e-02
3.992721135706732e+03   1.335401101353173e-02
3.995720000341535e+03   1.238507886697065e-02
3.998718864976337e+03   1.123573002612114e-02
3.999367439217777e+03   1.099345543310298e-02
4.001717729611140e+03   1.014831997828541e-02
4.002378079499051e+03   9.913423474603816e-03
4.004716594245943e+03   9.081188729032304e-03
4.005388719780326e+03   8.842649215513769e-03
4.006180000342429e+03   8.583604510523347e-03
4.007715458880746e+03   8.826847614163129e-03
4.008399360061601e+03   8.999223448579204e-03
4.011410000342876e+03   9.968399803901655e-03
4.014420640624151e+03   9.779525399236965e-03
4.017431280905425e+03   1.001808331554885e-02
4.020441921186700e+03   1.040941786042064e-02
4.023452561467975e+03   1.080333204527691e-02
4.027100000344217e+03   1.128209936340047e-02
4.034824673359473e+03   1.146374569746801e-02
4.037862005106084e+03   1.153548250012544e-02
4.040899336852695e+03   1.160911385467057e-02
4.043936668599305e+03   1.186478893364176e-02
4.046974000345916e+03   1.263453604904735e-02
4.048020000346005e+03   1.241969397720808e-02
4.050011332092527e+03   1.250923802006531e-02
4.053048663839137e+03   1.316100723239361e-02
4.055681869913412e+03   1.388595694018182e-02
4.056085995585748e+03   1.399764450164164e-02
4.058734902521986e+03   1.473081265226894e-02
4.059123327332359e+03   1.483848287455111e-02
4.061787935130558e+03   1.558225104988931e-02
4.064840967739131e+03   1.686866983149049e-02
4.067894000347704e+03   1.937964022913347e-02
4.068940000347793e+03   1.910499556226483e-02
4.070947032956277e+03   1.847018238715973e-02
4.074000065564850e+03   1.872647597170458e-02
4.077053098173423e+03   1.941854774757618e-02
4.080106130781996e+03   2.011675159720262e-02
4.089860000349581e+03   2.236096983433252e-02
4.110780000351369e+03   1.076005000057868e-02
4.131700000353158e+03   1.867497872935846e-02
4.134939216818379e+03   1.781570672089556e-02
4.137024936473774e+03   1.726096278975701e-02
4.138051912702409e+03   1.698739442973551e-02
4.140139202443999e+03   1.643054274821383e-02
4.140153515956864e+03   1.642672080534857e-02
4.141164608586439e+03   1.615673877488147e-02
4.143253468414226e+03   1.560479408023048e-02
4.143270137056385e+03   1.560049788514868e-02
4.144277304470469e+03   1.534890955292358e-02
4.146367734384452e+03   1.491230906806661e-02
4.146386758155905e+03   1.490898154910360e-02
4.147390000354499e+03   1.474924971716001e-02
4.149482000354677e+03   1.458838462418286e-02
4.149503379255425e+03   1.458917526371348e-02
4.150502696238528e+03   1.470193364460059e-02
4.152596266324904e+03   1.478406569316421e-02
4.152620000354946e+03   1.477639990852975e-02
4.153615392122558e+03   1.537103250165377e-02
4.155710532295130e+03   1.615266705477398e-02
4.155736621454466e+03   1.616653864112364e-02
4.156728088006588e+03   1.680442159265096e-02
4.158824798265356e+03   1.855040467783204e-02
4.158853242553986e+03   1.857536855156275e-02
4.159840783890618e+03   1.944618939463158e-02
4.161939064235582e+03   2.130484653390611e-02
4.161969863653507e+03   2.133216180784450e-02
4.165086484753027e+03   2.410037674678741e-02
4.173540000356734e+03   3.165027610857141e-02
4.194460000358522e+03   3.662469899666979e-02
4.198553666307894e+03   3.662477197815829e-02
4.201714249820908e+03   3.662468552377238e-02
4.204874833333924e+03   3.662488808975164e-02
4.208035416846938e+03   3.666878120112112e-02
4.211196000359952e+03   3.683635728939291e-02
4.214356583872967e+03   3.666786698021234e-02
4.215380000360310e+03   3.665330017266186e-02
4.217517167385982e+03   3.646938296798690e-02
4.220677750898997e+03   3.624068482064877e-02
4.223838334412012e+03   3.601159605214417e-02
4.236300000362098e+03   3.510045570549413e-02
4.244439498726559e+03   3.401378803754349e-02
4.247634624135891e+03   3.358473026016990e-02
4.248610938037347e+03   3.345335130651930e-02
4.250696657692741e+03   3.317304863047511e-02
4.250829749545223e+03   3.315533746398770e-02
4.251809203619071e+03   3.302830089806645e-02
4.253896493360661e+03   3.284167682349935e-02
4.254024874954554e+03   3.283822867630548e-02
4.255007469200796e+03   3.285126867970948e-02
4.257096329028582e+03   3.289856568496984e-02
4.257220000363886e+03   3.289058552750967e-02
4.258205734782520e+03   3.341405136962450e-02
4.260296164696502e+03   3.460261102072952e-02
4.260415125773218e+03   3.467619237213877e-02
4.261404000364244e+03   3.524506681876761e-02
4.263496000364423e+03   3.599632248028661e-02
4.263610251182550e+03   3.602666321970065e-02
4.264602265945969e+03   3.630585688150947e-02
4.266695836032344e+03   3.711669977083291e-02
4.266805376591882e+03   3.716682388405389e-02
4.267800531527693e+03   3.764206862006896e-02
4.269895671700265e+03   3.869455313556820e-02
4.270000502001214e+03   3.874776879116743e-02
4.270998797109418e+03   3.925516997960946e-02
4.273095507368185e+03   4.032285772980814e-02
4.274197062691142e+03   4.088462655534437e-02
4.276295343036106e+03   4.195626143593879e-02
4.277811013212861e+03   4.273161717306142e-02
4.278140000365674e+03   4.290005492984403e-02
4.281031260001333e+03   4.256729468382543e-02
4.284251506789805e+03   4.220081961805761e-02
4.287471753578277e+03   4.239912526187373e-02
4.290692000366747e+03   4.419561809648258e-02
4.293912247155219e+03   4.165089280723436e-02
4.297132493943691e+03   4.070091592324775e-02
4.299060000367463e+03   4.047150372280658e-02
4.300352740732164e+03   4.032191112663073e-02
4.303572987520634e+03   3.995378872657893e-02
4.319980000369251e+03   3.805898191891183e-02
4.340900000371039e+03   3.734602684087721e-02
4.361820000372827e+03   3.859299091740681e-02
4.382740000374615e+03   3.849832788455093e-02
4.403660000376403e+03   4.049131007217829e-02
4.424580000378191e+03   3.814654727147591e-02
4.445500000379980e+03   4.371644440128894e-02
4.466420000381768e+03   4.087335613484925e-02
4.487340000383556e+03   3.839297208096840e-02
4.508260000385344e+03   3.424645270490356e-02
4.526011652204733e+03   4.858034619769467e-02
4.529180000387132e+03   5.116201445631063e-02
4.529418739250556e+03   5.117459171296607e-02
4.532825826296380e+03   5.136447345195428e-02
4.536232913342203e+03   5.263402625115071e-02
4.539640000388026e+03   5.695370252872580e-02
4.543047087433850e+03   5.299853606306083e-02
4.546454174479672e+03   5.208694249748872e-02
4.549861261525496e+03   5.225820490435302e-02
4.549997428241762e+03   5.226546586508405e-02
4.550100000388920e+03   5.227093672255552e-02
4.553268348571320e+03   5.315247719957485e-02
4.553422571278843e+03   5.319544600014788e-02
4.556847714315923e+03   5.415115756357830e-02
4.560272857353003e+03   5.511040062555799e-02
4.563698000390083e+03   5.607470734402405e-02
4.567123143427162e+03   5.703529182999544e-02
4.570548286464244e+03   5.800094082486811e-02
4.571020000390708e+03   5.813425852552553e-02
4.573973429501322e+03   5.696667045509516e-02
4.577398572538403e+03   5.560864588023076e-02
4.591940000392497e+03   4.979568998268873e-02
4.612860000394285e+03   5.339023791392773e-02
4.633780000396073e+03   5.811425007982696e-02
4.654700000397861e+03   5.966593625220776e-02
4.662626289633034e+03   6.194767081131575e-02
4.666136217324710e+03   6.296269823845652e-02
4.669646145016386e+03   6.398152114180097e-02
4.673156072708062e+03   6.510387539405885e-02
4.675620000399649e+03   6.609305109771103e-02
4.676666000399739e+03   6.632378657794590e-02
4.680175928091416e+03   6.632628213646573e-02
4.683685855783092e+03   6.661360795966904e-02
4.687195783474768e+03   6.700285819741673e-02
4.690705711166445e+03   6.739400983031324e-02
4.696540000401437e+03   6.804628554583368e-02
4.717460000403225e+03   8.186930155074498e-02
4.738380000405014e+03   6.874402877020443e-02
4.759300000406802e+03   7.355532227845685e-02
4.780220000408590e+03   8.192173843777144e-02
4.801140000410378e+03   7.738022168522649e-02
4.822060000412166e+03   7.930578444642086e-02
4.842980000413954e+03   7.703853704616678e-02
4.857641077412361e+03   7.841646532732185e-02
4.861297808163386e+03   7.876207915394957e-02
4.863900000415742e+03   7.900908030521302e-02
4.864954538914410e+03   7.930820219745098e-02
4.868611269665434e+03   8.043440271297639e-02
4.872268000416458e+03   8.180964735981074e-02
4.875924731167483e+03   8.251972774147344e-02
4.879581461918507e+03   8.347832962181378e-02
4.883238192669530e+03   8.452717658935220e-02
4.884820000417531e+03   8.498212614759096e-02
4.886841152587876e+03   8.485030838110680e-02
4.886894923420554e+03   8.484679733002604e-02
4.890519864545648e+03   8.460960247035362e-02
4.894198576503419e+03   8.436805097023542e-02
4.897877288461190e+03   8.414321306917261e-02
4.901556000418961e+03   8.396745272619202e-02
4.905234712376732e+03   8.365475304054833e-02
4.905740000419319e+03   8.361859173235092e-02
4.908913424334503e+03   8.321950404557101e-02
4.912592136292275e+03   8.277315092602903e-02
4.916270848250047e+03   8.232534885833503e-02
4.926660000421107e+03   8.105194844138187e-02
4.947580000422895e+03   8.605316888568702e-02
4.968500000424683e+03   9.013958152685020e-02
4.989420000426471e+03   8.940476663143081e-02
5.010340000428259e+03   9.012597607917801e-02
5.031260000430048e+03   9.072106831136639e-02
5.052180000431836e+03   9.608658642718765e-02
5.069341622434841e+03   9.125538658375204e-02
5.073100000433624e+03   9.018774622825762e-02
5.073157716934783e+03   9.016558171044785e-02
5.076973811434725e+03   8.872161306540162e-02
5.080789905934666e+03   8.980326883155811e-02
5.084606000434607e+03   9.803011585636694e-02
5.088422094934549e+03   8.685164160600126e-02
5.092238189434491e+03   8.280298878721851e-02
5.094020000435412e+03   8.209593057445760e-02
5.096054283934433e+03   8.321265579204419e-02
5.099870378434374e+03   8.533622390019387e-02
5.114940000437200e+03   9.378161936338185e-02
5.132956071924355e+03   9.463835430990797e-02
5.135860000438988e+03   9.477692154555815e-02
5.136820054053282e+03   9.470920163658188e-02
5.140684036182209e+03   9.443621607192829e-02
5.144548018311135e+03   9.419212677213852e-02
5.148412000440062e+03   9.403177489226971e-02
5.152275982568989e+03   9.363995713598611e-02
5.156139964697914e+03   9.333169164238830e-02
5.156780000440776e+03   9.328550975243650e-02
5.160003946826841e+03   9.418902424837881e-02
5.163867928955769e+03   9.527488355752146e-02
5.171541885549142e+03   9.744012915451396e-02
5.175434914272699e+03   9.854300025484221e-02
5.177700000442564e+03   9.918651147147498e-02
5.179327942996255e+03   9.888238725017705e-02
5.183220971719812e+03   9.823549534722970e-02
5.187114000443370e+03   9.781827864427989e-02
5.191007029166926e+03   9.676846807694803e-02
5.194900057890483e+03   9.594782795799756e-02
5.198620000444353e+03   9.524005775064695e-02
5.198793086614040e+03   9.517493744765115e-02
5.202686115337598e+03   9.370858485263159e-02
5.219540000446141e+03   8.730597090105735e-02
5.221599157278595e+03   8.675315418962250e-02
5.225529868070861e+03   8.569523861721567e-02
5.229460578863128e+03   8.463618153999647e-02
5.230984895727866e+03   8.424210536351107e-02
5.233391289655394e+03   8.382117340744022e-02
5.234922671908017e+03   8.382453067227512e-02
5.237322000447662e+03   8.370216528934507e-02
5.238860448088166e+03   8.302886642730589e-02
5.240460000447929e+03   8.213885438731405e-02
5.241252711239928e+03   8.221040154719891e-02
5.242798224268317e+03   8.264660972371522e-02
5.245183422032194e+03   8.367040416383627e-02
5.246736000448465e+03   8.432086445619144e-02
5.249114132824461e+03   8.507517737589460e-02
5.250673776628615e+03   8.554756733755120e-02
5.253044843616727e+03   8.637967470730946e-02
5.254611552808765e+03   8.696604556643597e-02
5.258549328988915e+03   8.845537006171579e-02
5.261380000449717e+03   8.952900235959685e-02
5.262487105169064e+03   8.958292652442271e-02
5.282300000451505e+03   9.055161792724008e-02
5.303220000453293e+03   9.700993337479095e-02
5.324140000455081e+03   9.065996397225912e-02
5.345060000456870e+03   9.535095820088013e-02
5.365980000458658e+03   9.191048653102400e-02
5.386900000460446e+03   8.777336836914561e-02
5.407820000462234e+03   7.572795280366160e-02
5.428740000464022e+03   8.052504291938330e-02
5.449660000465810e+03   9.196609720404020e-02
5.470580000467598e+03   1.028134427870599e-01
5.491500000469387e+03   1.108092130924618e-01
5.512420000471175e+03   9.474190271911433e-02
5.533340000472963e+03   1.156039950139491e-01
5.554260000474751e+03   1.272657092761438e-01
5.575180000476539e+03   1.068586838168945e-01
5.596100000478327e+03   1.223228328274686e-01
5.617020000480115e+03   1.229104254911322e-01
5.637940000481904e+03   1.196656421030078e-01
5.658860000483692e+03   1.187019455954417e-01
5.679780000485480e+03   1.218624932690311e-01
5.700700000487268e+03   1.260581920978080e-01
5.721620000489056e+03   1.228461515436717e-01
5.742540000490844e+03   1.225679347676578e-01
5.763460000492632e+03   1.233618981137903e-01
5.784380000494421e+03   1.310236749534347e-01
5.805300000496209e+03   1.354909895027114e-01
5.826220000497997e+03   1.338570364670537e-01
5.847140000499785e+03   1.279605943676842e-01
5.868060000501573e+03   1.365305062149204e-01
5.888980000503361e+03   1.350377623993270e-01
5.909900000505149e+03   1.391617892865006e-01
5.930820000506938e+03   1.370347641031396e-01
5.951740000508726e+03   1.447568156785417e-01
5.972660000510514e+03   1.403028565815663e-01
5.993580000512302e+03   1.580943135164314e-01
6.014500000514090e+03   1.493766444573777e-01
6.035420000515878e+03   1.539157995720165e-01
6.056340000517666e+03   1.463434737019427e-01
6.077260000519454e+03   1.570635105802747e-01
6.098180000521243e+03   1.647863284354089e-01
6.119100000523031e+03   1.576345450459558e-01
6.127844347547238e+03   1.579731433544088e-01
6.132457260791767e+03   1.581517668918166e-01
6.137070174036297e+03   1.583336046685320e-01
6.140020000524819e+03   1.586673651242766e-01
6.141683087280826e+03   1.562082009629463e-01
6.146296000525355e+03   1.503333772341066e-01
6.150908913769885e+03   1.418274814084591e-01
6.155521827014416e+03   1.342589225436252e-01
6.160134740258944e+03   1.270095068518899e-01
6.160940000526607e+03   1.257422942056304e-01
6.164747653503473e+03   1.312184918570825e-01
6.181860000528395e+03   1.559933182822486e-01
6.202780000530183e+03   1.602704705194122e-01
6.223700000531971e+03   1.615808572016916e-01
6.244620000533760e+03   1.665222286316082e-01
6.265540000535548e+03   1.637682601613643e-01
6.286460000537336e+03   1.629885460030652e-01
6.307380000539124e+03   1.713859988525383e-01
6.328300000540912e+03   1.767986892738327e-01
6.349220000542700e+03   1.785908518402817e-01
6.370140000544488e+03   1.704629080872878e-01
6.391060000546277e+03   1.732275442250538e-01
6.411980000548065e+03   1.607271447781211e-01
6.432900000549853e+03   1.666172094921081e-01
6.453820000551641e+03   1.556386184572477e-01
6.474740000553429e+03   1.703357467734363e-01
6.495660000555217e+03   1.691985570646079e-01
6.516580000557005e+03   1.626371975717592e-01
6.537500000558794e+03   1.574981154902878e-01
6.558420000560582e+03   1.689919847371542e-01
6.570016914490742e+03   1.729129226017534e-01
6.574962686008872e+03   1.745925609688428e-01
6.579340000562370e+03   1.760908696196091e-01
6.579908457527004e+03   1.759454926613355e-01
6.582531232423105e+03   1.754197410585093e-01
6.584854229045133e+03   1.756351442261995e-01
6.587486424458413e+03   1.772787124889122e-01
6.589800000563264e+03   1.780244240154239e-01
6.592441616493721e+03   1.756728607828038e-01
6.594745772081395e+03   1.730736576455124e-01
6.597396808529029e+03   1.715340144301344e-01
6.599691543599524e+03   1.708535477466726e-01
6.600260000564158e+03   1.707079936443795e-01
6.602352000564338e+03   1.712353041321519e-01
6.604637315117656e+03   1.717821582675490e-01
6.607307192599646e+03   1.724108947623988e-01
6.609583086635786e+03   1.729637893308889e-01
6.612262384634952e+03   1.736262625311912e-01
6.617217576670262e+03   1.748577071300849e-01
6.621180000565946e+03   1.758447654759636e-01
6.622172768705569e+03   1.758444077283116e-01
6.642100000567734e+03   1.758321557241083e-01
6.663020000569522e+03   1.765264328563016e-01
6.683940000571311e+03   1.862364897599072e-01
6.704860000573099e+03   1.833105441403788e-01
6.725780000574887e+03   1.860787559516196e-01
6.746700000576675e+03   1.862328764548532e-01
6.767620000578463e+03   1.870179053062104e-01
6.788540000580251e+03   1.845794229495501e-01
6.809460000582039e+03   1.946652864250581e-01
6.828646151759584e+03   1.948570662585417e-01
6.830380000583827e+03   1.948740486356018e-01
6.833786613966047e+03   1.945514818796990e-01
6.838927076172511e+03   1.940710794566695e-01
6.844067538378975e+03   1.944470918482707e-01
6.844289049175039e+03   1.945489181526835e-01
6.849208000585437e+03   1.972469586242221e-01
6.849441287027974e+03   1.972114761329579e-01
6.851300000585616e+03   1.958180414381940e-01
6.854348462791901e+03   1.927535788474472e-01
6.854593524880909e+03   1.925671979615254e-01
6.859488924998364e+03   1.983467307020218e-01
6.859745762733843e+03   1.996952196712554e-01
6.864629387204827e+03   2.345723145909626e-01
6.864898000586778e+03   2.346780428509558e-01
6.866189105556676e+03   2.298910961757479e-01
6.869769849411291e+03   1.979348415788736e-01
6.870050238439713e+03   1.960753044889628e-01
6.871357829314670e+03   1.898240105361477e-01
6.872220000587404e+03   1.886382909547756e-01
6.875202476292648e+03   1.870533727475220e-01
6.876526553072667e+03   1.876476851023376e-01
6.880354714145583e+03   1.905260264318435e-01
6.881695276830661e+03   1.927384936341797e-01
6.885506951998518e+03   2.031095085184482e-01
6.886864000588656e+03   2.050418137021063e-01
6.892032724346653e+03   1.978456500783095e-01
6.893140000589192e+03   1.978423576911279e-01
6.897201448104647e+03   1.965260860775670e-01
6.902370171862642e+03   1.974052718302493e-01
6.907538895620638e+03   1.983106748211152e-01
6.914060000590980e+03   1.994559068271588e-01
6.934980000592768e+03   1.959540116097368e-01
6.955900000594556e+03   1.963896248881058e-01
6.964217929360188e+03   1.943383770786895e-01
6.969460447169405e+03   1.930396412467952e-01
6.974702964978624e+03   1.917373703136047e-01
6.976820000596344e+03   1.912543977157276e-01
6.979945482787843e+03   1.920583102623113e-01
6.985188000597060e+03   1.937187501288982e-01
6.990430518406279e+03   1.945421557756420e-01
6.995673036215498e+03   1.956775893703555e-01
6.997740000598133e+03   1.961694316498544e-01
7.000915554024716e+03   1.947190197843210e-01
7.003846602812670e+03   1.933783158916801e-01
7.006158071833934e+03   1.923192895806783e-01
7.008018042123458e+03   1.914660177325158e-01
7.009118952259618e+03   1.909605147098989e-01
7.013293531742796e+03   1.890489969002020e-01
7.014391301706564e+03   1.885682343397629e-01
7.018569021362136e+03   1.884224668595167e-01
7.018660000599921e+03   1.885370282454599e-01
7.019489500228125e+03   1.903060383536333e-01
7.019663651153511e+03   1.907688065733277e-01
7.023844510981476e+03   2.109836308502905e-01
7.024773625321543e+03   2.165404855870038e-01
7.024936000600457e+03   2.174711071715622e-01
7.029120000600815e+03   2.272299733902224e-01
7.030057750414961e+03   2.237197455452959e-01
7.030208350047405e+03   2.229742391723769e-01
7.034395490220154e+03   2.009350161416259e-01
7.035341875508380e+03   1.996050743912731e-01
7.035480699494351e+03   1.995641898527792e-01
7.039580000601709e+03   2.073142437596874e-01
7.039670979839493e+03   2.074334137544978e-01
7.040626000601798e+03   2.078728150443072e-01
7.040753048941297e+03   2.078376661883632e-01
7.044946469458833e+03   1.988310667334899e-01
7.045910125695217e+03   1.968423205265365e-01
7.046025398388245e+03   1.966435080831132e-01
7.050221959078171e+03   1.934901642671491e-01
7.051194250788635e+03   1.932759214389109e-01
7.056478375882054e+03   1.923559968646624e-01
7.060500000603497e+03   1.916727352762648e-01
7.061762500975473e+03   1.918501505180993e-01
7.081420000605285e+03   1.946242342857698e-01
7.102340000607073e+03   1.920309524751694e-01
7.123260000608861e+03   1.960480269147572e-01
7.144180000610650e+03   2.007623482599444e-01
7.165100000612438e+03   1.954412120897419e-01
7.186020000614226e+03   2.019460253350061e-01
7.206940000616014e+03   2.075757923480875e-01
7.227860000617802e+03   2.090276547909252e-01
7.248780000619590e+03   2.081929794719404e-01
7.269700000621378e+03   2.102387098953746e-01
7.290620000623167e+03   2.155592054667688e-01
7.311540000624955e+03   2.158520070415163e-01
7.332460000626743e+03   2.133647582013219e-01
7.353380000628531e+03   2.196934749505818e-01
7.367804682678903e+03   2.178915644757284e-01
7.373351012167092e+03   2.171936188537545e-01
7.374300000630319e+03   2.170740351577086e-01
7.378897341655282e+03   2.151633053506449e-01
7.384443671143472e+03   2.129260245692583e-01
7.389990000631660e+03   2.108926495104891e-01
7.395220000632107e+03   2.084268510438624e-01
7.395536330119849e+03   2.082981316047155e-01
7.401082659608039e+03   2.062492856377474e-01
7.406628989096229e+03   2.042689214268562e-01
7.412175318584417e+03   2.022826417610478e-01
7.416140000633895e+03   2.008587239739688e-01
7.437060000635684e+03   1.952404306023481e-01
7.441847730445387e+03   1.940150410759008e-01
7.447449797993542e+03   1.925766066681478e-01
7.453051865541698e+03   1.911363153464385e-01
7.457980000637472e+03   1.901568808341766e-01
7.458653933089853e+03   1.902226106099268e-01
7.464256000638008e+03   1.917057382639668e-01
7.469858068186164e+03   1.906458702419956e-01
7.475460135734319e+03   1.905211757485642e-01
7.478900000639260e+03   1.906488645751450e-01
7.481062203282474e+03   1.911518830185898e-01
7.486664270830630e+03   1.924605794596172e-01
7.499820000641048e+03   1.955467701355895e-01
7.520740000642836e+03   1.918245179189177e-01
7.541660000644624e+03   2.014149799206821e-01
7.562580000646412e+03   2.084748511937458e-01
7.583500000648201e+03   2.131042109263586e-01
7.604420000649989e+03   2.161031291901694e-01
7.625340000651777e+03   2.142790929557961e-01
7.632691078913927e+03   2.184008154250019e-01
7.638436809349038e+03   2.216326538872173e-01
7.643119677190897e+03   2.242736287983327e-01
7.644182539784150e+03   2.248745713073832e-01
7.645205396846291e+03   2.254545160798365e-01
7.646260000653565e+03   2.260678539971620e-01
7.648873258056989e+03   2.263209864000248e-01
7.649928270219260e+03   2.264608420464984e-01
7.650960547798579e+03   2.266225805077881e-01
7.654626838923082e+03   2.272556815102654e-01
7.655674000654371e+03   2.273696757195120e-01
7.656715698750867e+03   2.274283513922526e-01
7.660380419789172e+03   2.274461710444623e-01
7.661419731089482e+03   2.274974654612818e-01
7.662470849703154e+03   2.275926331753567e-01
7.666134000655265e+03   2.280769269109016e-01
7.667165461524592e+03   2.281770641434910e-01
7.667180000655353e+03   2.281779402149483e-01
7.668226000655442e+03   2.284033756913297e-01
7.671887581521356e+03   2.290186234603076e-01
7.672911191959703e+03   2.291981880891278e-01
7.673981151607732e+03   2.294042312476619e-01
7.677641162387448e+03   2.302147493880375e-01
7.678656922394814e+03   2.304532316185849e-01
7.679736302560018e+03   2.307083580134492e-01
7.683394743253541e+03   2.315769152185795e-01
7.685491453512306e+03   2.320755727490551e-01
7.688100000657141e+03   2.326965804547488e-01
7.689148324119633e+03   2.332509735875853e-01
7.691246604464595e+03   2.343614541089400e-01
7.709020000658929e+03   2.438122089187104e-01
7.729940000660717e+03   2.374689346284978e-01
7.750860000662506e+03   2.404471343745921e-01
7.771780000664294e+03   2.492517094213935e-01
7.792700000666082e+03   2.489392616167576e-01
7.813620000667870e+03   2.566388028158396e-01
7.834540000669658e+03   2.572493089145879e-01
7.855460000671446e+03   2.622120424079968e-01
7.876380000673234e+03   2.715108019470883e-01
7.897300000675023e+03   2.755174382890260e-01
7.918220000676811e+03   2.753459505297595e-01
7.939140000678599e+03   2.631338524106784e-01
7.960060000680387e+03   2.584149689706622e-01
7.980980000682175e+03   2.548471807520959e-01
8.001900000683963e+03   2.485872505808618e-01
8.022820000685751e+03   2.342527808669776e-01
8.043740000687540e+03   2.439632617761648e-01
8.064660000689328e+03   2.404671262369668e-01
8.083206524479006e+03   2.413866039317882e-01
8.085580000691116e+03   2.415043326210780e-01
8.089291393532503e+03   2.413906802663015e-01
8.095376262586001e+03   2.412040415478517e-01
8.101461131639497e+03   2.411015482469292e-01
8.106500000692904e+03   2.412156865793089e-01
8.107546000692993e+03   2.416101596794606e-01
8.113630869746490e+03   2.432517301166410e-01
8.119715738799987e+03   2.451395518753705e-01
8.125800607853485e+03   2.471182547204402e-01
8.127420000694692e+03   2.476459317978178e-01
8.131885476906981e+03   2.482332340152289e-01
8.148340000696480e+03   2.504046147165462e-01
8.169260000698268e+03   2.509582749859741e-01
8.190180000700057e+03   2.521781349417633e-01
8.211100000701845e+03   2.490228823722448e-01
8.232020000703633e+03   2.547992735310128e-01
8.252940000705421e+03   2.528150054737805e-01
8.273860000707209e+03   2.463188848543375e-01
8.294780000708997e+03   2.487373090910710e-01
8.315700000710785e+03   2.477367861182173e-01
8.336620000712574e+03   2.590079398353113e-01
8.357540000714362e+03   2.597265174473212e-01
8.378460000716150e+03   2.656324406575742e-01
8.399380000717938e+03   2.689318058675865e-01
8.420300000719726e+03   2.698831773953114e-01
8.441220000721514e+03   2.770155047918074e-01
8.462140000723302e+03   2.766305631777107e-01
8.483060000725091e+03   2.817089142366228e-01
8.503980000726879e+03   2.961424757187320e-01
8.524900000728667e+03   3.055983573880843e-01
8.545820000730455e+03   3.131833463104454e-01
8.566740000732243e+03   2.965061476618068e-01
8.587660000734031e+03   2.953513784217064e-01
8.608580000735819e+03   2.984390824632422e-01
8.629500000737607e+03   3.003803821659828e-01
8.650420000739396e+03   3.031003186347189e-01
8.671340000741184e+03   3.000856865971844e-01
8.691193804026325e+03   2.892146270215882e-01
8.692260000742972e+03   2.886277478330090e-01
8.697736353206023e+03   2.882428895585493e-01
8.703708121958687e+03   2.878214012805755e-01
8.704278902385720e+03   2.877810608041872e-01
8.710260091655562e+03   2.873671766356524e-01
8.710821451565420e+03   2.873306714120685e-01
8.713180000744760e+03   2.871832863382524e-01
8.716812061352439e+03   2.875070470167706e-01
8.717265299718749e+03   2.875442871312737e-01
8.717364000745118e+03   2.875522686744512e-01
8.723364031049316e+03   2.879989415987632e-01
8.723827474975900e+03   2.880359037373163e-01
8.723906549924817e+03   2.880422999715064e-01
8.729916000746191e+03   2.885577778863159e-01
8.730389650233052e+03   2.885954358717125e-01
8.730449099104515e+03   2.886000960587975e-01
8.732908197134204e+03   2.887827426938093e-01
8.734100000746548e+03   2.888714565112845e-01
8.736467970443065e+03   2.893641356464209e-01
8.736951825490203e+03   2.894679498795082e-01
8.736991648284213e+03   2.894765365485394e-01
8.739482148037827e+03   2.900246598742656e-01
8.743019940139942e+03   2.908100550916085e-01
8.743514000747353e+03   2.909167511367562e-01
8.743534197463912e+03   2.909210897780863e-01
8.746056098941448e+03   2.914501286675787e-01
8.749571909836819e+03   2.921756158128174e-01
8.750076176004504e+03   2.922817391393872e-01
8.751679674032748e+03   2.926250421559981e-01
8.752630049845071e+03   2.928328861262685e-01
8.755020000748336e+03   2.933698388239873e-01
8.756123879533694e+03   2.928282655000413e-01
8.756638351261656e+03   2.925764490575833e-01
8.758267755712135e+03   2.917739372367186e-01
8.759204000748694e+03   2.913075866015389e-01
8.763200526518809e+03   2.892752473977998e-01
8.764855837391526e+03   2.884279473470633e-01
8.765777951652319e+03   2.879579438422576e-01
8.769762701775959e+03   2.859478888576401e-01
8.771443919070914e+03   2.851101432228749e-01
8.772351902555942e+03   2.846604799167108e-01
8.773579730414383e+03   2.840550390103008e-01
8.775940000750124e+03   2.828849983071187e-01
8.778032000750303e+03   2.843907168072985e-01
8.778925853459563e+03   2.850245482175485e-01
8.780184297998832e+03   2.859108357789401e-01
8.784620082429692e+03   2.890237166237566e-01
8.785499804363186e+03   2.896456665261273e-01
8.786788865583283e+03   2.905605045462408e-01
8.791208164109081e+03   2.937193969855388e-01
8.793393433167732e+03   2.952958005122265e-01
8.796860000751913e+03   2.978222583079142e-01
8.797796245788471e+03   2.972565686658039e-01
8.799651226106806e+03   2.961254956199027e-01
8.799998000752181e+03   2.959118202525522e-01
8.804384327467860e+03   2.931585415945567e-01
8.806275419768710e+03   2.919659201598970e-01
8.806602568336632e+03   2.917603918008309e-01
8.812899613430611e+03   2.878368429179922e-01
8.813207135921080e+03   2.876457929120492e-01
8.817780000753701e+03   2.848159693497073e-01
8.819523807092515e+03   2.842186118455760e-01
8.819811703505531e+03   2.841219399512310e-01
8.826148000754416e+03   2.820008244415642e-01
8.826416271089980e+03   2.819074571900494e-01
8.829894161110018e+03   2.806607958839744e-01
8.832772194416319e+03   2.796201829215476e-01
8.836541121021766e+03   2.782877072169636e-01
8.838700000755489e+03   2.775324747038067e-01
8.839396388078223e+03   2.775541303057844e-01
8.843188080933513e+03   2.776745622659971e-01
8.846020581740124e+03   2.777666082947798e-01
8.849835040845261e+03   2.779091373917161e-01
8.852644775402026e+03   2.780420466046281e-01
8.856482000757009e+03   2.782098902664539e-01
8.859620000757277e+03   2.782666384297108e-01
8.863128960668757e+03   2.784334031656495e-01
8.866394255079411e+03   2.786125030815944e-01
8.869775920580505e+03   2.788159190038582e-01
8.873068691499591e+03   2.790170967759786e-01
8.876422880492253e+03   2.792223191005043e-01
8.879743127919775e+03   2.794257869170572e-01
8.880540000759065e+03   2.794754590984641e-01
8.883069840404001e+03   2.781019243936617e-01
8.886417564339958e+03   2.763021614281794e-01
8.893092000760138e+03   2.727628059658546e-01
8.899766437180318e+03   2.689996288387110e-01
8.901460000760853e+03   2.680626574441950e-01
8.906440873600503e+03   2.702025624507343e-01
8.911237227670379e+03   2.722871451439071e-01
8.913115310020685e+03   2.731045900069084e-01
8.917945420943781e+03   2.752097554314956e-01
8.919789746440865e+03   2.760146678030203e-01
8.922380000762641e+03   2.771462910566843e-01
8.924653614217181e+03   2.735245490712102e-01
8.931361807490581e+03   2.628494135358303e-01
8.938070000763983e+03   2.522341682243346e-01
8.943300000764430e+03   2.437383558660853e-01
8.944778194037384e+03   2.474532154804343e-01
8.951486387310784e+03   2.644351785757896e-01
8.958194580584184e+03   2.815003404637463e-01
8.964220000766218e+03   2.968716900157062e-01
8.964902773857586e+03   2.967621623432202e-01
8.966508798538318e+03   2.965043581448928e-01
8.973258599095918e+03   2.954182136315658e-01
8.980008399653521e+03   2.943281673060732e-01
8.985140000768006e+03   2.935268079783763e-01
8.986758200211121e+03   2.940349374486838e-01
8.993508000768721e+03   2.962700242189036e-01
9.000257801326323e+03   2.982054496750084e-01
9.006060000769794e+03   2.999697687412892e-01
9.007007601883923e+03   3.003311997180161e-01
9.013757402441526e+03   3.029495200826604e-01
9.020507202999126e+03   3.055750531349888e-01
9.026980000771582e+03   3.080992645781666e-01
9.036380406994012e+03   3.071495105644415e-01
9.043182805439188e+03   3.064585265059259e-01
9.047900000773370e+03   3.059778419828247e-01
9.049985203884362e+03   3.017372342663713e-01
9.056787602329536e+03   2.879244313026912e-01
9.063590000774711e+03   2.742070276166438e-01
9.068820000775158e+03   2.633433750762681e-01
9.070392399219887e+03   2.661852934583529e-01
9.077194797665061e+03   2.786403135940517e-01
9.083997196110235e+03   2.911809448068128e-01
9.089740000776947e+03   3.017970648644231e-01
9.090799594555410e+03   3.026828812287483e-01
9.110660000778735e+03   3.193580457179563e-01
9.125023492348253e+03   3.229325459058394e-01
9.131580000780523e+03   3.245701014327071e-01
9.131892619456768e+03   3.245633511512115e-01
9.138761746565282e+03   3.244147993647428e-01
9.145630873673796e+03   3.243262094941792e-01
9.152500000782311e+03   3.244098805269564e-01
9.159369127890826e+03   3.272749715057972e-01
9.166238254999340e+03   3.303217125849038e-01
9.173107382107853e+03   3.334383662481835e-01
9.173420000784099e+03   3.335804295641469e-01
9.179976509216369e+03   3.364500439725965e-01
9.194340000785887e+03   3.427616731769612e-01
9.215260000787675e+03   3.365659278556059e-01
9.236180000789464e+03   3.415832922360086e-01
9.242866652878009e+03   3.414148099228540e-01
9.249824489856608e+03   3.412378366766621e-01
9.256782326835211e+03   3.410599139684087e-01
9.257100000791252e+03   3.410553418998207e-01
9.263740163813814e+03   3.360891618612885e-01
9.270698000792414e+03   3.310913578860902e-01
9.277655837771015e+03   3.254724537297202e-01
9.278020000793040e+03   3.251895307697141e-01
9.284613674749618e+03   3.263631877729440e-01
9.291571511728220e+03   3.276834681619611e-01
9.298529348706821e+03   3.290073557942081e-01
9.298940000794828e+03   3.290855811646055e-01
9.319860000796616e+03   3.363232329980430e-01
9.340780000798404e+03   3.316098355825893e-01
9.361700000800192e+03   3.362920826013018e-01
9.382620000801980e+03   3.395440172752360e-01
9.401381346687942e+03   3.409290985175965e-01
9.403540000803769e+03   3.410886515296973e-01
9.408458510217459e+03   3.396641257254807e-01
9.415535673746974e+03   3.376090167938295e-01
9.422612837276487e+03   3.356343963921518e-01
9.424460000805557e+03   3.351824798973038e-01
9.429690000806004e+03   3.403764330659788e-01
9.436767164335521e+03   3.467478022050471e-01
9.443844327865034e+03   3.533857848259498e-01
9.445380000807345e+03   3.548477818578343e-01
9.450921491394549e+03   3.594335008966669e-01
9.457695777383578e+03   3.650538093821031e-01
9.457998654924066e+03   3.653054429473371e-01
9.464815333240393e+03   3.709767410332951e-01
9.466300000809133e+03   3.722147343314100e-01
9.471934889097205e+03   3.733362592520343e-01
9.479054444954019e+03   3.751487939117865e-01
9.486174000810832e+03   3.780743490026835e-01
9.487220000810921e+03   3.780621903715309e-01
9.493293556667646e+03   3.759091014815860e-01
9.500413112524460e+03   3.744891716988103e-01
9.507532668381273e+03   3.734589062734835e-01
9.508140000812709e+03   3.733711373350658e-01
9.514652224238087e+03   3.769009608515949e-01
9.529060000814497e+03   3.847410488416956e-01
9.549980000816286e+03   3.958173229499088e-01
9.570900000818074e+03   3.946636965369286e-01
9.591820000819862e+03   3.964222201037643e-01
9.612740000821650e+03   4.053158636531853e-01
9.624553349815089e+03   3.939827514901366e-01
9.631798512567600e+03   3.870027658797696e-01
9.633660000823438e+03   3.852060993888286e-01
9.639043675320114e+03   3.811124600976705e-01
9.646288838072625e+03   3.757107140893954e-01
9.653534000825137e+03   3.706383887559833e-01
9.654580000825226e+03   3.697686344901069e-01
9.660779163577648e+03   3.688055343866509e-01
9.668024326330162e+03   3.680236243208628e-01
9.675269489082675e+03   3.673617772452884e-01
9.675500000827014e+03   3.673407042792859e-01
9.682514651835187e+03   3.703591640919211e-01
9.696420000828803e+03   3.763651954024951e-01
9.717340000830591e+03   3.680399725120012e-01
9.738260000832379e+03   3.711779254432359e-01
9.759180000834167e+03   3.768911129292359e-01
9.780100000835955e+03   3.769927408402473e-01
9.801020000837743e+03   3.699016818440367e-01
9.821940000839531e+03   3.812322717985739e-01
9.842860000841320e+03   3.764450423257584e-01
9.863780000843108e+03   3.916632932798881e-01
9.884700000844896e+03   3.865605908006406e-01
9.905620000846684e+03   4.029513247787639e-01
9.926540000848472e+03   4.063064414692584e-01
9.939497017779566e+03   3.986582494011170e-01
9.946979263547708e+03   3.942216150515983e-01
9.947460000850260e+03   3.939366851658135e-01
9.954461509315852e+03   3.967983664876946e-01
9.955139915195019e+03   3.970823601467899e-01
9.961943755083996e+03   4.009011487888057e-01
9.962633936609634e+03   4.015173167185526e-01
9.968380000852048e+03   4.069523796474815e-01
9.969426000852138e+03   4.072423525865582e-01
9.970127958024248e+03   4.069926583042717e-01
9.976908246620280e+03   4.014542263500788e-01
9.977621979438865e+03   4.010338098221233e-01
9.984390492388426e+03   3.991825572752574e-01
9.985116000853479e+03   3.990008806385081e-01
9.989300000853837e+03   3.975075768021806e-01
9.991872738156568e+03   3.981335721202771e-01
9.992610022268094e+03   3.983199872091184e-01
9.999354983924712e+03   4.004214794341073e-01
1.000010404368271e+04   4.006740246004737e-01
1.000759806509732e+04   4.032168281163325e-01
1.001022000085562e+04   4.041085658151068e-01
1.001509208651194e+04   4.063674311158228e-01
1.003114000085741e+04   4.138348375026895e-01
1.005206000085920e+04   4.073028021643912e-01
1.007298000086099e+04   4.137210083892375e-01
1.009390000086278e+04   4.033976651563165e-01
1.011482000086457e+04   4.063871144133965e-01
1.013574000086635e+04   4.168574551641705e-01
1.015666000086814e+04   4.066233568061410e-01
1.017758000086993e+04   4.015058519358654e-01
1.019850000087172e+04   4.037555328174780e-01
1.021942000087351e+04   4.102116672107343e-01
1.024034000087529e+04   4.043107478012138e-01
1.026126000087708e+04   4.241423105636115e-01
1.028218000087887e+04   4.200543592077770e-01
1.030310000088066e+04   4.270826090603546e-01
1.032402000088245e+04   4.258769707451284e-01
1.034494000088423e+04   4.279816214358130e-01
1.036586000088602e+04   4.207410816065534e-01
1.038678000088781e+04   4.308788476404753e-01
1.040770000088960e+04   4.368708385006010e-01
1.042862000089139e+04   4.399038297770451e-01
1.044954000089318e+04   4.409635855100154e-01
1.046000000089407e+04   4.444775331312230e-01
1.048074126835428e+04   4.514791496163780e-01
1.048615000089630e+04   4.533123641193091e-01
1.048863095149034e+04   4.532779235440064e-01
1.049652063462641e+04   4.531699001272989e-01
1.050441031776247e+04   4.533490862128943e-01
1.051230000089854e+04   4.543432460840975e-01
1.052018968403461e+04   4.531190917494418e-01
1.052807936717067e+04   4.527081511276103e-01
1.053596905030674e+04   4.525852619321817e-01
1.053845000090078e+04   4.525470929633463e-01
1.054385873344280e+04   4.547082768700385e-01
1.055414000090211e+04   4.588266557397780e-01
1.059075000090525e+04   4.736010021249568e-01
1.064305000090972e+04   4.742631076598307e-01
1.065874000091106e+04   4.789642564555646e-01
1.069535000091419e+04   4.900173560998589e-01
1.074765000091866e+04   5.030375331423932e-01
1.075288000091910e+04   5.037172595541606e-01
1.079995000092313e+04   5.098621921309506e-01
1.085225000092760e+04   5.130939983615223e-01
1.085748000092804e+04   5.142691796382609e-01
1.090455000093207e+04   5.249156689632408e-01
1.095162000093609e+04   5.129719033097769e-01
1.095685000093654e+04   5.116285269789715e-01


==> tex/build/figures/fit-cgale-sdss/north2-residual-sdss.txt <==
# Data of showing the residual of J-PAS for north2 region for SDSS data.
# In Fig.A.1 it has shown in north2 panel with triangle.
# Regarding the raw data and where it is downloaded you can check 'INPUT.conf'.
# 
# 
# Project title: J-PAS: unprecedented precision in stellar populations of diffuse tidal features
# Git commit (that produced this dataset): 0b8f01e
# Git repository: https://gitlab.com/sepideh.esk/alba
# DOI (Journal): https://doi.org/10.1051/0004-6361/202558180
# DOI (Zenodo): https://doi.org/10.5281/zenodo.17674805
#
# Copyright (C) 2026 Sepideh Eskandarlou <sepideh.eskandarlou@gmail.com>
# Dataset is available under Creative Commons Attribution-ShareAlike (CC BY-SA).
# License URL: https://creativecommons.org/licenses/by-sa/4.0
# Column 1: wavelength            [nm  ,f64,] Effective Wavelength.
# Column 2: diff-mang-jpas-north2 [unit,f64,] Different between MaNGA under sample and J-PAS.
# Column 3: Flux-err-2            [cgs ,f64,] Wavelength Flux Density error
3.608040000000000e+03   -1.797241679295641e+01  5.568241000000000e-03
4.671780000000000e+03    6.033461913688740e+00  3.171012000000000e-03
6.141120000000000e+03   -6.128663400103785e+00  3.792930000000000e-03
7.457890000000000e+03   -1.309028312918601e+01  5.968136000000000e-03
8.922780000000001e+03    1.626166121412225e+01  3.230116000000000e-02


==> tex/build/figures/fit-cgale-sdss/north2-sdss.txt <==
# Data of showing the flux and its erros for north2 region for SDSS data.
# In Fig.4 it has shown in north2 panel with triangle.
# Regarding the raw data and where it is downloaded you can check 'INPUT.conf'.
# 
# 
# Project title: J-PAS: unprecedented precision in stellar populations of diffuse tidal features
# Git commit (that produced this dataset): 0b8f01e
# Git repository: https://gitlab.com/sepideh.esk/alba
# DOI (Journal): https://doi.org/10.1051/0004-6361/202558180
# DOI (Zenodo): https://doi.org/10.5281/zenodo.17674805
#
# Copyright (C) 2026 Sepideh Eskandarlou <sepideh.eskandarlou@gmail.com>
# Dataset is available under Creative Commons Attribution-ShareAlike (CC BY-SA).
# License URL: https://creativecommons.org/licenses/by-sa/4.0
# Column 1: wavelength [nm ,f64,] Effective Wavelength.
# Column 2: Flux-2     [cgs,f64,] Wavelength Flux Density
# Column 3: Flux-err-2 [cgs,f64,] Wavelength Flux Density error
3.608040000000000e+03   1.189198000000000e-02   5.568241000000000e-03
4.671780000000000e+03   5.649667000000000e-02   3.171012000000000e-03
6.141120000000000e+03   1.614927000000000e-01   3.792930000000000e-03
7.457890000000000e+03   2.465324000000000e-01   5.968136000000000e-03
8.922780000000001e+03   2.564355000000000e-01   3.230116000000000e-02


==> tex/build/figures/fit-cgale-sdss/south-cgal-sdss.txt <==
# Data of showing the CGIALGE output for south region for SDSS data.
# In Fig.4 it has shown in south panel with gray line.
# Regarding the raw data and where it is downloaded you can check 'INPUT.conf'.
# 
# 
# Project title: J-PAS: unprecedented precision in stellar populations of diffuse tidal features
# Git commit (that produced this dataset): 0b8f01e
# Git repository: https://gitlab.com/sepideh.esk/alba
# DOI (Journal): https://doi.org/10.1051/0004-6361/202558180
# DOI (Zenodo): https://doi.org/10.5281/zenodo.17674805
#
# Copyright (C) 2026 Sepideh Eskandarlou <sepideh.eskandarlou@gmail.com>
# Dataset is available under Creative Commons Attribution-ShareAlike (CC BY-SA).
# License URL: https://creativecommons.org/licenses/by-sa/4.0
# Column 1: ARITH_1 [arith_unit_1,f64,] Column from arithmetic operation 1
# Column 2: Fnu     [mJy         ,f64,] 
3.007250000257045e+03   3.151271339970735e-02
3.017710000257939e+03   3.176605881060640e-02
3.028170000258833e+03   3.195054998326572e-02
3.043860000260174e+03   3.256423950060843e-02
3.064780000261962e+03   3.276089397117785e-02
3.071222192567498e+03   3.281051136402197e-02
3.073534144491449e+03   3.282790391171225e-02
3.075846096415401e+03   3.284904534005765e-02
3.078158048339351e+03   3.329160208667012e-02
3.080470000263304e+03   3.493137091913597e-02
3.082781952187256e+03   3.332868926694493e-02
3.085093904111206e+03   3.291556581128117e-02
3.085700000263751e+03   3.291873872766744e-02
3.087405856035158e+03   3.295355415230472e-02
3.089717807959109e+03   3.300475366266546e-02
3.106620000265539e+03   3.337790502991254e-02
3.127540000267327e+03   3.380930459291981e-02
3.148460000269115e+03   3.409456340249604e-02
3.169380000270903e+03   3.439722224826071e-02
3.190300000272691e+03   3.480044076770402e-02
3.211220000274479e+03   3.500757966176608e-02
3.227651166722039e+03   3.521962941063687e-02
3.230080875110708e+03   3.525022781384624e-02
3.232140000276268e+03   3.530003403772598e-02
3.232510583499377e+03   3.530898243038036e-02
3.234940291888046e+03   3.837452833581771e-02
3.237370000276715e+03   4.995643619372649e-02
3.239799708665383e+03   3.845177483287423e-02
3.242229417054052e+03   3.542868450466648e-02
3.244659125442721e+03   3.542937691928129e-02
3.247088833831390e+03   3.545857812986591e-02
3.253060000278056e+03   3.552963097803147e-02
3.273980000279844e+03   3.578745411413720e-02
3.294900000281632e+03   3.611899056650724e-02
3.315820000283420e+03   3.655113457697912e-02
3.324637130697855e+03   3.648017420367342e-02
3.327139848094648e+03   3.645913248539667e-02
3.329642565491442e+03   3.644708281236850e-02
3.332145282888236e+03   3.743087032673465e-02
3.334648000285029e+03   4.123755477311580e-02
3.336740000285208e+03   3.802529422754297e-02
3.337150717681823e+03   3.740674852275149e-02
3.339653435078617e+03   3.645827114880028e-02
3.340280028113309e+03   3.646650215047277e-02
3.342156152475411e+03   3.651244733263218e-02
3.342794521156574e+03   3.652870179937002e-02
3.344658869872204e+03   3.657666101173593e-02
3.345309014199839e+03   3.659532722564342e-02
3.347823507243106e+03   3.693224863847164e-02
3.350338000286371e+03   3.803520957334464e-02
3.352852493329636e+03   3.706259543384055e-02
3.355366986372901e+03   3.685234572479816e-02
3.357660000286996e+03   3.690873174188720e-02
3.357881479416167e+03   3.691114770371119e-02
3.360395972459432e+03   3.694110325104346e-02
3.378580000288785e+03   3.715427223356241e-02
3.399500000290573e+03   3.797702797834891e-02
3.420420000292361e+03   3.874598545594249e-02
3.441340000294149e+03   3.917824582585997e-02
3.462260000295937e+03   3.965471329585748e-02
3.483180000297725e+03   3.992399114971251e-02
3.504100000299513e+03   4.022190487529345e-02
3.525020000301301e+03   4.021462643872743e-02
3.545940000303090e+03   4.099713696883453e-02
3.566860000304878e+03   4.157986243201748e-02
3.587780000306666e+03   4.229715729740301e-02
3.608700000308454e+03   4.269650779840325e-02
3.629620000310242e+03   4.335541730196272e-02
3.650540000312030e+03   4.403668756752320e-02
3.671460000313818e+03   4.489954497927036e-02
3.692380000315607e+03   4.529178345425958e-02
3.713300000317395e+03   4.645587248993259e-02
3.734220000319183e+03   4.637057229482530e-02
3.755140000320971e+03   4.676742264977306e-02
3.776060000322759e+03   4.774955891779220e-02
3.796980000324547e+03   4.859574427114861e-02
3.807440000325441e+03   4.883629377651727e-02
3.817900000326335e+03   4.348802675026607e-02
3.828338427475479e+03   4.370021683820284e-02
3.831220320688662e+03   4.375853969051324e-02
3.831467006958569e+03   4.376352784702800e-02
3.833552726613963e+03   4.380634625864321e-02
3.834102213901846e+03   4.381914566703886e-02
3.834351255301048e+03   4.382583862396226e-02
3.836438545042638e+03   4.400000535217441e-02
3.836681306097054e+03   4.405304691272852e-02
3.836984107115029e+03   4.413564386958032e-02
3.837235503643526e+03   4.421904337762635e-02
3.838820000328124e+03   4.496747183688286e-02
3.839324363471312e+03   4.521060266558877e-02
3.839569479655022e+03   4.530895566930207e-02
3.839866000328213e+03   4.541015614271490e-02
3.840119751986003e+03   4.548229314051846e-02
3.840852745407842e+03   4.564586365323922e-02
3.842210181899986e+03   4.603705711824546e-02
3.842457653212991e+03   4.613371384323313e-02
3.842747893541396e+03   4.624956021182677e-02
3.843004000328481e+03   4.634877044811430e-02
3.843744059138203e+03   4.657590731702139e-02
3.845024184718630e+03   4.662397333201439e-02
3.845096000328660e+03   4.661523032521297e-02
3.845345826770960e+03   4.658017795856381e-02
3.845629786754580e+03   4.653633495899165e-02
3.845888248670960e+03   4.649832432086098e-02
3.846635372868564e+03   4.643253791890964e-02
3.847918638621384e+03   4.640917448666441e-02
3.847981818757335e+03   4.640341737589655e-02
3.848234000328928e+03   4.637122125227917e-02
3.848511679967764e+03   4.631865035619353e-02
3.848772497013438e+03   4.625559455400844e-02
3.849526686598925e+03   4.606070431039556e-02
3.850238483857115e+03   4.600435756901542e-02
3.850813092524137e+03   4.611871538895325e-02
3.850867637186009e+03   4.613609930736801e-02
3.851122173886897e+03   4.622701676717365e-02
3.851393573180948e+03   4.633325628864081e-02
3.851656745355916e+03   4.643319160883862e-02
3.852418000329286e+03   4.660835839134724e-02
3.853136862975359e+03   4.655524327016994e-02
3.853707546426890e+03   4.644186618962234e-02
3.853753455614683e+03   4.643409799462075e-02
3.854010347444866e+03   4.640184017539399e-02
3.854540993698394e+03   4.642153990629090e-02
3.855309314059647e+03   4.666820565429962e-02
3.855452782995599e+03   4.673032072345137e-02
3.856035242093603e+03   4.695451640218459e-02
3.856602000329644e+03   4.702525664053220e-02
3.856639274043357e+03   4.702250519458478e-02
3.856898521002835e+03   4.697648897126373e-02
3.858200627790008e+03   4.628402390350800e-02
3.858355087329334e+03   4.620178458435222e-02
3.858933621211847e+03   4.601979594767857e-02
3.859496454232398e+03   4.610229187517764e-02
3.859740000329912e+03   4.622491748534940e-02
3.859786694560803e+03   4.625369970308144e-02
3.861091941520369e+03   4.743369741205337e-02
3.861257391663069e+03   4.755531749740069e-02
3.861832000330091e+03   4.780094049983471e-02
3.862390908135151e+03   4.774459249229919e-02
3.862752801789478e+03   4.758104044068157e-02
3.863983255250730e+03   4.697445080852376e-02
3.864159695996803e+03   4.695955560370974e-02
3.864730379448335e+03   4.712627818913139e-02
3.865285362037905e+03   4.758220887279887e-02
3.865660601424900e+03   4.799250055064381e-02
3.867062000330538e+03   4.909558559488542e-02
3.867628758566580e+03   4.896337447133397e-02
3.868179815940658e+03   4.851734142059622e-02
3.868568401060320e+03   4.809558673783835e-02
3.869964304664273e+03   4.682437067211538e-02
3.870527137684823e+03   4.670161494569946e-02
3.871095680411054e+03   4.687850010335668e-02
3.871476200695742e+03   4.716991552213495e-02
3.872866608998008e+03   4.916891975832065e-02
3.873425516803067e+03   5.005558623189737e-02
3.874009760391260e+03   5.069623886161582e-02
3.874384000331163e+03   5.086067154223405e-02
3.875768913331742e+03   4.979748312252796e-02
3.876923840371466e+03   4.827854917998383e-02
3.877291799966585e+03   4.794193055501857e-02
3.878671217665476e+03   4.760939996343141e-02
3.879837920351672e+03   4.850080425376430e-02
3.880199599602006e+03   4.902284470408458e-02
3.880660000331700e+03   4.991201559771693e-02
3.881524278688023e+03   5.145240505054203e-02
3.882752000331879e+03   5.271123183026433e-02
3.883107399237428e+03   5.259170977706423e-02
3.884446209099210e+03   5.057060727859024e-02
3.885666080312085e+03   4.857833981270303e-02
3.885695717998810e+03   4.854366793726492e-02
3.886015198872849e+03   4.821677406032913e-02
3.886738577826507e+03   4.775662090321168e-02
3.887368139510398e+03   4.758356874812317e-02
3.888580160292292e+03   4.759613786891562e-02
3.888620788582391e+03   4.760407582140962e-02
3.888824297481902e+03   4.765365685227857e-02
3.889664433453186e+03   4.809921496858184e-02
3.890290069921585e+03   4.880594430050605e-02
3.891494240272498e+03   5.124728255883915e-02
3.891545859165971e+03   5.137382448074190e-02
3.891751723194776e+03   5.188189269931912e-02
3.892590289079863e+03   5.378697915766991e-02
3.893212000332773e+03   5.482633849219103e-02
3.894038596620386e+03   5.617441402349868e-02
3.894408320252705e+03   5.720806728237762e-02
3.894470929749551e+03   5.743433511396177e-02
3.894679148907650e+03   5.831992161627401e-02
3.895516144706542e+03   6.446193936112476e-02
3.896133930743961e+03   7.186656606723445e-02
3.896969947548750e+03   8.449495605442955e-02
3.897396000333131e+03   9.122285368340487e-02
3.897606574620524e+03   9.445790271535365e-02
3.898442000333220e+03   1.059253119334603e-01
3.899055861155148e+03   1.121267648230360e-01
3.899901298477116e+03   1.152934223353636e-01
3.900321070916711e+03   1.135794200915841e-01
3.900534000333399e+03   1.117547213730384e-01
3.901367855959898e+03   9.902081787986830e-02
3.901580000333488e+03   9.460858793670736e-02
3.901977791566336e+03   8.640991020377067e-02
3.902832649405481e+03   7.010658596645131e-02
3.903246141500290e+03   6.440773543907360e-02
3.903461426046274e+03   6.214757589915045e-02
3.904293711586577e+03   5.749339921400747e-02
3.904899721977524e+03   5.682628701054778e-02
3.905764000333846e+03   5.675564727769779e-02
3.906171212083871e+03   5.639506044420091e-02
3.906388851759148e+03   5.606235079851880e-02
3.907219567213255e+03   5.408509179982948e-02
3.908695351262211e+03   5.049756937358523e-02
3.909096282667451e+03   4.994372503188926e-02
3.909316277472022e+03   4.972366585994689e-02
3.910145422839933e+03   4.930709018479374e-02
3.910724353863537e+03   4.926406730533738e-02
3.911626702190576e+03   4.936503691891689e-02
3.912243703184896e+03   4.947599870028692e-02
3.913668265481472e+03   4.975660686648330e-02
3.914558053118941e+03   4.993468538215960e-02
3.916612177099406e+03   5.036713437331033e-02
3.917489404047306e+03   5.063805040018014e-02
3.919556088717341e+03   5.316381910605419e-02
3.922500000335276e+03   6.215588340269591e-02
3.925443911953211e+03   5.400356395432315e-02
3.928387823571146e+03   5.201179485133264e-02
3.931331735189081e+03   5.222008070320622e-02
3.932624410245173e+03   5.232093354196530e-02
3.934275646807016e+03   5.244997620043289e-02
3.935584807768168e+03   5.255246015353712e-02
3.938545205291163e+03   5.281207431933424e-02
3.941505602814159e+03   5.597461412258422e-02
3.943420000337064e+03   6.333330724747520e-02
3.944466000337154e+03   6.745118019952000e-02
3.947426397860149e+03   5.678200043423053e-02
3.950386795383145e+03   5.430249626008528e-02
3.953347192906140e+03   5.474805765278127e-02
3.956307590429135e+03   5.522338694039874e-02
3.960781625592990e+03   5.594560613513533e-02
3.963763219279635e+03   5.642949893294492e-02
3.964340000338852e+03   5.653130137459458e-02
3.966744812966280e+03   5.700013759772950e-02
3.969726406652923e+03   6.196055366881546e-02
3.972708000339568e+03   7.933506224573453e-02
3.975689594026212e+03   6.308392624811211e-02
3.978671187712856e+03   5.918343513701451e-02
3.981652781399501e+03   5.969319527640815e-02
3.983724541802323e+03   6.007788004878001e-02
3.984634375086145e+03   6.024719093182002e-02
3.985260000340641e+03   6.036374409347461e-02
3.986723406437126e+03   5.999081212808868e-02
3.989722271071929e+03   5.923156937936581e-02
3.992721135706732e+03   5.936744495183340e-02
3.995720000341535e+03   6.204995843685404e-02
3.998718864976337e+03   5.781486486426675e-02
3.999367439217777e+03   5.715938754146848e-02
4.001717729611140e+03   5.611353947401092e-02
4.002378079499051e+03   5.593311376096243e-02
4.004716594245943e+03   5.532683691851102e-02
4.005388719780326e+03   5.519349512090831e-02
4.006180000342429e+03   5.592956452823183e-02
4.007715458880746e+03   5.838205314150967e-02
4.008399360061601e+03   6.207717106057248e-02
4.011410000342876e+03   8.692989188242638e-02
4.014420640624151e+03   6.453810705121381e-02
4.017431280905425e+03   5.950383979194575e-02
4.020441921186700e+03   6.066845827308334e-02
4.023452561467975e+03   6.189784952953986e-02
4.027100000344217e+03   6.339535106203711e-02
4.034824673359473e+03   6.417058264866456e-02
4.037862005106084e+03   6.447737168860190e-02
4.040899336852695e+03   6.513949284898575e-02
4.043936668599305e+03   1.033908748090165e-01
4.046974000345916e+03   2.482013425113502e-01
4.048020000346005e+03   1.987468140278202e-01
4.050011332092527e+03   1.032219456146734e-01
4.053048663839137e+03   6.372130324458142e-02
4.055681869913412e+03   6.222903448597230e-02
4.056085995585748e+03   6.205424648756855e-02
4.058734902521986e+03   6.090744708772923e-02
4.059123327332359e+03   6.073893007405094e-02
4.061787935130558e+03   5.970945577088679e-02
4.064840967739131e+03   7.238002835307220e-02
4.067894000347704e+03   1.243780622284737e-01
4.068940000347793e+03   1.057135513263189e-01
4.070947032956277e+03   7.167384532986344e-02
4.074000065564850e+03   5.910691363183974e-02
4.077053098173423e+03   6.051635005844237e-02
4.080106130781996e+03   6.206606129845623e-02
4.089860000349581e+03   6.706907376653026e-02
4.110780000351369e+03   6.234609374724063e-02
4.131700000353158e+03   6.840774168520708e-02
4.134939216818379e+03   6.639918492429865e-02
4.137024936473774e+03   6.509956493513261e-02
4.138051912702409e+03   6.445783365307373e-02
4.140139202443999e+03   6.315083573497532e-02
4.140153515956864e+03   6.314188394852426e-02
4.141164608586439e+03   6.251528038124096e-02
4.143253468414226e+03   6.159970071925826e-02
4.143270137056385e+03   6.159973550298271e-02
4.144277304470469e+03   6.228442936324032e-02
4.146367734384452e+03   7.593528947930364e-02
4.146386758155905e+03   7.619622048375879e-02
4.147390000354499e+03   9.395265065285011e-02
4.149482000354677e+03   1.349521590506026e-01
4.149503379255425e+03   1.352269412054649e-01
4.150502696238528e+03   1.441451952993746e-01
4.152596266324904e+03   1.408629522677323e-01
4.152620000354946e+03   1.405532645343992e-01
4.153615392122558e+03   1.220199465948242e-01
4.155710532295130e+03   7.335170553768655e-02
4.155736621454466e+03   7.296053486581630e-02
4.156728088006588e+03   6.309377731121946e-02
4.158824798265356e+03   5.989822235629465e-02
4.158853242553986e+03   5.991069313528883e-02
4.159840783890618e+03   6.050851322130523e-02
4.161939064235582e+03   6.203388949507243e-02
4.161969863653507e+03   6.205656147532246e-02
4.165086484753027e+03   6.435717491635234e-02
4.173540000356734e+03   7.065651431211324e-02
4.194460000358522e+03   7.348302280294668e-02
4.198553666307894e+03   7.354169580251982e-02
4.201714249820908e+03   7.358648265559842e-02
4.204874833333924e+03   7.364932189668455e-02
4.208035416846938e+03   7.567487720206517e-02
4.211196000359952e+03   8.326377487927318e-02
4.214356583872967e+03   7.577429764342904e-02
4.215380000360310e+03   7.514369100887550e-02
4.217517167385982e+03   7.390334214482734e-02
4.220677750898997e+03   7.404703419933996e-02
4.223838334412012e+03   7.420965216502735e-02
4.236300000362098e+03   7.485257021779052e-02
4.244439498726559e+03   7.463136513954341e-02
4.247634624135891e+03   7.454245109216956e-02
4.248610938037347e+03   7.451505287445434e-02
4.250696657692741e+03   7.445691209225394e-02
4.250829749545223e+03   7.445336963583334e-02
4.251809203619071e+03   7.443042878828177e-02
4.253896493360661e+03   7.446111115040190e-02
4.254024874954554e+03   7.447059946454343e-02
4.255007469200796e+03   7.458058907089610e-02
4.257096329028582e+03   7.483345823210623e-02
4.257220000363886e+03   7.483823905785812e-02
4.258205734782520e+03   7.476989499378750e-02
4.260296164696502e+03   7.469702135193228e-02
4.260415125773218e+03   7.469842678325715e-02
4.261404000364244e+03   7.466923684618566e-02
4.263496000364423e+03   7.417635009162342e-02
4.263610251182550e+03   7.413919638521178e-02
4.264602265945969e+03   7.383114044565939e-02
4.266695836032344e+03   7.338903823123459e-02
4.266805376591882e+03   7.337312818403423e-02
4.267800531527693e+03   7.324707314212925e-02
4.269895671700265e+03   7.302877732054852e-02
4.270000502001214e+03   7.301830378544946e-02
4.270998797109418e+03   7.291879336200428e-02
4.273095507368185e+03   7.270950799840573e-02
4.274197062691142e+03   7.259916209902466e-02
4.276295343036106e+03   7.238819021910729e-02
4.277811013212861e+03   7.223515848739487e-02
4.278140000365674e+03   7.220188163523947e-02
4.281031260001333e+03   7.140885739001281e-02
4.284251506789805e+03   7.077488893242971e-02
4.287471753578277e+03   9.712313549872914e-02
4.290692000366747e+03   1.999522596985488e-01
4.293912247155219e+03   9.549907671591484e-02
4.297132493943691e+03   6.716987683039173e-02
4.299060000367463e+03   6.646825068818786e-02
4.300352740732164e+03   6.697986924733802e-02
4.303572987520634e+03   6.851788255601395e-02
4.319980000369251e+03   7.647244231389191e-02
4.340900000371039e+03   7.797790573598577e-02
4.361820000372827e+03   7.898564169899640e-02
4.382740000374615e+03   7.918412569346926e-02
4.403660000376403e+03   7.965968838022991e-02
4.424580000378191e+03   7.991315829930803e-02
4.445500000379980e+03   8.078203514887654e-02
4.466420000381768e+03   8.113517393651910e-02
4.487340000383556e+03   8.080729713483172e-02
4.508260000385344e+03   7.839651639493914e-02
4.526011652204733e+03   7.827087185920321e-02
4.529180000387132e+03   7.824620999423632e-02
4.529418739250556e+03   7.820378253342009e-02
4.532825826296380e+03   7.815248817774037e-02
4.536232913342203e+03   1.371224427440305e-01
4.539640000388026e+03   3.634470039967010e-01
4.543047087433850e+03   1.363126381348390e-01
4.546454174479672e+03   7.568944474520907e-02
4.549861261525496e+03   7.449730085149135e-02
4.549997428241762e+03   7.447205796439971e-02
4.550100000388920e+03   7.445308924390745e-02
4.553268348571320e+03   7.600495013451497e-02
4.553422571278843e+03   7.608068488189525e-02
4.556847714315923e+03   7.783659565012364e-02
4.560272857353003e+03   8.700647373644747e-02
4.563698000390083e+03   1.171838399162957e-01
4.567123143427162e+03   9.047397084575118e-02
4.570548286464244e+03   8.466475454766682e-02
4.571020000390708e+03   8.489246108871872e-02
4.573973429501322e+03   8.493658079084554e-02
4.577398572538403e+03   8.505845865542423e-02
4.591940000392497e+03   8.557455504290416e-02
4.612860000394285e+03   8.708315051018882e-02
4.633780000396073e+03   8.927855031469796e-02
4.654700000397861e+03   8.992613585501223e-02
4.662626289633034e+03   9.013409042188203e-02
4.666136217324710e+03   9.022564604700392e-02
4.669646145016386e+03   9.037313763266965e-02
4.673156072708062e+03   9.649277329870774e-02
4.675620000399649e+03   1.126622983875245e-01
4.676666000399739e+03   1.196153984081802e-01
4.680175928091416e+03   9.699531574227836e-02
4.683685855783092e+03   9.122580058437303e-02
4.687195783474768e+03   9.147341528661541e-02
4.690705711166445e+03   9.177893233174325e-02
4.696540000401437e+03   9.228853514448383e-02
4.717460000403225e+03   9.383577378435855e-02
4.738380000405014e+03   9.359085960026596e-02
4.759300000406802e+03   9.441278541852367e-02
4.780220000408590e+03   9.667091794956698e-02
4.801140000410378e+03   9.719087386456400e-02
4.822060000412166e+03   9.869036450221579e-02
4.842980000413954e+03   9.944737454262520e-02
4.857641077412361e+03   1.001746615035761e-01
4.861297808163386e+03   1.003561690166213e-01
4.863900000415742e+03   1.004889838827847e-01
4.864954538914410e+03   1.005599479209130e-01
4.868611269665434e+03   1.013477319930723e-01
4.872268000416458e+03   1.036723933648447e-01
4.875924731167483e+03   1.018355721277548e-01
4.879581461918507e+03   1.015268908154855e-01
4.883238192669530e+03   1.017643035974119e-01
4.884820000417531e+03   1.018693536733659e-01
4.886841152587876e+03   1.019422492035452e-01
4.886894923420554e+03   1.019441875968646e-01
4.890519864545648e+03   1.020747591545153e-01
4.894198576503419e+03   1.022315373158052e-01
4.897877288461190e+03   1.049890497940502e-01
4.901556000418961e+03   1.151270964239317e-01
4.905234712376732e+03   1.052737380336228e-01
4.905740000419319e+03   1.049295487197777e-01
4.908913424334503e+03   1.027453591820156e-01
4.912592136292275e+03   1.028360649453710e-01
4.916270848250047e+03   1.029513444306312e-01
4.926660000421107e+03   1.032751715637425e-01
4.947580000422895e+03   1.048729260366160e-01
4.968500000424683e+03   1.061096299304169e-01
4.989420000426471e+03   1.070140037414582e-01
5.010340000428259e+03   1.078903312804223e-01
5.031260000430048e+03   1.089161999082128e-01
5.052180000431836e+03   1.091645024805379e-01
5.069341622434841e+03   1.060209348793498e-01
5.073100000433624e+03   1.053206433961439e-01
5.073157716934783e+03   1.052997145717647e-01
5.076973811434725e+03   1.057717857803976e-01
5.080789905934666e+03   3.037092533862375e-01
5.088422094934549e+03   3.025597987996013e-01
5.092238189434491e+03   1.001654582920991e-01
5.094020000435412e+03   9.861740057769397e-02
5.096054283934433e+03   9.893250650295980e-02
5.099870378434374e+03   1.014275123142110e-01
5.114940000437200e+03   1.114018815084122e-01
5.132956071924355e+03   1.136533945666488e-01
5.135860000438988e+03   1.140193740397960e-01
5.136820054053282e+03   1.140265282873966e-01
5.140684036182209e+03   1.140772512816561e-01
5.144548018311135e+03   1.165141407485410e-01
5.148412000440062e+03   1.257254779610828e-01
5.152275982568989e+03   1.165863883436680e-01
5.156139964697914e+03   1.141816050742797e-01
5.156780000440776e+03   1.141818252455856e-01
5.160003946826841e+03   1.144852564520055e-01
5.163867928955769e+03   1.148727000790147e-01
5.171541885549142e+03   1.156451009000443e-01
5.175434914272699e+03   1.160406713835088e-01
5.177700000442564e+03   1.194586314330024e-01
5.179327942996255e+03   1.219216414570890e-01
5.194900057890483e+03   1.235693660616965e-01
5.198620000444353e+03   1.186106760226300e-01
5.198793086614040e+03   1.183609474069401e-01
5.202686115337598e+03   1.183451138874881e-01
5.219540000446141e+03   1.182733496034032e-01
5.221599157278595e+03   1.182845725785824e-01
5.225529868070861e+03   1.183122570449358e-01
5.229460578863128e+03   1.354404975651466e-01
5.230984895727866e+03   2.706943209475359e-01
5.242798224268317e+03   5.552023187429801e-01
5.245183422032194e+03   1.583631149371646e-01
5.246736000448465e+03   1.484029838018345e-01
5.249114132824461e+03   1.354780003695729e-01
5.250673776628615e+03   1.257111153442619e-01
5.253044843616727e+03   1.206500089828100e-01
5.254611552808765e+03   1.204111721436570e-01
5.258549328988915e+03   1.209114326203450e-01
5.261380000449717e+03   1.213117442627119e-01
5.262487105169064e+03   1.213360207881430e-01
5.282300000451505e+03   1.217619080180160e-01
5.303220000453293e+03   1.237889597211356e-01
5.324140000455081e+03   1.244902771114029e-01
5.345060000456870e+03   1.256123721386366e-01
5.365980000458658e+03   1.265234606418166e-01
5.386900000460446e+03   1.270158163095260e-01
5.407820000462234e+03   1.266792462318726e-01
5.428740000464022e+03   1.286986905022142e-01
5.449660000465810e+03   1.301082469489937e-01
5.470580000467598e+03   1.321325638409696e-01
5.491500000469387e+03   1.348756983062094e-01
5.512420000471175e+03   1.339029888481046e-01
5.533340000472963e+03   1.373019998785059e-01
5.554260000474751e+03   1.387320054323535e-01
5.575180000476539e+03   1.384902824676097e-01
5.596100000478327e+03   1.412231272870061e-01
5.617020000480115e+03   1.420529322548443e-01
5.637940000481904e+03   1.433320526621130e-01
5.658860000483692e+03   1.439572876042405e-01
5.679780000485480e+03   1.454725247520013e-01
5.700700000487268e+03   1.470271809504370e-01
5.721620000489056e+03   1.489264233423778e-01
5.742540000490844e+03   1.505690956937494e-01
5.763460000492632e+03   1.515357400904006e-01
5.784380000494421e+03   1.530974748092007e-01
5.805300000496209e+03   1.549622687754195e-01
5.826220000497997e+03   1.555136442877763e-01
5.847140000499785e+03   1.568420904683203e-01
5.868060000501573e+03   1.582442308953020e-01
5.888980000503361e+03   1.602593328793381e-01
5.909900000505149e+03   1.615606650005514e-01
5.930820000506938e+03   1.624875818682290e-01
5.951740000508726e+03   1.642645281112547e-01
5.972660000510514e+03   1.648718294280064e-01
5.993580000512302e+03   1.669098118755147e-01
6.014500000514090e+03   1.680573533459772e-01
6.035420000515878e+03   1.694990198107231e-01
6.056340000517666e+03   1.708377725789424e-01
6.077260000519454e+03   1.724075229858283e-01
6.098180000521243e+03   1.739498823389501e-01
6.119100000523031e+03   1.750102736203970e-01
6.127844347547238e+03   1.755154943893787e-01
6.132457260791767e+03   1.757818940191749e-01
6.137070174036297e+03   1.765126235748544e-01
6.140020000524819e+03   2.084556796807364e-01
6.141683087280826e+03   2.263977580479380e-01
6.146296000525355e+03   4.157542023855103e-01
6.150908913769885e+03   2.265558598985551e-01
6.155521827014416e+03   1.763808812538331e-01
6.160134740258944e+03   1.758137447045725e-01
6.160940000526607e+03   1.757967292352522e-01
6.164747653503473e+03   1.764138702058940e-01
6.181860000528395e+03   1.792068337292438e-01
6.202780000530183e+03   1.805437365919588e-01
6.223700000531971e+03   1.820372320060530e-01
6.244620000533760e+03   1.834193630723132e-01
6.265540000535548e+03   1.846907116788523e-01
6.286460000537336e+03   1.859020000429605e-01
6.307380000539124e+03   1.872852300856126e-01
6.328300000540912e+03   1.889086931947292e-01
6.349220000542700e+03   1.901950299719418e-01
6.370140000544488e+03   1.915576614925495e-01
6.391060000546277e+03   1.928313370033654e-01
6.411980000548065e+03   1.931523201013952e-01
6.432900000549853e+03   1.952033162103620e-01
6.453820000551641e+03   1.962693479631210e-01
6.474740000553429e+03   1.981492801198702e-01
6.495660000555217e+03   1.996492793325731e-01
6.516580000557005e+03   2.007072405198860e-01
6.537500000558794e+03   2.013281065315439e-01
6.558420000560582e+03   2.038335965153000e-01
6.570016914490742e+03   2.046348404928551e-01
6.574962686008872e+03   2.049764597997929e-01
6.579340000562370e+03   2.052908585284021e-01
6.579908457527004e+03   2.053177095489531e-01
6.582531232423105e+03   2.056621136542554e-01
6.584854229045133e+03   2.070005683827041e-01
6.587486424458413e+03   2.106427603690403e-01
6.589800000563264e+03   2.112082158780858e-01
6.592441616493721e+03   2.088415234434037e-01
6.594745772081395e+03   2.063157008793133e-01
6.597396808529029e+03   2.083305263014633e-01
6.599691543599524e+03   2.156859443560589e-01
6.600260000564158e+03   2.170540775520883e-01
6.602352000564338e+03   2.221607677230619e-01
6.604637315117656e+03   2.174560805340316e-01
6.607307192599646e+03   2.088510155470021e-01
6.609583086635786e+03   2.059971529312822e-01
6.612262384634952e+03   2.056084456920881e-01
6.617217576670262e+03   2.059563199333832e-01
6.621180000565946e+03   2.062617635536770e-01
6.622172768705569e+03   2.063474058337806e-01
6.642100000567734e+03   2.080687464828903e-01
6.663020000569522e+03   2.095958653192278e-01
6.683940000571311e+03   2.109134598359484e-01
6.704860000573099e+03   2.114234893057089e-01
6.725780000574887e+03   2.130751235874569e-01
6.746700000576675e+03   2.147948467199519e-01
6.767620000578463e+03   2.162853524104833e-01
6.788540000580251e+03   2.164906509031884e-01
6.809460000582039e+03   2.187605616283122e-01
6.828646151759584e+03   2.193796009915211e-01
6.830380000583827e+03   2.194347441251972e-01
6.833786613966047e+03   2.185715337270939e-01
6.838927076172511e+03   2.172854089226173e-01
6.844067538378975e+03   2.184928268477263e-01
6.844289049175039e+03   2.187945283310262e-01
6.849208000585437e+03   2.267845755855165e-01
6.849441287027974e+03   2.266891295401244e-01
6.851300000585616e+03   2.271678186081592e-01
6.854348462791901e+03   2.257913213099419e-01
6.854593524880909e+03   2.294343222690308e-01
6.875202476292648e+03   2.141795087789995e-01
6.876526553072667e+03   2.024836099381168e-01
6.880354714145583e+03   2.076622694833291e-01
6.881695276830661e+03   2.140570360686643e-01
6.885506951998518e+03   2.443217695067700e-01
6.886864000588656e+03   2.499163686353892e-01
6.892032724346653e+03   2.282237429683069e-01
6.893140000589192e+03   2.281166504283032e-01
6.897201448104647e+03   2.229417152873429e-01
6.902370171862642e+03   2.239079165629207e-01
6.907538895620638e+03   2.249489214713028e-01
6.914060000590980e+03   2.262669498744967e-01
6.934980000592768e+03   2.284353313304740e-01
6.955900000594556e+03   2.299498749510190e-01
6.964217929360188e+03   2.303658395028462e-01
6.969460447169405e+03   2.306271209482578e-01
6.974702964978624e+03   2.310765845817197e-01
6.976820000596344e+03   2.393340687334141e-01
6.979945482787843e+03   2.517100140095814e-01
6.985188000597060e+03   3.292067332845032e-01
6.990430518406279e+03   2.528534047077561e-01
6.995673036215498e+03   2.330168309270194e-01
6.997740000598133e+03   2.331428907372687e-01
7.000915554024716e+03   2.332472361752240e-01
7.003846602812670e+03   2.334504818126341e-01
7.006158071833934e+03   2.336107734012744e-01
7.008018042123458e+03   2.337397256656858e-01
7.009118952259618e+03   2.338160633499167e-01
7.013293531742796e+03   2.341254439881095e-01
7.014391301706564e+03   2.342605508322301e-01
7.018569021362136e+03   2.387714436095419e-01
7.018660000599921e+03   2.391489031360360e-01
7.019489500228125e+03   2.426036318787077e-01
7.019663651153511e+03   2.435457449250489e-01
7.023844510981476e+03   2.878443878980565e-01
7.024773625321543e+03   3.002582202690442e-01
7.024936000600457e+03   3.023335547605382e-01
7.029120000600815e+03   3.220535674512897e-01
7.030057750414961e+03   3.128768860346036e-01
7.030208350047405e+03   3.109678953985200e-01
7.034395490220154e+03   2.546405269095214e-01
7.035341875508380e+03   2.506258319318279e-01
7.035480699494351e+03   2.504060855432245e-01
7.039580000601709e+03   2.653835917396193e-01
7.039670979839493e+03   2.657147498786984e-01
7.040626000601798e+03   2.672264699544968e-01
7.040753048941297e+03   2.672020387077612e-01
7.044946469458833e+03   2.474630261231677e-01
7.045910125695217e+03   2.431161349907980e-01
7.046025398388245e+03   2.426903393224219e-01
7.050221959078171e+03   2.370423017185776e-01
7.051194250788635e+03   2.369804978147239e-01
7.056478375882054e+03   2.372396516263230e-01
7.060500000603497e+03   2.374827451487835e-01
7.061762500975473e+03   2.375917700379928e-01
7.081420000605285e+03   2.392908628988419e-01
7.102340000607073e+03   2.405587800438396e-01
7.123260000608861e+03   2.421457883413329e-01
7.144180000610650e+03   2.435797180123891e-01
7.165100000612438e+03   2.448784555817356e-01
7.186020000614226e+03   2.465695889795196e-01
7.206940000616014e+03   2.479112808633712e-01
7.227860000617802e+03   2.494280922671150e-01
7.248780000619590e+03   2.509408885497243e-01
7.269700000621378e+03   2.521522720137920e-01
7.290620000623167e+03   2.538272865528572e-01
7.311540000624955e+03   2.555294016445182e-01
7.332460000626743e+03   2.567741278633938e-01
7.353380000628531e+03   2.582874577662230e-01
7.367804682678903e+03   2.593326142895445e-01
7.373351012167092e+03   2.597342482983900e-01
7.374300000630319e+03   2.598729834492440e-01
7.378897341655282e+03   2.605805404538455e-01
7.384443671143472e+03   3.049625642395061e-01
7.389990000631660e+03   4.726886506684650e-01
7.395220000632107e+03   3.156574368241752e-01
7.395536330119849e+03   3.061216425590599e-01
7.401082659608039e+03   2.622119434665542e-01
7.406628989096229e+03   2.621010986905796e-01
7.412175318584417e+03   2.624051784250100e-01
7.416140000633895e+03   2.626222347143990e-01
7.437060000635684e+03   2.645792273430268e-01
7.441847730445387e+03   2.648347710731356e-01
7.447449797993542e+03   2.651331739957694e-01
7.453051865541698e+03   2.656777200530874e-01
7.457980000637472e+03   2.891853898670425e-01
7.458653933089853e+03   2.924052000243169e-01
7.464256000638008e+03   3.933086271130503e-01
7.469858068186164e+03   2.930835379045740e-01
7.475460135734319e+03   2.667319069193099e-01
7.478900000639260e+03   2.667327872215308e-01
7.481062203282474e+03   2.668111413061736e-01
7.486664270830630e+03   2.672647260129457e-01
7.499820000641048e+03   2.683301438647818e-01
7.520740000642836e+03   2.700689970376534e-01
7.541660000644624e+03   2.711933517736463e-01
7.562580000646412e+03   2.735530272340361e-01
7.583500000648201e+03   2.748024280161420e-01
7.604420000649989e+03   2.759993729549523e-01
7.625340000651777e+03   2.773327620510384e-01
7.632691078913927e+03   2.779167061358508e-01
7.638436809349038e+03   2.783730526002349e-01
7.643119677190897e+03   2.787491298761071e-01
7.644182539784150e+03   2.788434077520648e-01
7.645205396846291e+03   2.789512781107040e-01
7.646260000653565e+03   2.792569629785119e-01
7.648873258056989e+03   2.799806291648096e-01
7.649928270219260e+03   2.807582646179914e-01
7.650960547798579e+03   2.818405073288023e-01
7.654626838923082e+03   2.864449770325135e-01
7.655674000654371e+03   2.868978143370404e-01
7.656715698750867e+03   2.866409572556907e-01
7.660380419789172e+03   2.832920353828586e-01
7.661419731089482e+03   2.829381348182766e-01
7.662470849703154e+03   2.831399504464989e-01
7.666134000655265e+03   2.858217259149674e-01
7.667165461524592e+03   2.861086661283248e-01
7.667180000655353e+03   2.861057735053352e-01
7.668226000655442e+03   2.858906066496349e-01
7.671887581521356e+03   2.828662744201885e-01
7.672911191959703e+03   2.821140662184102e-01
7.673981151607732e+03   2.815639630315774e-01
7.677641162387448e+03   2.810422409410951e-01
7.678656922394814e+03   2.810701809288323e-01
7.679736302560018e+03   2.811205802306325e-01
7.683394743253541e+03   2.813298321849468e-01
7.685491453512306e+03   2.814531426732659e-01
7.688100000657141e+03   2.816065056557914e-01
7.689148324119633e+03   2.817282874010318e-01
7.691246604464595e+03   2.819721359402928e-01
7.709020000658929e+03   2.840426708051812e-01
7.729940000660717e+03   2.842019172188923e-01
7.750860000662506e+03   2.857820483204674e-01
7.771780000664294e+03   2.882035080426495e-01
7.792700000666082e+03   2.893615280450638e-01
7.813620000667870e+03   2.913179674439949e-01
7.834540000669658e+03   2.923975296510035e-01
7.855460000671446e+03   2.942658400635932e-01
7.876380000673234e+03   2.958098599309785e-01
7.897300000675023e+03   2.974978566859477e-01
7.918220000676811e+03   2.986264990808998e-01
7.939140000678599e+03   2.998266498742602e-01
7.960060000680387e+03   3.019371291096241e-01
7.980980000682175e+03   3.034622308822076e-01
8.001900000683963e+03   3.041452751619413e-01
8.022820000685751e+03   3.051781035414405e-01
8.043740000687540e+03   3.079053416017897e-01
8.064660000689328e+03   3.080699088572898e-01
8.083206524479006e+03   3.101435423106236e-01
8.085580000691116e+03   3.104094504261947e-01
8.089291393532503e+03   3.106326027471110e-01
8.095376262586001e+03   3.110759310211660e-01
8.101461131639497e+03   3.197996429599071e-01
8.106500000692904e+03   3.464504720496474e-01
8.107546000692993e+03   3.520150784336447e-01
8.113630869746490e+03   3.206757056270700e-01
8.119715738799987e+03   3.126976128363393e-01
8.125800607853485e+03   3.130574250469908e-01
8.127420000694692e+03   3.131741846088883e-01
8.131885476906981e+03   3.135812034296005e-01
8.148340000696480e+03   3.150818493309217e-01
8.169260000698268e+03   3.166013194248559e-01
8.190180000700057e+03   3.177496515215384e-01
8.211100000701845e+03   3.192134707051893e-01
8.232020000703633e+03   3.200260078864955e-01
8.252940000705421e+03   3.208805273600436e-01
8.273860000707209e+03   3.220782015705785e-01
8.294780000708997e+03   3.242031025278219e-01
8.315700000710785e+03   3.249631936873506e-01
8.336620000712574e+03   3.265639535614491e-01
8.357540000714362e+03   3.287273437740942e-01
8.378460000716150e+03   3.305392341163185e-01
8.399380000717938e+03   3.317434616032925e-01
8.420300000719726e+03   3.324379561829032e-01
8.441220000721514e+03   3.339122778188064e-01
8.462140000723302e+03   3.347345973519958e-01
8.483060000725091e+03   3.361146744250310e-01
8.503980000726879e+03   3.379428764458692e-01
8.524900000728667e+03   3.398820015044432e-01
8.545820000730455e+03   3.410574491784105e-01
8.566740000732243e+03   3.411114301525534e-01
8.587660000734031e+03   3.271999671908368e-01
8.608580000735819e+03   3.275466706665481e-01
8.629500000737607e+03   3.291119861713575e-01
8.650420000739396e+03   3.297951585541204e-01
8.671340000741184e+03   3.313470534809045e-01
8.691193804026325e+03   3.315167613074086e-01
8.692260000742972e+03   3.315252663722826e-01
8.697736353206023e+03   3.314952644077728e-01
8.703708121958687e+03   3.314837301583576e-01
8.704278902385720e+03   3.314977046076068e-01
8.710260091655562e+03   3.347565800257110e-01
8.710821451565420e+03   3.358287302450737e-01
8.713180000744760e+03   3.422779371506637e-01
8.716812061352439e+03   3.528398495818783e-01
8.717265299718749e+03   3.531617138886140e-01
8.717364000745118e+03   3.531914078405556e-01
8.723364031049316e+03   3.427955155916053e-01
8.723827474975900e+03   3.427610712066529e-01
8.723906549924817e+03   3.427833484824490e-01
8.729916000746191e+03   3.536704943010588e-01
8.730389650233052e+03   3.535823389190877e-01
8.730449099104515e+03   3.535501994206501e-01
8.732908197134204e+03   3.490001060827529e-01
8.734100000746548e+03   3.468452939097273e-01
8.736467970443065e+03   3.421653320309527e-01
8.736951825490203e+03   3.421892983049676e-01
8.736991648284213e+03   3.422044873252477e-01
8.739482148037827e+03   3.466104849244451e-01
8.743019940139942e+03   3.547764262809952e-01
8.743514000747353e+03   3.549437346034089e-01
8.743534197463912e+03   3.549431331533443e-01
8.746056098941448e+03   3.507411381417971e-01
8.749571909836819e+03   3.407736862112672e-01
8.750076176004504e+03   3.399775326897007e-01
8.751679674032748e+03   3.392690788861815e-01
8.752630049845071e+03   3.402155296171870e-01
8.755020000748336e+03   3.470646583939709e-01
8.756123879533694e+03   3.502851646725245e-01
8.756638351261656e+03   3.520083108349923e-01
8.758267755712135e+03   3.560180336737648e-01
8.759204000748694e+03   3.567453848951226e-01
8.763200526518809e+03   3.473033901397686e-01
8.764855837391526e+03   3.419894258272529e-01
8.765777951652319e+03   3.397632170936062e-01
8.769762701775959e+03   3.376567436012270e-01
8.771443919070914e+03   3.404695211960839e-01
8.772351902555942e+03   3.429796787894726e-01
8.773579730414383e+03   3.473253147955116e-01
8.775940000750124e+03   3.540373967860619e-01
8.778032000750303e+03   3.601456752049024e-01
8.778925853459563e+03   3.595602721772372e-01
8.780184297998832e+03   3.566448257562785e-01
8.784620082429692e+03   3.415287039259782e-01
8.785499804363186e+03   3.397801559807492e-01
8.786788865583283e+03   3.382075459218402e-01
8.791208164109081e+03   3.388653575782033e-01
8.793393433167732e+03   3.431412266777918e-01
8.796860000751913e+03   3.573222205469298e-01
8.797796245788471e+03   3.611477795926699e-01
8.799651226106806e+03   3.656554506793385e-01
8.799998000752181e+03   3.658127790382815e-01
8.804384327467860e+03   3.524169448282249e-01
8.806275419768710e+03   3.453988281218154e-01
8.806602568336632e+03   3.444761220339219e-01
8.812899613430611e+03   3.393359504555180e-01
8.813207135921080e+03   3.393675488059262e-01
8.817780000753701e+03   3.445670125167254e-01
8.819523807092515e+03   3.464451592887977e-01
8.819811703505531e+03   3.474093399820387e-01
8.826148000754416e+03   3.720367325128478e-01
8.826416271089980e+03   3.719675318555447e-01
8.829894161110018e+03   3.595793442500830e-01
8.832772194416319e+03   3.469029877803998e-01
8.836541121021766e+03   3.409388426768905e-01
8.838700000755489e+03   3.405284984277092e-01
8.839396388078223e+03   3.403228379114107e-01
8.843188080933513e+03   3.400498427262335e-01
8.846020581740124e+03   3.405518094801026e-01
8.849835040845261e+03   3.473854919047477e-01
8.852644775402026e+03   3.616703845577793e-01
8.856482000757009e+03   3.767270457872662e-01
8.859620000757277e+03   3.624484926499208e-01
8.863128960668757e+03   3.475390627863499e-01
8.866394255079411e+03   3.415432307256856e-01
8.869775920580505e+03   3.412495424972134e-01
8.873068691499591e+03   3.419724712827515e-01
8.876422880492253e+03   3.427836644495224e-01
8.879743127919775e+03   3.436718250595793e-01
8.880540000759065e+03   3.441612358548674e-01
8.883069840404001e+03   3.441581990522325e-01
8.886417564339958e+03   3.509762931866178e-01
8.893092000760138e+03   3.839258974161494e-01
8.899766437180318e+03   3.460051049135321e-01
8.901460000760853e+03   3.429895114489559e-01
8.906440873600503e+03   3.387369365206488e-01
8.911237227670379e+03   3.413042630890679e-01
8.913115310020685e+03   3.423455038883906e-01
8.917945420943781e+03   3.450296578720178e-01
8.919789746440865e+03   3.460570040941593e-01
8.922380000762641e+03   3.475566614132847e-01
8.924653614217181e+03   3.454347012923586e-01
8.931361807490581e+03   3.502470495929980e-01
8.938070000763983e+03   3.865904858569470e-01
8.943300000764430e+03   3.482478804504084e-01
8.944778194037384e+03   3.404331374398040e-01
8.951486387310784e+03   3.365111515136181e-01
8.958194580584184e+03   3.438292215557844e-01
8.964220000766218e+03   3.505246822632558e-01
8.964902773857586e+03   3.504433053982322e-01
8.966508798538318e+03   3.502516412910493e-01
8.973258599095918e+03   3.494421855335055e-01
8.980008399653521e+03   3.487552176648379e-01
8.985140000768006e+03   3.586191027856546e-01
8.986758200211121e+03   3.618472217452324e-01
8.993508000768721e+03   4.140472024425687e-01
9.000257801326323e+03   3.611763865197518e-01
9.006060000769794e+03   3.488992642414928e-01
9.007007601883923e+03   3.473023908397024e-01
9.013757402441526e+03   3.497422389086295e-01
9.020507202999126e+03   3.523217964896209e-01
9.026980000771582e+03   3.548040336270670e-01
9.036380406994012e+03   3.546084394936516e-01
9.043182805439188e+03   3.544628906309819e-01
9.047900000773370e+03   3.544719241295759e-01
9.049985203884362e+03   3.525208501962511e-01
9.056787602329536e+03   3.632821333395617e-01
9.063590000774711e+03   4.226141307469024e-01
9.068820000775158e+03   3.669835531131952e-01
9.070392399219887e+03   3.533252750887917e-01
9.077194797665061e+03   3.427964253597043e-01
9.083997196110235e+03   3.495559816829614e-01
9.089740000776947e+03   3.554233296464463e-01
9.090799594555410e+03   3.556598493954429e-01
9.110660000778735e+03   3.601118729416720e-01
9.125023492348253e+03   3.590381772076258e-01
9.131580000780523e+03   3.585406437405826e-01
9.131892619456768e+03   3.583773882546555e-01
9.138761746565282e+03   3.549887287242234e-01
9.145630873673796e+03   3.737009153503807e-01
9.152500000782311e+03   4.550811700405998e-01
9.159369127890826e+03   3.741821961560844e-01
9.166238254999340e+03   3.556967481018055e-01
9.173107382107853e+03   3.594871327347796e-01
9.173420000784099e+03   3.596696151610573e-01
9.179976509216369e+03   3.611063357157794e-01
9.194340000785887e+03   3.642668044575339e-01
9.215260000787675e+03   3.613947742487499e-01
9.236180000789464e+03   3.634869973788346e-01
9.242866652878009e+03   3.630210379953570e-01
9.249824489856608e+03   3.625313411576414e-01
9.256782326835211e+03   3.623118062559303e-01
9.257100000791252e+03   3.636303903589469e-01
9.263740163813814e+03   3.892587176900933e-01
9.270698000792414e+03   4.987973088232095e-01
9.277655837771015e+03   3.841702787172443e-01
9.278020000793040e+03   3.824844203432439e-01
9.284613674749618e+03   3.580252957179936e-01
9.291571511728220e+03   3.616011820074846e-01
9.298529348706821e+03   3.654703153799015e-01
9.298940000794828e+03   3.656991355830673e-01
9.319860000796616e+03   3.680663732221295e-01
9.340780000798404e+03   3.697459815386999e-01
9.361700000800192e+03   3.712717520336521e-01
9.382620000801980e+03   3.716975918087512e-01
9.401381346687942e+03   3.710353250486152e-01
9.403540000803769e+03   3.709573382425591e-01
9.408458510217459e+03   3.681637860762849e-01
9.415535673746974e+03   3.644483840825073e-01
9.422612837276487e+03   3.948576367713864e-01
9.424460000805557e+03   4.279598386666107e-01
9.429690000806004e+03   5.274103824424305e-01
9.436767164335521e+03   3.997460801238620e-01
9.443844327865034e+03   3.684063697082370e-01
9.445380000807345e+03   3.690586833454550e-01
9.450921491394549e+03   3.700675125802889e-01
9.457695777383578e+03   3.716163874042783e-01
9.457998654924066e+03   3.716857368780148e-01
9.464815333240393e+03   3.732492411224532e-01
9.466300000809133e+03   3.738854386257274e-01
9.471934889097205e+03   3.755070732198472e-01
9.479054444954019e+03   5.279402297462112e-01
9.493293556667646e+03   5.291496173362282e-01
9.500413112524460e+03   3.760821626436145e-01
9.507532668381273e+03   3.742136367833499e-01
9.508140000812709e+03   3.741763622833321e-01
9.514652224238087e+03   3.750394614760816e-01
9.529060000814497e+03   3.769340289692403e-01
9.549980000816286e+03   3.777182446970033e-01
9.570900000818074e+03   3.790297888563208e-01
9.591820000819862e+03   3.793830758386291e-01
9.612740000821650e+03   3.798082631183791e-01
9.624553349815089e+03   3.773433357507101e-01
9.631798512567600e+03   3.758191939917267e-01
9.633660000823438e+03   3.755463363201841e-01
9.639043675320114e+03   3.729509006018172e-01
9.646288838072625e+03   4.191783061044408e-01
9.654580000825226e+03   5.781759974226670e-01
9.660779163577648e+03   4.186991849036675e-01
9.668024326330162e+03   3.726951566942322e-01
9.675269489082675e+03   3.767178941066847e-01
9.675500000827014e+03   3.768612575800571e-01
9.682514651835187e+03   3.784436523896293e-01
9.696420000828803e+03   3.815934329692368e-01
9.717340000830591e+03   3.837906486656932e-01
9.738260000832379e+03   3.832177452158640e-01
9.759180000834167e+03   3.851843052694909e-01
9.780100000835955e+03   3.850720308905365e-01
9.801020000837743e+03   3.863023353740004e-01
9.821940000839531e+03   3.879443622363481e-01
9.842860000841320e+03   3.870859645098125e-01
9.863780000843108e+03   3.891527769943120e-01
9.884700000844896e+03   3.871706264431780e-01
9.905620000846684e+03   3.897025175022980e-01
9.926540000848472e+03   3.899218660975022e-01
9.939497017779566e+03   3.901550780731830e-01
9.946979263547708e+03   3.902883874750785e-01
9.947460000850260e+03   3.905577621766598e-01
9.954461509315852e+03   3.939049530770658e-01
9.955139915195019e+03   3.968686371523591e-01
9.989300000853837e+03   5.867631869096003e-01
9.991872738156568e+03   4.843294712313800e-01
9.992610022268094e+03   4.579030905391327e-01
9.999354983924712e+03   3.845717496261166e-01
1.000010404368271e+04   3.845066596310938e-01
1.000759806509732e+04   3.893357371932906e-01
1.001022000085562e+04   3.912899448015432e-01
1.001509208651194e+04   3.917445315312253e-01
1.003114000085741e+04   3.932434217365445e-01
1.005206000085920e+04   3.949844021418154e-01
1.007298000086099e+04   3.958770006034828e-01
1.009390000086278e+04   3.954524788721612e-01
1.011482000086457e+04   3.969596425693458e-01
1.013574000086635e+04   3.976838009668178e-01
1.015666000086814e+04   3.984708559969340e-01
1.017758000086993e+04   3.987914846249602e-01
1.019850000087172e+04   3.980009977585759e-01
1.021942000087351e+04   4.002567309185137e-01
1.024034000087529e+04   4.001753760538931e-01
1.026126000087708e+04   4.021813469987331e-01
1.028218000087887e+04   4.034650401157114e-01
1.030310000088066e+04   4.026333497772542e-01
1.032402000088245e+04   4.019968147858238e-01
1.034494000088423e+04   4.024292010944712e-01
1.036586000088602e+04   4.038678670138400e-01
1.038678000088781e+04   4.054278148042997e-01
1.040770000088960e+04   4.057878092359042e-01
1.042862000089139e+04   4.064055798018641e-01
1.044954000089318e+04   4.072440863707225e-01
1.046000000089407e+04   4.062852354759668e-01
1.048074126835428e+04   4.043526971183062e-01
1.048615000089630e+04   4.038422221813018e-01
1.048863095149034e+04   4.037122191009568e-01
1.049652063462641e+04   4.045559027243332e-01
1.050441031776247e+04   5.389747555345942e-01
1.052018968403461e+04   5.388291491586414e-01
1.052807936717067e+04   4.028548198512553e-01
1.053596905030674e+04   4.011407205327438e-01
1.053845000090078e+04   4.010011584232285e-01
1.054385873344280e+04   4.017764289588082e-01
1.055414000090211e+04   4.032535611630258e-01
1.059075000090525e+04   4.085432495501967e-01
1.064305000090972e+04   4.085718303572297e-01
1.065874000091106e+04   4.092119631116357e-01
1.069535000091419e+04   4.106848560383153e-01
1.074765000091866e+04   4.126669938205713e-01
1.075288000091910e+04   4.128871998552739e-01
1.079995000092313e+04   4.148436727748889e-01
1.085225000092760e+04   4.155229845383577e-01
1.085748000092804e+04   4.154887010289768e-01
1.090455000093207e+04   4.151236734278901e-01
1.095162000093609e+04   4.166225445385124e-01
1.095685000093654e+04   4.167856743005263e-01


==> tex/build/figures/fit-cgale-sdss/south-residual-sdss.txt <==
# Data of showing the residual of J-PAS for south region for SDSS data.
# In Fig.A.1 it has shown in south panel with triangle.
# Regarding the raw data and where it is downloaded you can check 'INPUT.conf'.
# 
# 
# Project title: J-PAS: unprecedented precision in stellar populations of diffuse tidal features
# Git commit (that produced this dataset): 0b8f01e
# Git repository: https://gitlab.com/sepideh.esk/alba
# DOI (Journal): https://doi.org/10.1051/0004-6361/202558180
# DOI (Zenodo): https://doi.org/10.5281/zenodo.17674805
#
# Copyright (C) 2026 Sepideh Eskandarlou <sepideh.eskandarlou@gmail.com>
# Dataset is available under Creative Commons Attribution-ShareAlike (CC BY-SA).
# License URL: https://creativecommons.org/licenses/by-sa/4.0
# Column 1: wavelength           [nm  ,f64,] Effective Wavelength.
# Column 2: diff-mang-jpas-south [unit,f64,] Different between MaNGA under sample and J-PAS.
# Column 3: Flux-err-3           [cgs ,f64,] Wavelength Flux Density error
3.608040000000000e+03    1.803036119921261e+01  1.050101000000000e-02
4.671780000000000e+03   -1.249513482024531e+01  8.630225000000000e-03
6.141120000000000e+03    9.829926717861589e+00  9.519858000000001e-03
7.457890000000000e+03    4.037190209062342e+00  1.591033000000000e-02
8.922780000000001e+03   -3.656325815020760e+01  6.010733000000000e-02


==> tex/build/figures/fit-cgale-sdss/south-sdss.txt <==
# Data of showing the flux and its erros for south region for SDSS data.
# In Fig.4 it has shown in south panel with triangle.
# Regarding the raw data and where it is downloaded you can check 'INPUT.conf'.
# 
# 
# Project title: J-PAS: unprecedented precision in stellar populations of diffuse tidal features
# Git commit (that produced this dataset): 0b8f01e
# Git repository: https://gitlab.com/sepideh.esk/alba
# DOI (Journal): https://doi.org/10.1051/0004-6361/202558180
# DOI (Zenodo): https://doi.org/10.5281/zenodo.17674805
#
# Copyright (C) 2026 Sepideh Eskandarlou <sepideh.eskandarlou@gmail.com>
# Dataset is available under Creative Commons Attribution-ShareAlike (CC BY-SA).
# License URL: https://creativecommons.org/licenses/by-sa/4.0
# Column 1: wavelength [nm ,f64,] Effective Wavelength.
# Column 2: Flux-3     [cgs,f64,] Wavelength Flux Density
# Column 3: Flux-err-3 [cgs,f64,] Wavelength Flux Density error
3.608040000000000e+03   3.420429000000000e-02   1.050101000000000e-02
4.671780000000000e+03   1.567966000000000e-01   8.630225000000000e-03
6.141120000000000e+03   1.631004000000000e-01   9.519858000000001e-03
7.457890000000000e+03   2.801429000000000e-01   1.591033000000000e-02
8.922780000000001e+03   4.878942000000000e-01   6.010733000000000e-02


==> tex/build/figures/fit-cgale-sdss/west1-cgal-sdss.txt <==
# Data of showing the CGIALGE output for west1 region for SDSS data.
# In Fig.4 it has shown in west1 panel with gray line.
# Regarding the raw data and where it is downloaded you can check 'INPUT.conf'.
# 
# 
# Project title: J-PAS: unprecedented precision in stellar populations of diffuse tidal features
# Git commit (that produced this dataset): 0b8f01e
# Git repository: https://gitlab.com/sepideh.esk/alba
# DOI (Journal): https://doi.org/10.1051/0004-6361/202558180
# DOI (Zenodo): https://doi.org/10.5281/zenodo.17674805
#
# Copyright (C) 2026 Sepideh Eskandarlou <sepideh.eskandarlou@gmail.com>
# Dataset is available under Creative Commons Attribution-ShareAlike (CC BY-SA).
# License URL: https://creativecommons.org/licenses/by-sa/4.0
# Column 1: ARITH_1 [arith_unit_1,f64,] Column from arithmetic operation 1
# Column 2: Fnu     [mJy         ,f64,] 
3.007250000257045e+03   1.893173621001865e-03
3.017710000257939e+03   1.716482927246617e-03
3.028170000258833e+03   2.238594078682742e-03
3.043860000260174e+03   3.238920751515922e-03
3.064780000261962e+03   2.841113313865191e-03
3.071222192567498e+03   2.775904363445529e-03
3.073534144491449e+03   2.752334101217492e-03
3.075846096415401e+03   2.728798541041487e-03
3.078158048339351e+03   2.718289700135348e-03
3.080470000263304e+03   2.744776269996861e-03
3.082781952187256e+03   2.670574231500451e-03
3.085093904111206e+03   2.633267986978246e-03
3.085700000263751e+03   2.626924177518603e-03
3.087405856035158e+03   2.642248954375056e-03
3.089717807959109e+03   2.663194277421599e-03
3.106620000265539e+03   2.818103918718720e-03
3.127540000267327e+03   2.907893679733774e-03
3.148460000269115e+03   2.842049871710998e-03
3.169380000270903e+03   3.263021067475094e-03
3.190300000272691e+03   3.377274652999527e-03
3.211220000274479e+03   4.030034587128277e-03
3.227651166722039e+03   4.026543438968772e-03
3.230080875110708e+03   4.025957347164516e-03
3.232140000276268e+03   4.025447317900026e-03
3.232510583499377e+03   4.042442113277721e-03
3.234940291888046e+03   4.154171879605377e-03
3.237370000276715e+03   4.266540479664911e-03
3.239799708665383e+03   4.378486797912867e-03
3.242229417054052e+03   4.491072224321573e-03
3.244659125442721e+03   4.604113498795259e-03
3.247088833831390e+03   4.717510576227595e-03
3.253060000278056e+03   4.997701869826444e-03
3.273980000279844e+03   4.612620716079879e-03
3.294900000281632e+03   4.781580230333855e-03
3.315820000283420e+03   5.389507921465164e-03
3.324637130697855e+03   5.038724703770378e-03
3.327139848094648e+03   4.938361326136701e-03
3.329642565491442e+03   4.837930068370574e-03
3.332145282888236e+03   4.767266200073362e-03
3.334648000285029e+03   4.781389852290017e-03
3.336740000285208e+03   4.599872940808492e-03
3.337150717681823e+03   4.592268271987290e-03
3.339653435078617e+03   4.631149138074913e-03
3.340280028113309e+03   4.648322727608879e-03
3.342156152475411e+03   4.700462857836612e-03
3.342794521156574e+03   4.718249492492365e-03
3.344658869872204e+03   4.770274362889558e-03
3.345309014199839e+03   4.788445020891050e-03
3.347823507243106e+03   4.858952087371540e-03
3.350338000286371e+03   4.929949852900798e-03
3.352852493329636e+03   5.000410794965038e-03
3.355366986372901e+03   5.071362311971825e-03
3.357660000286996e+03   5.136341134166555e-03
3.357881479416167e+03   5.127032695161024e-03
3.360395972459432e+03   5.021152746357094e-03
3.378580000288785e+03   4.244452523212751e-03
3.399500000290573e+03   6.463605366869728e-03
3.420420000292361e+03   7.848378162520035e-03
3.441340000294149e+03   7.753131165469930e-03
3.462260000295937e+03   7.300621068283401e-03
3.483180000297725e+03   7.757011053020248e-03
3.504100000299513e+03   7.627320825587219e-03
3.525020000301301e+03   5.697538875959770e-03
3.545940000303090e+03   6.531539329808220e-03
3.566860000304878e+03   6.740254256591144e-03
3.587780000306666e+03   6.939504264765163e-03
3.608700000308454e+03   7.696933983695989e-03
3.629620000310242e+03   8.102003546495224e-03
3.650540000312030e+03   9.422638158760490e-03
3.671460000313818e+03   1.017734569691403e-02
3.692380000315607e+03   8.942904506150862e-03
3.713300000317395e+03   1.037633243630373e-02
3.734220000319183e+03   6.542677553264782e-03
3.755140000320971e+03   7.133476478679513e-03
3.776060000322759e+03   9.720819811063980e-03
3.796980000324547e+03   1.075451827271477e-02
3.807440000325441e+03   1.111962874804851e-02
3.817900000326335e+03   1.321272444350661e-02
3.828338427475479e+03   1.386175888925490e-02
3.831220320688662e+03   1.404219604210260e-02
3.831467006958569e+03   1.405766638999938e-02
3.833552726613963e+03   1.418863456630697e-02
3.834102213901846e+03   1.422320489057567e-02
3.834351255301048e+03   1.423889075192500e-02
3.836438545042638e+03   1.437200112720277e-02
3.836681306097054e+03   1.438791240482946e-02
3.836984107115029e+03   1.440797037800323e-02
3.837235503643526e+03   1.442481359091701e-02
3.838820000328124e+03   1.453385383385514e-02
3.839324363471312e+03   1.449405168089426e-02
3.839569479655022e+03   1.447445002257339e-02
3.839866000328213e+03   1.445050617234362e-02
3.840119751986003e+03   1.442982723430768e-02
3.840852745407842e+03   1.436949466121833e-02
3.842210181899986e+03   1.425872136305202e-02
3.842457653212991e+03   1.423882230615804e-02
3.842747893541396e+03   1.421550668649350e-02
3.843004000328481e+03   1.419488764512749e-02
3.843744059138203e+03   1.413452034498634e-02
3.845024184718630e+03   1.402564911381977e-02
3.845096000328660e+03   1.401939338045364e-02
3.845345826770960e+03   1.399756942498796e-02
3.845629786754580e+03   1.397270607673111e-02
3.845888248670960e+03   1.395009197287565e-02
3.846635372868564e+03   1.388523497978134e-02
3.847918638621384e+03   1.377481885103214e-02
3.847981818757335e+03   1.376932062492620e-02
3.848234000328928e+03   1.374725546903375e-02
3.848511679967764e+03   1.372273814816267e-02
3.848772497013438e+03   1.369953198636007e-02
3.849526686598925e+03   1.363223384134729e-02
3.850238483857115e+03   1.357025783324809e-02
3.850813092524137e+03   1.352218077236159e-02
3.850867637186009e+03   1.351769654995582e-02
3.851122173886897e+03   1.349688823104261e-02
3.851393573180948e+03   1.347480919840022e-02
3.851656745355916e+03   1.345335307640375e-02
3.852418000329286e+03   1.338982684174930e-02
3.853136862975359e+03   1.332706127259618e-02
3.853707546426890e+03   1.327631052970644e-02
3.853753455614683e+03   1.327224326758261e-02
3.854010347444866e+03   1.324961985556749e-02
3.854540993698394e+03   1.320394039865105e-02
3.855309314059647e+03   1.314045981919968e-02
3.855452782995599e+03   1.312879827667314e-02
3.856035242093603e+03   1.308108276557117e-02
3.856602000329644e+03   1.303278629379909e-02
3.856639274043357e+03   1.302951685866333e-02
3.856898521002835e+03   1.300643953215625e-02
3.858200627790008e+03   1.288470611038624e-02
3.858355087329334e+03   1.287025414851216e-02
3.858933621211847e+03   1.281766704841768e-02
3.859496454232398e+03   1.276969303372491e-02
3.859740000329912e+03   1.275000088118780e-02
3.859786694560803e+03   1.275251973683916e-02
3.861091941520369e+03   1.282761009824981e-02
3.861257391663069e+03   1.283678591205152e-02
3.861832000330091e+03   1.286647266377401e-02
3.862390908135151e+03   1.289170745092006e-02
3.862752801789478e+03   1.290648348303161e-02
3.863983255250730e+03   1.295615485158440e-02
3.864159695996803e+03   1.296417569114711e-02
3.864730379448335e+03   1.299278433768234e-02
3.865285362037905e+03   1.302424793918447e-02
3.865660601424900e+03   1.304678695394773e-02
3.867062000330538e+03   1.312570385640729e-02
3.867628758566580e+03   1.315050772290032e-02
3.868179815940658e+03   1.317072742999431e-02
3.868568401060320e+03   1.318367582196539e-02
3.869964304664273e+03   1.323327716370697e-02
3.870527137684823e+03   1.325810999169028e-02
3.871095680411054e+03   1.328691394068059e-02
3.871476200695742e+03   1.330832866848794e-02
3.872866608998008e+03   1.339810364321468e-02
3.873425516803067e+03   1.343522494574504e-02
3.874009760391260e+03   1.347052046297665e-02
3.874384000331163e+03   1.349011433581072e-02
3.875768913331742e+03   1.354216536179629e-02
3.876923840371466e+03   1.357791312913260e-02
3.877291799966585e+03   1.359112783822165e-02
3.878671217665476e+03   1.365212523334377e-02
3.879837920351672e+03   1.371814420092013e-02
3.880199599602006e+03   1.374162622139286e-02
3.880660000331700e+03   1.377426993797645e-02
3.881524278688023e+03   1.358288035341004e-02
3.882752000331879e+03   1.329925748664926e-02
3.883107399237428e+03   1.321116170201547e-02
3.884446209099210e+03   1.285982354832280e-02
3.885666080312085e+03   1.253746149776921e-02
3.885695717998810e+03   1.252979213688220e-02
3.886015198872849e+03   1.244767622794071e-02
3.886738577826507e+03   1.226505740270971e-02
3.887368139510398e+03   1.210877628582268e-02
3.888580160292292e+03   1.181180572719377e-02
3.888620788582391e+03   1.180193551279964e-02
3.888824297481902e+03   1.175260848196281e-02
3.889664433453186e+03   1.155183377459647e-02
3.890290069921585e+03   1.140702541400317e-02
3.891494240272498e+03   1.114734271477265e-02
3.891545859165971e+03   1.113703636316213e-02
3.891751723194776e+03   1.109699632239195e-02
3.892590289079863e+03   1.096538608195298e-02
3.893212000332773e+03   1.094472039202157e-02
3.894038596620386e+03   1.118084651571212e-02
3.894408320252705e+03   1.145674517241652e-02
3.894470929749551e+03   1.151728918929827e-02
3.894679148907650e+03   1.175067697735106e-02
3.895516144706542e+03   1.323765322805667e-02
3.896133930743961e+03   1.488168965960917e-02
3.896969947548750e+03   1.753856942748867e-02
3.897396000333131e+03   1.891145045850633e-02
3.897606574620524e+03   1.956350584042029e-02
3.898442000333220e+03   2.183165076914897e-02
3.899055861155148e+03   2.301062548107590e-02
3.899901298477116e+03   2.348026185078640e-02
3.900321070916711e+03   2.300811333840315e-02
3.900534000333399e+03   2.256296100714427e-02
3.901367855959898e+03   1.960447390753143e-02
3.901580000333488e+03   1.858592070912475e-02
3.901977791566336e+03   1.679985451094747e-02
3.902832649405481e+03   1.312080521542602e-02
3.903246141500290e+03   1.174131851425919e-02
3.903461426046274e+03   1.115682556821172e-02
3.904293711586577e+03   9.701109209910838e-03
3.904899721977524e+03   9.246370061272447e-03
3.905764000333846e+03   9.040147420189640e-03
3.906171212083871e+03   9.020456635861110e-03
3.906388851759148e+03   9.017939624681927e-03
3.907219567213255e+03   9.027891110993459e-03
3.908695351262211e+03   9.073095795198235e-03
3.909096282667451e+03   9.091258150997608e-03
3.909316277472022e+03   9.102250397661497e-03
3.910145422839933e+03   9.148692856806995e-03
3.910724353863537e+03   9.184128579350061e-03
3.911626702190576e+03   9.241420993403910e-03
3.912243703184896e+03   9.281129196234519e-03
3.913668265481472e+03   9.373196089985941e-03
3.914558053118941e+03   9.430801670028402e-03
3.916612177099406e+03   9.564237954824846e-03
3.917489404047306e+03   9.622335610542090e-03
3.919556088717341e+03   9.781911042757991e-03
3.922500000335276e+03   1.007378423342196e-02
3.925443911953211e+03   1.044154155338011e-02
3.928387823571146e+03   1.088422008624533e-02
3.931331735189081e+03   1.135453070025590e-02
3.932624410245173e+03   1.156162908282360e-02
3.934275646807016e+03   1.182659511523852e-02
3.935584807768168e+03   1.203700725223155e-02
3.938545205291163e+03   1.251423374343744e-02
3.941505602814159e+03   1.302712316276878e-02
3.943420000337064e+03   1.342195670218171e-02
3.944466000337154e+03   1.348670969534752e-02
3.947426397860149e+03   1.340811781754541e-02
3.950386795383145e+03   1.342589878297363e-02
3.953347192906140e+03   1.347805278959346e-02
3.956307590429135e+03   1.353065092257927e-02
3.960781625592990e+03   1.361036959618955e-02
3.963763219279635e+03   1.366364804752103e-02
3.964340000338852e+03   1.367405934128098e-02
3.966744812966280e+03   1.352766619466397e-02
3.969726406652923e+03   1.339528421984095e-02
3.972708000339568e+03   1.340278678144902e-02
3.975689594026212e+03   1.302835754184603e-02
3.978671187712856e+03   1.279345698529299e-02
3.981652781399501e+03   1.260778440852657e-02
3.983724541802323e+03   1.247870940754118e-02
3.984634375086145e+03   1.242192413854611e-02
3.985260000340641e+03   1.238284137991119e-02
3.986723406437126e+03   1.199100896248219e-02
3.989722271071929e+03   1.118613419818492e-02
3.992721135706732e+03   1.038858528607904e-02
3.995720000341535e+03   9.616688883112082e-03
3.998718864976337e+03   8.765128638155439e-03
3.999367439217777e+03   8.583519281031312e-03
4.001717729611140e+03   7.939142494821789e-03
4.002378079499051e+03   7.759059981986986e-03
4.004716594245943e+03   7.120650889128587e-03
4.005388719780326e+03   6.937317841001680e-03
4.006180000342429e+03   6.731268405733827e-03
4.007715458880746e+03   6.907868152443604e-03
4.008399360061601e+03   7.015575655312589e-03
4.011410000342876e+03   7.585374741788127e-03
4.014420640624151e+03   7.630901985070872e-03
4.017431280905425e+03   7.870544542820962e-03
4.020441921186700e+03   8.179901094109656e-03
4.023452561467975e+03   8.490898072716135e-03
4.027100000344217e+03   8.869003259011739e-03
4.034824673359473e+03   8.995478758628678e-03
4.037862005106084e+03   9.045437401777398e-03
4.040899336852695e+03   9.095995095653123e-03
4.043936668599305e+03   9.196445941619145e-03
4.046974000345916e+03   9.437699572399483e-03
4.048020000346005e+03   9.389458999821292e-03
4.050011332092527e+03   9.677840059653406e-03
4.053048663839137e+03   1.025982887252459e-02
4.055681869913412e+03   1.080926468046403e-02
4.056085995585748e+03   1.089379641324503e-02
4.058734902521986e+03   1.144877457231553e-02
4.059123327332359e+03   1.153028690809310e-02
4.061787935130558e+03   1.209221957477673e-02
4.064840967739131e+03   1.293510082394985e-02
4.067894000347704e+03   1.433796247487291e-02
4.068940000347793e+03   1.430080937562992e-02
4.070947032956277e+03   1.414093104733202e-02
4.074000065564850e+03   1.445605570428171e-02
4.077053098173423e+03   1.497085730077587e-02
4.080106130781996e+03   1.548917840184808e-02
4.089860000349581e+03   1.715615461208816e-02
4.110780000351369e+03   8.215256256808690e-03
4.131700000353158e+03   1.426963534226686e-02
4.134939216818379e+03   1.361446202122980e-02
4.137024936473774e+03   1.319137226766812e-02
4.138051912702409e+03   1.298269621933122e-02
4.140139202443999e+03   1.255786146531558e-02
4.140153515956864e+03   1.255494512584252e-02
4.141164608586439e+03   1.234888283159763e-02
4.143253468414226e+03   1.192539078979181e-02
4.143270137056385e+03   1.192205627425560e-02
4.144277304470469e+03   1.172382227665005e-02
4.146367734384452e+03   1.134235725347670e-02
4.146386758155905e+03   1.133906774985574e-02
4.147390000354499e+03   1.116938914820093e-02
4.149482000354677e+03   1.089791210322373e-02
4.149503379255425e+03   1.089650629582477e-02
4.150502696238528e+03   1.087280419692095e-02
4.152596266324904e+03   1.076804167326797e-02
4.152620000354946e+03   1.076281722698793e-02
4.153615392122558e+03   1.130623902624749e-02
4.155710532295130e+03   1.222483664716908e-02
4.155736621454466e+03   1.223813860837526e-02
4.156728088006588e+03   1.279423687391625e-02
4.158824798265356e+03   1.415232275000425e-02
4.158853242553986e+03   1.417133940290621e-02
4.159840783890618e+03   1.483360558127865e-02
4.161939064235582e+03   1.624561232451572e-02
4.161969863653507e+03   1.626636390759111e-02
4.165086484753027e+03   1.836969641483006e-02
4.173540000356734e+03   2.410928456524646e-02
4.194460000358522e+03   2.784792007408861e-02
4.198553666307894e+03   2.787123446451636e-02
4.201714249820908e+03   2.788917508977225e-02
4.204874833333924e+03   2.790724593314223e-02
4.208035416846938e+03   2.794458050968482e-02
4.211196000359952e+03   2.803646366065384e-02
4.214356583872967e+03   2.798016318286432e-02
4.215380000360310e+03   2.797956544151000e-02
4.217517167385982e+03   2.785548637258693e-02
4.220677750898997e+03   2.769083713633292e-02
4.223838334412012e+03   2.752572026615979e-02
4.236300000362098e+03   2.686832773820959e-02
4.244439498726559e+03   2.609033310634937e-02
4.247634624135891e+03   2.578295280496514e-02
4.248610938037347e+03   2.568880639226168e-02
4.250696657692741e+03   2.548747181556235e-02
4.250829749545223e+03   2.547464292987892e-02
4.251809203619071e+03   2.538077160298338e-02
4.253896493360661e+03   2.519536810048359e-02
4.254024874954554e+03   2.518537691599266e-02
4.255007469200796e+03   2.511585618971626e-02
4.257096329028582e+03   2.497126984686176e-02
4.257220000363886e+03   2.496078528770581e-02
4.258205734782520e+03   2.533165492197992e-02
4.260296164696502e+03   2.613296708367274e-02
4.260415125773218e+03   2.617965980924405e-02
4.261404000364244e+03   2.656037270636854e-02
4.263496000364423e+03   2.728654856749610e-02
4.263610251182550e+03   2.732435033686059e-02
4.264602265945969e+03   2.765553639959664e-02
4.266695836032344e+03   2.839473881504761e-02
4.266805376591882e+03   2.843481554387620e-02
4.267800531527693e+03   2.880258648819798e-02
4.269895671700265e+03   2.958701328937264e-02
4.270000502001214e+03   2.962639401384276e-02
4.270998797109418e+03   3.000168804859858e-02
4.273095507368185e+03   3.079121888758193e-02
4.274197062691142e+03   3.120668124944042e-02
4.276295343036106e+03   3.199932883723476e-02
4.277811013212861e+03   3.257291835282075e-02
4.278140000365674e+03   3.269753427511074e-02
4.281031260001333e+03   3.246005027116389e-02
4.284251506789805e+03   3.219704929872317e-02
4.287471753578277e+03   3.219342566048391e-02
4.290692000366747e+03   3.292482601812708e-02
4.293912247155219e+03   3.165838566254423e-02
4.297132493943691e+03   3.112515354778469e-02
4.299060000367463e+03   3.096188201214892e-02
4.300352740732164e+03   3.085997149559928e-02
4.303572987520634e+03   3.060792310023852e-02
4.319980000369251e+03   2.930897364487843e-02
4.340900000371039e+03   2.891991677006400e-02
4.361820000372827e+03   2.980154008457977e-02
4.382740000374615e+03   2.975544093055792e-02
4.403660000376403e+03   3.127125190327511e-02
4.424580000378191e+03   2.955363721678527e-02
4.445500000379980e+03   3.367856602210076e-02
4.466420000381768e+03   3.153255745524215e-02
4.487340000383556e+03   2.962697390208896e-02
4.508260000385344e+03   2.633807502593621e-02
4.526011652204733e+03   3.728662475650966e-02
4.529180000387132e+03   3.926024703579951e-02
4.529418739250556e+03   3.926867113828914e-02
4.532825826296380e+03   3.939388426477063e-02
4.536232913342203e+03   4.003436331040560e-02
4.539640000388026e+03   4.213099931283924e-02
4.543047087433850e+03   4.027810573135354e-02
4.546454174479672e+03   3.987771522601920e-02
4.549861261525496e+03   3.999436741689368e-02
4.549997428241762e+03   3.999922968212102e-02
4.550100000388920e+03   4.000289303412286e-02
4.553268348571320e+03   4.069765436351829e-02
4.553422571278843e+03   4.073152326826132e-02
4.556847714315923e+03   4.148493762727858e-02
4.560272857353003e+03   4.224130289208793e-02
4.563698000390083e+03   4.300177342202999e-02
4.567123143427162e+03   4.375973722723124e-02
4.570548286464244e+03   4.452180777258974e-02
4.571020000390708e+03   4.462703062120764e-02
4.573973429501322e+03   4.375677528321939e-02
4.577398572538403e+03   4.274428129555252e-02
4.591940000392497e+03   3.840677602091983e-02
4.612860000394285e+03   4.121778492194642e-02
4.633780000396073e+03   4.474805452645054e-02
4.654700000397861e+03   4.594369194602965e-02
4.662626289633034e+03   4.768190809311442e-02
4.666136217324710e+03   4.845546406154810e-02
4.669646145016386e+03   4.923181139061350e-02
4.673156072708062e+03   5.005625191094367e-02
4.675620000399649e+03   5.072710049326588e-02
4.676666000399739e+03   5.086614553290663e-02
4.680175928091416e+03   5.098227277181460e-02
4.683685855783092e+03   5.122810801477014e-02
4.687195783474768e+03   5.152059140743850e-02
4.690705711166445e+03   5.181426815230589e-02
4.696540000401437e+03   5.230410593554284e-02
4.717460000403225e+03   6.278652447541094e-02
4.738380000405014e+03   5.295468073157411e-02
4.759300000406802e+03   5.659028779907139e-02
4.780220000408590e+03   6.300237848754027e-02
4.801140000410378e+03   5.954426205941536e-02
4.822060000412166e+03   6.109409855645961e-02
4.842980000413954e+03   5.939914225081856e-02
4.857641077412361e+03   6.051059096123240e-02
4.861297808163386e+03   6.078949793379450e-02
4.863900000415742e+03   6.098849045977098e-02
4.864954538914410e+03   6.121561821509899e-02
4.868611269665434e+03   6.202039221913980e-02
4.872268000416458e+03   6.287181953602174e-02
4.875924731167483e+03   6.360541557820970e-02
4.879581461918507e+03   6.438555605804731e-02
4.883238192669530e+03   6.518378215018721e-02
4.884820000417531e+03   6.552987049133674e-02
4.886841152587876e+03   6.543136327013160e-02
4.886894923420554e+03   6.542873906869401e-02
4.890519864545648e+03   6.525140948681735e-02
4.894198576503419e+03   6.507060562291304e-02
4.897877288461190e+03   6.488928536687058e-02
4.901556000418961e+03   6.470806527836853e-02
4.905234712376732e+03   6.452339502930025e-02
4.905740000419319e+03   6.449809374320098e-02
4.908913424334503e+03   6.420786823065626e-02
4.912592136292275e+03   6.387050688388922e-02
4.916270848250047e+03   6.353178961915881e-02
4.926660000421107e+03   6.256785327429330e-02
4.947580000422895e+03   6.653025332824340e-02
4.968500000424683e+03   6.969462579574848e-02
4.989420000426471e+03   6.926811766279502e-02
5.010340000428259e+03   6.984765591359914e-02
5.031260000430048e+03   7.027266556207344e-02
5.052180000431836e+03   7.444086026299310e-02
5.069341622434841e+03   7.064323062659597e-02
5.073100000433624e+03   6.980325131823947e-02
5.073157716934783e+03   6.978606427221522e-02
5.076973811434725e+03   6.865962355320324e-02
5.080789905934666e+03   6.879687283867694e-02
5.084606000434607e+03   7.251421950345530e-02
5.088422094934549e+03   6.650466660547093e-02
5.092238189434491e+03   6.406581716751661e-02
5.094020000435412e+03   6.351973925202316e-02
5.096054283934433e+03   6.440465252161155e-02
5.099870378434374e+03   6.608072391648519e-02
5.114940000437200e+03   7.275064549784239e-02
5.132956071924355e+03   7.343039597798584e-02
5.135860000438988e+03   7.354034541379179e-02
5.136820054053282e+03   7.349196376752640e-02
5.140684036182209e+03   7.329679090536521e-02
5.144548018311135e+03   7.311483961306578e-02
5.148412000440062e+03   7.297197363400786e-02
5.152275982568989e+03   7.271960605173397e-02
5.156139964697914e+03   7.250621620421641e-02
5.156780000440776e+03   7.247313253995930e-02
5.160003946826841e+03   7.318866964617605e-02
5.163867928955769e+03   7.404870589032810e-02
5.171541885549142e+03   7.576424413899105e-02
5.175434914272699e+03   7.663835743033606e-02
5.177700000442564e+03   7.714826672662614e-02
5.179327942996255e+03   7.692615832087574e-02
5.183220971719812e+03   7.641900287267918e-02
5.187114000443370e+03   7.598173316951636e-02
5.191007029166926e+03   7.534725273497682e-02
5.194900057890483e+03   7.478246385653559e-02
5.198620000444353e+03   7.426526048366551e-02
5.198793086614040e+03   7.421513362667920e-02
5.202686115337598e+03   7.308585164755879e-02
5.219540000446141e+03   6.815088892035075e-02
5.221599157278595e+03   6.773296085608614e-02
5.225529868070861e+03   6.693297556548350e-02
5.229460578863128e+03   6.613081927765722e-02
5.230984895727866e+03   6.582442563258402e-02
5.233391289655394e+03   6.540275060660516e-02
5.234922671908017e+03   6.521843519153439e-02
5.237322000447662e+03   6.488946615606481e-02
5.238860448088166e+03   6.449321556516491e-02
5.240460000447929e+03   6.402350698336896e-02
5.241252711239928e+03   6.418450958490730e-02
5.242798224268317e+03   6.459872344611262e-02
5.245183422032194e+03   6.536691833555329e-02
5.246736000448465e+03   6.585313509175314e-02
5.249114132824461e+03   6.647824377687916e-02
5.250673776628615e+03   6.687744272313921e-02
5.253044843616727e+03   6.754102710326794e-02
5.254611552808765e+03   6.799783592447409e-02
5.258549328988915e+03   6.915467263845827e-02
5.261380000449717e+03   6.998866136746279e-02
5.262487105169064e+03   7.003598032335293e-02
5.282300000451505e+03   7.088648407797406e-02
5.303220000453293e+03   7.594676764665603e-02
5.324140000455081e+03   7.108976356388033e-02
5.345060000456870e+03   7.475833413592983e-02
5.365980000458658e+03   7.212228614054922e-02
5.386900000460446e+03   6.900796574568177e-02
5.407820000462234e+03   5.990543106996500e-02
5.428740000464022e+03   6.357651566688510e-02
5.449660000465810e+03   7.242993659404585e-02
5.470580000467598e+03   8.065356998527011e-02
5.491500000469387e+03   8.678690727006361e-02
5.512420000471175e+03   7.439768560717169e-02
5.533340000472963e+03   9.053462309273885e-02
5.554260000474751e+03   9.951268818499638e-02
5.575180000476539e+03   8.385798475523591e-02
5.596100000478327e+03   9.587701806589607e-02
5.617020000480115e+03   9.643473630710013e-02
5.637940000481904e+03   9.398351236385984e-02
5.658860000483692e+03   9.321275882517265e-02
5.679780000485480e+03   9.582999253656460e-02
5.700700000487268e+03   9.926172369954921e-02
5.721620000489056e+03   9.673953367729815e-02
5.742540000490844e+03   9.654150979656895e-02
5.763460000492632e+03   9.725450667471676e-02
5.784380000494421e+03   1.031811604471520e-01
5.805300000496209e+03   1.066859748583920e-01
5.826220000497997e+03   1.054644825978703e-01
5.847140000499785e+03   1.010154788838740e-01
5.868060000501573e+03   1.077744598054678e-01
5.888980000503361e+03   1.066556541904265e-01
5.909900000505149e+03   1.098783057136700e-01
5.930820000506938e+03   1.082263372608481e-01
5.951740000508726e+03   1.143078888955447e-01
5.972660000510514e+03   1.109218157690156e-01
5.993580000512302e+03   1.248880758530580e-01
6.014500000514090e+03   1.181092700263711e-01
6.035420000515878e+03   1.217494569393213e-01
6.056340000517666e+03   1.158951170514570e-01
6.077260000519454e+03   1.243218087037135e-01
6.098180000521243e+03   1.304361768808573e-01
6.119100000523031e+03   1.249542288645879e-01
6.127844347547238e+03   1.252680056931868e-01
6.132457260791767e+03   1.254336009596683e-01
6.137070174036297e+03   1.256008586065768e-01
6.140020000524819e+03   1.258172068066144e-01
6.141683087280826e+03   1.238922422243262e-01
6.146296000525355e+03   1.190239623029192e-01
6.150908913769885e+03   1.128247565873288e-01
6.155521827014416e+03   1.070895968458348e-01
6.160134740258944e+03   1.015076141987330e-01
6.160940000526607e+03   1.005315681324081e-01
6.164747653503473e+03   1.047720892167772e-01
6.181860000528395e+03   1.239671132198927e-01
6.202780000530183e+03   1.273253023623852e-01
6.223700000531971e+03   1.284292547161865e-01
6.244620000533760e+03   1.323583379835789e-01
6.265540000535548e+03   1.302397071424145e-01
6.286460000537336e+03   1.296463510038133e-01
6.307380000539124e+03   1.362625482358065e-01
6.328300000540912e+03   1.406047831910283e-01
6.349220000542700e+03   1.420634717530768e-01
6.370140000544488e+03   1.357078038841119e-01
6.391060000546277e+03   1.378961061276191e-01
6.411980000548065e+03   1.281742071165440e-01
6.432900000549853e+03   1.328939225209657e-01
6.453820000551641e+03   1.244642596028029e-01
6.474740000553429e+03   1.361408110097842e-01
6.495660000555217e+03   1.353684241456176e-01
6.516580000557005e+03   1.302382226358700e-01
6.537500000558794e+03   1.261501690840262e-01
6.558420000560582e+03   1.354050374204791e-01
6.570016914490742e+03   1.385103856362214e-01
6.574962686008872e+03   1.398410633641460e-01
6.579340000562370e+03   1.410236018267997e-01
6.579908457527004e+03   1.409082649282085e-01
6.582531232423105e+03   1.404054203034387e-01
6.584854229045133e+03   1.400993627919962e-01
6.587486424458413e+03   1.400395238913742e-01
6.589800000563264e+03   1.397016150397092e-01
6.592441616493721e+03   1.388188021202957e-01
6.594745772081395e+03   1.379354755989009e-01
6.597396808529029e+03   1.372177492716731e-01
6.599691543599524e+03   1.367317758345880e-01
6.600260000564158e+03   1.366158265542580e-01
6.602352000564338e+03   1.370334222680741e-01
6.604637315117656e+03   1.374799010868808e-01
6.607307192599646e+03   1.379987308591700e-01
6.609583086635786e+03   1.384467371214207e-01
6.612262384634952e+03   1.389782669498243e-01
6.617217576670262e+03   1.399645657060163e-01
6.621180000565946e+03   1.407552079585550e-01
6.622172768705569e+03   1.407573763957877e-01
6.642100000567734e+03   1.407964447983209e-01
6.663020000569522e+03   1.413895593356393e-01
6.683940000571311e+03   1.491375346705209e-01
6.704860000573099e+03   1.468409156064824e-01
6.725780000574887e+03   1.491573629061710e-01
6.746700000576675e+03   1.493354428675942e-01
6.767620000578463e+03   1.500469458927484e-01
6.788540000580251e+03   1.481677013178110e-01
6.809460000582039e+03   1.561919246676230e-01
6.828646151759584e+03   1.563775849988530e-01
6.830380000583827e+03   1.563940441387016e-01
6.833786613966047e+03   1.561271554228583e-01
6.838927076172511e+03   1.557234170631222e-01
6.844067538378975e+03   1.553814572722940e-01
6.844289049175039e+03   1.553730371804909e-01
6.849208000585437e+03   1.552176814833856e-01
6.849441287027974e+03   1.551981475877293e-01
6.851300000585616e+03   1.549722478563572e-01
6.854348462791901e+03   1.539425306294631e-01
6.854593524880909e+03   1.538739593356450e-01
6.859488924998364e+03   1.569978884676458e-01
6.859745762733843e+03   1.577308869517213e-01
6.864629387204827e+03   1.768414688669243e-01
6.864898000586778e+03   1.768743221840364e-01
6.866189105556676e+03   1.740573541020071e-01
6.869769849411291e+03   1.557468857154124e-01
6.870050238439713e+03   1.546740247139234e-01
6.871357829314670e+03   1.510305718023152e-01
6.872220000587404e+03   1.502773983131707e-01
6.875202476292648e+03   1.498199683853286e-01
6.876526553072667e+03   1.503376609728637e-01
6.880354714145583e+03   1.520200951746305e-01
6.881695276830661e+03   1.527023938518175e-01
6.885506951998518e+03   1.549480893182013e-01
6.886864000588656e+03   1.556175744375561e-01
6.892032724346653e+03   1.570888620466398e-01
6.893140000589192e+03   1.575192060053452e-01
6.897201448104647e+03   1.579617844192629e-01
6.902370171862642e+03   1.587164955409016e-01
6.907538895620638e+03   1.594748388495391e-01
6.914060000590980e+03   1.604342212156125e-01
6.934980000592768e+03   1.577744057617348e-01
6.955900000594556e+03   1.582211318058445e-01
6.964217929360188e+03   1.566325702108198e-01
6.969460447169405e+03   1.556263051887454e-01
6.974702964978624e+03   1.546166679241250e-01
6.976820000596344e+03   1.542307526584527e-01
6.979945482787843e+03   1.548747923901757e-01
6.985188000597060e+03   1.561176973023833e-01
6.990430518406279e+03   1.569278960407116e-01
6.995673036215498e+03   1.579009270825335e-01
6.997740000598133e+03   1.583077748429450e-01
7.000915554024716e+03   1.571678129434420e-01
7.003846602812670e+03   1.561137327545191e-01
7.006158071833934e+03   1.552809840474499e-01
7.008018042123458e+03   1.546099445960827e-01
7.009118952259618e+03   1.542123602905097e-01
7.013293531742796e+03   1.527033378508551e-01
7.014391301706564e+03   1.523092855182936e-01
7.018569021362136e+03   1.510652441387178e-01
7.018660000599921e+03   1.510561389109618e-01
7.019489500228125e+03   1.515493618529791e-01
7.019663651153511e+03   1.516669148905996e-01
7.023844510981476e+03   1.558838787504181e-01
7.024773625321543e+03   1.569839384192628e-01
7.024936000600457e+03   1.571699769260587e-01
7.029120000600815e+03   1.597879964070960e-01
7.030057750414961e+03   1.595036462908817e-01
7.030208350047405e+03   1.594301976705206e-01
7.034395490220154e+03   1.571891153463653e-01
7.035341875508380e+03   1.572413681628684e-01
7.035480699494351e+03   1.572726247238176e-01
7.039580000601709e+03   1.595669165472007e-01
7.039670979839493e+03   1.595755245700237e-01
7.040626000601798e+03   1.595420294684704e-01
7.040753048941297e+03   1.595232683090974e-01
7.044946469458833e+03   1.577043154180569e-01
7.045910125695217e+03   1.572984270914999e-01
7.046025398388245e+03   1.572558400523845e-01
7.050221959078171e+03   1.563287533710152e-01
7.051194250788635e+03   1.561926455947811e-01
7.056478375882054e+03   1.554888869871016e-01
7.060500000603497e+03   1.549542575100928e-01
7.061762500975473e+03   1.551008520179319e-01
7.081420000605285e+03   1.573935479288371e-01
7.102340000607073e+03   1.553943730342808e-01
7.123260000608861e+03   1.586302351851204e-01
7.144180000610650e+03   1.624547414656841e-01
7.165100000612438e+03   1.582239708771141e-01
7.186020000614226e+03   1.635206657761981e-01
7.206940000616014e+03   1.680594716740046e-01
7.227860000617802e+03   1.692171765955773e-01
7.248780000619590e+03   1.686293593381977e-01
7.269700000621378e+03   1.702897050007673e-01
7.290620000623167e+03   1.745563606221883e-01
7.311540000624955e+03   1.748549203427202e-01
7.332460000626743e+03   1.727509364903985e-01
7.353380000628531e+03   1.779508552111340e-01
7.367804682678903e+03   1.767031998164782e-01
7.373351012167092e+03   1.762193929309985e-01
7.374300000630319e+03   1.761364564356266e-01
7.378897341655282e+03   1.746399629157600e-01
7.384443671143472e+03   1.728727633401045e-01
7.389990000631660e+03   1.712239341567700e-01
7.395220000632107e+03   1.693435162153874e-01
7.395536330119849e+03   1.692463060101612e-01
7.401082659608039e+03   1.676638071092524e-01
7.406628989096229e+03   1.661200155831161e-01
7.412175318584417e+03   1.645709967093640e-01
7.416140000633895e+03   1.634602464728239e-01
7.437060000635684e+03   1.591048377057242e-01
7.441847730445387e+03   1.581435798965894e-01
7.447449797993542e+03   1.570148505040105e-01
7.453051865541698e+03   1.558824254916787e-01
7.457980000637472e+03   1.549380051586260e-01
7.458653933089853e+03   1.549686027477808e-01
7.464256000638008e+03   1.554006614038995e-01
7.469858068186164e+03   1.553503416601387e-01
7.475460135734319e+03   1.554774014523916e-01
7.478900000639260e+03   1.555941797010703e-01
7.481062203282474e+03   1.559978921772898e-01
7.486664270830630e+03   1.570463946658603e-01
7.499820000641048e+03   1.595195874922880e-01
7.520740000642836e+03   1.565153449505510e-01
7.541660000644624e+03   1.643402122404672e-01
7.562580000646412e+03   1.699825178507966e-01
7.583500000648201e+03   1.737567226328919e-01
7.604420000649989e+03   1.761852606230349e-01
7.625340000651777e+03   1.746348004694073e-01
7.632691078913927e+03   1.779527819613007e-01
7.638436809349038e+03   1.805549765800739e-01
7.643119677190897e+03   1.826816877634317e-01
7.644182539784150e+03   1.831654370618220e-01
7.645205396846291e+03   1.836318762790292e-01
7.646260000653565e+03   1.841203974073391e-01
7.648873258056989e+03   1.843209379704674e-01
7.649928270219260e+03   1.844202512381815e-01
7.650960547798579e+03   1.845295562234953e-01
7.654626838923082e+03   1.849464252934011e-01
7.655674000654371e+03   1.850329738056952e-01
7.656715698750867e+03   1.850924301368938e-01
7.660380419789172e+03   1.852097804422717e-01
7.661419731089482e+03   1.852655865052764e-01
7.662470849703154e+03   1.853431170455507e-01
7.666134000655265e+03   1.856877672608760e-01
7.667165461524592e+03   1.857672065745244e-01
7.667180000655353e+03   1.857680656340430e-01
7.668226000655442e+03   1.859577488309218e-01
7.671887581521356e+03   1.865373096843941e-01
7.672911191959703e+03   1.867030885335856e-01
7.673981151607732e+03   1.868853503735630e-01
7.677641162387448e+03   1.875606308292310e-01
7.678656922394814e+03   1.877547265239217e-01
7.679736302560018e+03   1.879618529518642e-01
7.683394743253541e+03   1.886660744216485e-01
7.685491453512306e+03   1.890703236927650e-01
7.688100000657141e+03   1.895737854426523e-01
7.689148324119633e+03   1.900161981606428e-01
7.691246604464595e+03   1.909024196291863e-01
7.709020000658929e+03   1.984469761134201e-01
7.729940000660717e+03   1.933656833039504e-01
7.750860000662506e+03   1.957532394376244e-01
7.771780000664294e+03   2.029070045683707e-01
7.792700000666082e+03   2.028287337808039e-01
7.813620000667870e+03   2.090809797980294e-01
7.834540000669658e+03   2.095998009593991e-01
7.855460000671446e+03   2.136933611262450e-01
7.876380000673234e+03   2.211695215978243e-01
7.897300000675023e+03   2.244762804046004e-01
7.918220000676811e+03   2.244079795851539e-01
7.939140000678599e+03   2.149147293645745e-01
7.960060000680387e+03   2.111786561142751e-01
7.980980000682175e+03   2.084864799649731e-01
8.001900000683963e+03   2.036095870387394e-01
8.022820000685751e+03   1.921036937253693e-01
8.043740000687540e+03   2.000629558474431e-01
8.064660000689328e+03   1.972848026520261e-01
8.083206524479006e+03   1.980841591175973e-01
8.085580000691116e+03   1.981865057461296e-01
8.089291393532503e+03   1.981014053069537e-01
8.095376262586001e+03   1.979610539970438e-01
8.101461131639497e+03   1.978361134342012e-01
8.106500000692904e+03   1.977706499175645e-01
8.107546000692993e+03   1.980588067176408e-01
8.113630869746490e+03   1.996100092130159e-01
8.119715738799987e+03   2.012125510572833e-01
8.125800607853485e+03   2.028362200593474e-01
8.127420000694692e+03   2.032691239094201e-01
8.131885476906981e+03   2.037710576374421e-01
8.148340000696480e+03   2.056271607555630e-01
8.169260000698268e+03   2.060788668255476e-01
8.190180000700057e+03   2.070790560480346e-01
8.211100000701845e+03   2.045712120784110e-01
8.232020000703633e+03   2.094086979154346e-01
8.252940000705421e+03   2.077946441319183e-01
8.273860000707209e+03   2.026145602863721e-01
8.294780000708997e+03   2.045705059347522e-01
8.315700000710785e+03   2.038340399612009e-01
8.336620000712574e+03   2.130814911522589e-01
8.357540000714362e+03   2.137917955440632e-01
8.378460000716150e+03   2.185169033505856e-01
8.399380000717938e+03   2.211911732473709e-01
8.420300000719726e+03   2.220138227650470e-01
8.441220000721514e+03   2.277956069528357e-01
8.462140000723302e+03   2.274126364249641e-01
8.483060000725091e+03   2.316064621017696e-01
8.503980000726879e+03   2.433106395427340e-01
8.524900000728667e+03   2.508865814357997e-01
8.545820000730455e+03   2.570392138410246e-01
8.566740000732243e+03   2.438279659080639e-01
8.587660000734031e+03   2.427680018511927e-01
8.608580000735819e+03   2.453747688375951e-01
8.629500000737607e+03   2.470196028730275e-01
8.650420000739396e+03   2.494562500605455e-01
8.671340000741184e+03   2.470972135123507e-01
8.691193804026325e+03   2.382313493294726e-01
8.692260000742972e+03   2.377525345137025e-01
8.697736353206023e+03   2.374921734303845e-01
8.703708121958687e+03   2.372067666661243e-01
8.704278902385720e+03   2.371794299146425e-01
8.710260091655562e+03   2.368974385102933e-01
8.710821451565420e+03   2.368722056311517e-01
8.713180000744760e+03   2.367693679122438e-01
8.716812061352439e+03   2.370311753978605e-01
8.717265299718749e+03   2.370621459953122e-01
8.717364000745118e+03   2.370688214419713e-01
8.723364031049316e+03   2.374539525433933e-01
8.723827474975900e+03   2.374850377193264e-01
8.723906549924817e+03   2.374903901041638e-01
8.729916000746191e+03   2.379130811384607e-01
8.730389650233052e+03   2.379447915935898e-01
8.730449099104515e+03   2.379487357651159e-01
8.732908197134204e+03   2.381064156983474e-01
8.734100000746548e+03   2.381829529144072e-01
8.736467970443065e+03   2.386015427986965e-01
8.736951825490203e+03   2.386887980083739e-01
8.736991648284213e+03   2.386960026807493e-01
8.739482148037827e+03   2.391526945381968e-01
8.743019940139942e+03   2.398053788086948e-01
8.743514000747353e+03   2.398949299884599e-01
8.743534197463912e+03   2.398985783906196e-01
8.746056098941448e+03   2.403473139901141e-01
8.749571909836819e+03   2.409666223264316e-01
8.750076176004504e+03   2.410565995618181e-01
8.751679674032748e+03   2.413459394900740e-01
8.752630049845071e+03   2.415198395317151e-01
8.755020000748336e+03   2.419650337790608e-01
8.756123879533694e+03   2.415281944958512e-01
8.756638351261656e+03   2.413248890796109e-01
8.758267755712135e+03   2.406781418942099e-01
8.759204000748694e+03   2.403035769877152e-01
8.763200526518809e+03   2.386811905759412e-01
8.764855837391526e+03   2.380058274256873e-01
8.765777951652319e+03   2.376306003612861e-01
8.769762701775959e+03   2.360197867024408e-01
8.771443919070914e+03   2.353454190786352e-01
8.772351902555942e+03   2.349826363703156e-01
8.773579730414383e+03   2.344933878961050e-01
8.775940000750124e+03   2.335491778391307e-01
8.778032000750303e+03   2.347703257930824e-01
8.778925853459563e+03   2.352870129306209e-01
8.780184297998832e+03   2.360112589035529e-01
8.784620082429692e+03   2.385592187503177e-01
8.785499804363186e+03   2.390672730434961e-01
8.786788865583283e+03   2.398137702716761e-01
8.791208164109081e+03   2.423865322454125e-01
8.793393433167732e+03   2.436672869194420e-01
8.796860000751913e+03   2.457140403054481e-01
8.797796245788471e+03   2.452557452836785e-01
8.799651226106806e+03   2.443418502784055e-01
8.799998000752181e+03   2.441697462306285e-01
8.804384327467860e+03   2.419641363900527e-01
8.806275419768710e+03   2.410095871379662e-01
8.806602568336632e+03   2.408448524559867e-01
8.812899613430611e+03   2.376898045742027e-01
8.813207135921080e+03   2.375359340464532e-01
8.817780000753701e+03   2.352528979359287e-01
8.819523807092515e+03   2.347866155421465e-01
8.819811703505531e+03   2.347106896064618e-01
8.826148000754416e+03   2.330421330356823e-01
8.826416271089980e+03   2.329694852317662e-01
8.829894161110018e+03   2.320074141515318e-01
8.832772194416319e+03   2.312058616143921e-01
8.836541121021766e+03   2.301721537085345e-01
8.838700000755489e+03   2.295841070027381e-01
8.839396388078223e+03   2.296039042812258e-01
8.843188080933513e+03   2.297130631559039e-01
8.846020581740124e+03   2.297957318833262e-01
8.849835040845261e+03   2.299172635065063e-01
8.852644775402026e+03   2.300221494555742e-01
8.856482000757009e+03   2.301578369875389e-01
8.859620000757277e+03   2.302244066662764e-01
8.863128960668757e+03   2.303621359737071e-01
8.866394255079411e+03   2.305034684852560e-01
8.869775920580505e+03   2.306597114945538e-01
8.873068691499591e+03   2.308135505759472e-01
8.876422880492253e+03   2.309704093255837e-01
8.879743127919775e+03   2.311258479061650e-01
8.880540000759065e+03   2.311636158428758e-01
8.883069840404001e+03   2.300252505582713e-01
8.886417564339958e+03   2.285278351132111e-01
8.893092000760138e+03   2.255664499100132e-01
8.899766437180318e+03   2.224773524357745e-01
8.901460000760853e+03   2.217027858948383e-01
8.906440873600503e+03   2.234947537131440e-01
8.911237227670379e+03   2.252349370914542e-01
8.913115310020685e+03   2.259173551088586e-01
8.917945420943781e+03   2.276749243401990e-01
8.919789746440865e+03   2.283469854336465e-01
8.922380000762641e+03   2.292918372555308e-01
8.924653614217181e+03   2.262603572031916e-01
8.931361807490581e+03   2.173145224877197e-01
8.938070000763983e+03   2.083907204243022e-01
8.943300000764430e+03   2.013036435874255e-01
8.944778194037384e+03   2.044076017490319e-01
8.951486387310784e+03   2.185724135839378e-01
8.958194580584184e+03   2.328000816304987e-01
8.964220000766218e+03   2.456177961203844e-01
8.964902773857586e+03   2.455285023169309e-01
8.966508798538318e+03   2.453183122042691e-01
8.973258599095918e+03   2.444325842836938e-01
8.980008399653521e+03   2.435432798259125e-01
8.985140000768006e+03   2.428814826348611e-01
8.986758200211121e+03   2.432981770044669e-01
8.993508000768721e+03   2.451017271804803e-01
9.000257801326323e+03   2.467398874188696e-01
9.006060000769794e+03   2.482054411348709e-01
9.007007601883923e+03   2.485071579037939e-01
9.013757402441526e+03   2.506819831234633e-01
9.020507202999126e+03   2.528630116828685e-01
9.026980000771582e+03   2.549601689270214e-01
9.036380406994012e+03   2.541621158974691e-01
9.043182805439188e+03   2.535812445682438e-01
9.047900000773370e+03   2.531769446318493e-01
9.049985203884362e+03   2.496557842411417e-01
9.056787602329536e+03   2.381716695416914e-01
9.063590000774711e+03   2.267271147024169e-01
9.068820000775158e+03   2.177409581615168e-01
9.070392399219887e+03   2.201322720317734e-01
9.077194797665061e+03   2.305747489739997e-01
9.083997196110235e+03   2.410772688377720e-01
9.089740000776947e+03   2.499694501164529e-01
9.090799594555410e+03   2.506959368321319e-01
9.110660000778735e+03   2.643752945486397e-01
9.125023492348253e+03   2.673141239953336e-01
9.131580000780523e+03   2.686606792695564e-01
9.131892619456768e+03   2.686534726733693e-01
9.138761746565282e+03   2.684946451949111e-01
9.145630873673796e+03   2.683688945526085e-01
9.152500000782311e+03   2.683394551932927e-01
9.159369127890826e+03   2.708257606404164e-01
9.166238254999340e+03   2.734170180195690e-01
9.173107382107853e+03   2.760503561816556e-01
9.173420000784099e+03   2.761703910882108e-01
9.179976509216369e+03   2.784992914765596e-01
9.194340000785887e+03   2.836226787987177e-01
9.215260000787675e+03   2.785423136844580e-01
9.236180000789464e+03   2.828562576951840e-01
9.242866652878009e+03   2.827338070342609e-01
9.249824489856608e+03   2.826049234094016e-01
9.256782326835211e+03   2.824749631046579e-01
9.257100000791252e+03   2.824710294081053e-01
9.263740163813814e+03   2.783794469788973e-01
9.270698000792414e+03   2.742037660732818e-01
9.277655837771015e+03   2.696706570923802e-01
9.278020000793040e+03   2.694395837052954e-01
9.284613674749618e+03   2.705202753203575e-01
9.291571511728220e+03   2.717081473176217e-01
9.298529348706821e+03   2.728992001880692e-01
9.298940000794828e+03   2.729695824339576e-01
9.319860000796616e+03   2.790072528037594e-01
9.340780000798404e+03   2.750374211595472e-01
9.361700000800192e+03   2.789728520013065e-01
9.382620000801980e+03   2.816851279619133e-01
9.401381346687942e+03   2.829106871126766e-01
9.403540000803769e+03   2.830518768593919e-01
9.408458510217459e+03   2.818231148396399e-01
9.415535673746974e+03   2.800498453039523e-01
9.422612837276487e+03   2.783213686937487e-01
9.424460000805557e+03   2.779070768354363e-01
9.429690000806004e+03   2.821441438534710e-01
9.436767164335521e+03   2.874968095268971e-01
9.443844327865034e+03   2.930114172451316e-01
9.445380000807345e+03   2.942214475761225e-01
9.450921491394549e+03   2.980224599816390e-01
9.457695777383578e+03   3.026814764114003e-01
9.457998654924066e+03   3.028900874146530e-01
9.464815333240393e+03   3.075921212156261e-01
9.466300000809133e+03   3.086181320704528e-01
9.471934889097205e+03   3.095180343627687e-01
9.479054444954019e+03   3.107307025868051e-01
9.486174000810832e+03   3.121534746985092e-01
9.487220000810921e+03   3.122800012689126e-01
9.493293556667646e+03   3.112930936017890e-01
9.500413112524460e+03   3.103397627548136e-01
9.507532668381273e+03   3.094561585753887e-01
9.508140000812709e+03   3.093806580033933e-01
9.514652224238087e+03   3.122785008596754e-01
9.529060000814497e+03   3.187162121157642e-01
9.549980000816286e+03   3.280234114409136e-01
9.570900000818074e+03   3.271198479590810e-01
9.591820000819862e+03   3.286060698965508e-01
9.612740000821650e+03   3.359966138508133e-01
9.624553349815089e+03   3.267290300894789e-01
9.631798512567600e+03   3.210196094003476e-01
9.633660000823438e+03   3.195497280580487e-01
9.639043675320114e+03   3.162066989296795e-01
9.646288838072625e+03   3.117666914086457e-01
9.653534000825137e+03   3.075160085505844e-01
9.654580000825226e+03   3.068208303679533e-01
9.660779163577648e+03   3.062104081832627e-01
9.668024326330162e+03   3.056991200187014e-01
9.675269489082675e+03   3.052580154633169e-01
9.675500000827014e+03   3.052439612739795e-01
9.682514651835187e+03   3.077626468502994e-01
9.696420000828803e+03   3.127752115961383e-01
9.717340000830591e+03   3.061978495442715e-01
9.738260000832379e+03   3.088660443631334e-01
9.759180000834167e+03   3.135258934797915e-01
9.780100000835955e+03   3.137237523983996e-01
9.801020000837743e+03   3.079941334664808e-01
9.821940000839531e+03   3.172964684006939e-01
9.842860000841320e+03   3.131337554327586e-01
9.863780000843108e+03   3.259112078707296e-01
9.884700000844896e+03   3.216794054004343e-01
9.905620000846684e+03   3.352670251445183e-01
9.926540000848472e+03   3.381300067520967e-01
9.939497017779566e+03   3.318793661228538e-01
9.946979263547708e+03   3.282523400564031e-01
9.947460000850260e+03   3.280189825825713e-01
9.954461509315852e+03   3.303794263002851e-01
9.955139915195019e+03   3.306096548038318e-01
9.961943755083996e+03   3.331044846043131e-01
9.962633936609634e+03   3.334010456933229e-01
9.968380000852048e+03   3.359298730563269e-01
9.969426000852138e+03   3.358033760396155e-01
9.970127958024248e+03   3.356347283410014e-01
9.976908246620280e+03   3.334634772511912e-01
9.977621979438865e+03   3.332797369696046e-01
9.984390492388426e+03   3.320253569230983e-01
9.985116000853479e+03   3.318693815473645e-01
9.989300000853837e+03   3.306958204029471e-01
9.991872738156568e+03   3.313115979933300e-01
9.992610022268094e+03   3.314920389509987e-01
9.999354983924712e+03   3.333786903748378e-01
1.000010404368271e+04   3.335996855165574e-01
1.000759806509732e+04   3.358213952479085e-01
1.001022000085562e+04   3.366004319220726e-01
1.001509208651194e+04   3.385219918142090e-01
1.003114000085741e+04   3.448755439249948e-01
1.005206000085920e+04   3.396265666961232e-01
1.007298000086099e+04   3.449619234223649e-01
1.009390000086278e+04   3.367290838203496e-01
1.011482000086457e+04   3.392052710948432e-01
1.013574000086635e+04   3.479310764057961e-01
1.015666000086814e+04   3.396439752252233e-01
1.017758000086993e+04   3.355582980126572e-01
1.019850000087172e+04   3.373338880927369e-01
1.021942000087351e+04   3.427006736079350e-01
1.024034000087529e+04   3.379290601379111e-01
1.026126000087708e+04   3.542395080330940e-01
1.028218000087887e+04   3.509089202892960e-01
1.030310000088066e+04   3.567511760272007e-01
1.032402000088245e+04   3.557888540604340e-01
1.034494000088423e+04   3.575745142108048e-01
1.036586000088602e+04   3.518824482099793e-01
1.038678000088781e+04   3.602408620408382e-01
1.040770000088960e+04   3.651764874861550e-01
1.042862000089139e+04   3.677408552028089e-01
1.044954000089318e+04   3.686524074896132e-01
1.046000000089407e+04   3.715122896735381e-01
1.048074126835428e+04   3.772116426985749e-01
1.048615000089630e+04   3.787041019931656e-01
1.048863095149034e+04   3.786789333668898e-01
1.049652063462641e+04   3.785994164056657e-01
1.050441031776247e+04   3.786909411370702e-01
1.051230000089854e+04   3.792689697483010e-01
1.052018968403461e+04   3.785207629321622e-01
1.052807936717067e+04   3.782579096235238e-01
1.053596905030674e+04   3.781666441524275e-01
1.053845000090078e+04   3.781381097917888e-01
1.054385873344280e+04   3.799268902099678e-01
1.055414000090211e+04   3.833359727820183e-01
1.059075000090525e+04   3.955696269196646e-01
1.064305000090972e+04   3.962078362588331e-01
1.065874000091106e+04   4.000737316296280e-01
1.069535000091419e+04   4.091653381539054e-01
1.074765000091866e+04   4.199437560853888e-01
1.075288000091910e+04   4.204895883343182e-01
1.079995000092313e+04   4.254226746546217e-01
1.085225000092760e+04   4.281806290819169e-01
1.085748000092804e+04   4.291498413307850e-01
1.090455000093207e+04   4.379316430619008e-01
1.095162000093609e+04   4.286485678108788e-01
1.095685000093654e+04   4.276033897961198e-01


==> tex/build/figures/fit-cgale-sdss/west1-residual-sdss.txt <==
# Data of showing the residual of J-PAS for west1 region for SDSS data.
# In Fig.A.1 it has shown in west1 panel with triangle.
# Regarding the raw data and where it is downloaded you can check 'INPUT.conf'.
# 
# 
# Project title: J-PAS: unprecedented precision in stellar populations of diffuse tidal features
# Git commit (that produced this dataset): 0b8f01e
# Git repository: https://gitlab.com/sepideh.esk/alba
# DOI (Journal): https://doi.org/10.1051/0004-6361/202558180
# DOI (Zenodo): https://doi.org/10.5281/zenodo.17674805
#
# Copyright (C) 2026 Sepideh Eskandarlou <sepideh.eskandarlou@gmail.com>
# Dataset is available under Creative Commons Attribution-ShareAlike (CC BY-SA).
# License URL: https://creativecommons.org/licenses/by-sa/4.0
# Column 1: wavelength           [nm  ,f64,] Effective Wavelength.
# Column 2: diff-mang-jpas-west1 [unit,f64,] Different between MaNGA under sample and J-PAS.
# Column 3: Flux-err-5           [cgs ,f64,] Wavelength Flux Density error
3.608040000000000e+03   -8.273555865212461e+01  7.619121000000000e-03
4.671780000000000e+03    7.399242460775676e+00  4.812822000000000e-03
6.141120000000000e+03   -1.227857014608280e+01  4.871233000000000e-03
7.457890000000000e+03    4.581066757401855e+00  9.572232999999999e-03
8.922780000000001e+03    5.328653367641055e+00  4.144356000000000e-02


==> tex/build/figures/fit-cgale-sdss/west1-sdss.txt <==
# Data of showing the flux and its erros for west1 region for SDSS data.
# In Fig.4 it has shown in west1 panel with triangle.
# Regarding the raw data and where it is downloaded you can check 'INPUT.conf'.
# 
# 
# Project title: J-PAS: unprecedented precision in stellar populations of diffuse tidal features
# Git commit (that produced this dataset): 0b8f01e
# Git repository: https://gitlab.com/sepideh.esk/alba
# DOI (Journal): https://doi.org/10.1051/0004-6361/202558180
# DOI (Zenodo): https://doi.org/10.5281/zenodo.17674805
#
# Copyright (C) 2026 Sepideh Eskandarlou <sepideh.eskandarlou@gmail.com>
# Dataset is available under Creative Commons Attribution-ShareAlike (CC BY-SA).
# License URL: https://creativecommons.org/licenses/by-sa/4.0
# Column 1: wavelength [nm ,f64,] Effective Wavelength.
# Column 2: Flux-5     [cgs,f64,] Wavelength Flux Density
# Column 3: Flux-err-5 [cgs,f64,] Wavelength Flux Density error
3.608040000000000e+03   1.373448000000000e-02   7.619121000000000e-03
4.671780000000000e+03   4.297971000000000e-02   4.812822000000000e-03
6.141120000000000e+03   1.356389000000000e-01   4.871233000000000e-03
7.457890000000000e+03   1.687311000000000e-01   9.572232999999999e-03
8.922780000000001e+03   2.395062000000000e-01   4.144356000000000e-02


==> tex/build/figures/fit-cgale-sdss/west2-cgal-sdss.txt <==
# Data of showing the CGIALGE output for west2 region for SDSS data.
# In Fig.4 it has shown in west2 panel with gray line.
# Regarding the raw data and where it is downloaded you can check 'INPUT.conf'.
# 
# 
# Project title: J-PAS: unprecedented precision in stellar populations of diffuse tidal features
# Git commit (that produced this dataset): 0b8f01e
# Git repository: https://gitlab.com/sepideh.esk/alba
# DOI (Journal): https://doi.org/10.1051/0004-6361/202558180
# DOI (Zenodo): https://doi.org/10.5281/zenodo.17674805
#
# Copyright (C) 2026 Sepideh Eskandarlou <sepideh.eskandarlou@gmail.com>
# Dataset is available under Creative Commons Attribution-ShareAlike (CC BY-SA).
# License URL: https://creativecommons.org/licenses/by-sa/4.0
# Column 1: ARITH_1 [arith_unit_1,f64,] Column from arithmetic operation 1
# Column 2: Fnu     [mJy         ,f64,] 
3.007250000257045e+03   2.237309981255026e-02
3.017710000257939e+03   2.245474762321068e-02
3.028170000258833e+03   2.203045310129894e-02
3.043860000260174e+03   2.420929080976193e-02
3.064780000261962e+03   2.387867345052471e-02
3.071222192567498e+03   2.387802240236505e-02
3.073534144491449e+03   2.387736396124884e-02
3.075846096415401e+03   2.387651524177455e-02
3.078158048339351e+03   2.387921424540279e-02
3.080470000263304e+03   2.389240490661885e-02
3.082781952187256e+03   2.387634306644398e-02
3.085093904111206e+03   2.387070257436667e-02
3.085700000263751e+03   2.387018406117172e-02
3.087405856035158e+03   2.395030504086464e-02
3.089717807959109e+03   2.405924681781996e-02
3.106620000265539e+03   2.486686957983108e-02
3.127540000267327e+03   2.540222572401340e-02
3.148460000269115e+03   2.593601769740085e-02
3.169380000270903e+03   2.638206609129515e-02
3.190300000272691e+03   2.680807401946985e-02
3.211220000274479e+03   2.744722708652104e-02
3.227651166722039e+03   2.784266655566061e-02
3.230080875110708e+03   2.790136390332754e-02
3.232140000276268e+03   2.795136847968090e-02
3.232510583499377e+03   2.795608817383692e-02
3.234940291888046e+03   2.801389596591354e-02
3.237370000276715e+03   2.814784738099809e-02
3.239799708665383e+03   2.807503667673885e-02
3.242229417054052e+03   2.807805706076376e-02
3.244659125442721e+03   2.810805059781931e-02
3.247088833831390e+03   2.813820344939530e-02
3.253060000278056e+03   2.821188880075725e-02
3.273980000279844e+03   2.831828101175506e-02
3.294900000281632e+03   2.915099586799070e-02
3.315820000283420e+03   2.930041773561600e-02
3.324637130697855e+03   2.896248131526222e-02
3.327139848094648e+03   2.886475813521984e-02
3.329642565491442e+03   2.876631787697771e-02
3.332145282888236e+03   2.867599202368822e-02
3.334648000285029e+03   2.861013354274895e-02
3.336740000285208e+03   2.849722475112611e-02
3.337150717681823e+03   2.851993580388209e-02
3.339653435078617e+03   2.868396489321676e-02
3.340280028113309e+03   2.872733612428836e-02
3.342156152475411e+03   2.885763849783507e-02
3.342794521156574e+03   2.890206653640182e-02
3.344658869872204e+03   2.903207253374235e-02
3.345309014199839e+03   2.907751390298627e-02
3.347823507243106e+03   2.925605996680696e-02
3.350338000286371e+03   2.944214426798301e-02
3.352852493329636e+03   2.961033076685134e-02
3.355366986372901e+03   2.978602603181316e-02
3.357660000286996e+03   2.994906487878867e-02
3.357881479416167e+03   2.994095644154349e-02
3.360395972459432e+03   2.984850163857097e-02
3.378580000288785e+03   2.915663117277899e-02
3.399500000290573e+03   3.091840367045665e-02
3.420420000292361e+03   3.202070053484093e-02
3.441340000294149e+03   3.238485979919115e-02
3.462260000295937e+03   3.312615093628186e-02
3.483180000297725e+03   3.320356955546682e-02
3.504100000299513e+03   3.344126962116453e-02
3.525020000301301e+03   3.305571904185359e-02
3.545940000303090e+03   3.384434158074681e-02
3.566860000304878e+03   3.450375618962122e-02
3.587780000306666e+03   3.475988625344460e-02
3.608700000308454e+03   3.546742241582727e-02
3.629620000310242e+03   3.584612124352438e-02
3.650540000312030e+03   3.658925775379653e-02
3.671460000313818e+03   3.775701932318024e-02
3.692380000315607e+03   3.778715809140299e-02
3.713300000317395e+03   3.943989789731854e-02
3.734220000319183e+03   3.769036447911032e-02
3.755140000320971e+03   3.781269747493673e-02
3.776060000322759e+03   3.915784808696047e-02
3.796980000324547e+03   4.028568953553868e-02
3.807440000325441e+03   4.054571101616079e-02
3.817900000326335e+03   4.255746030678557e-02
3.828338427475479e+03   4.250743746620615e-02
3.831220320688662e+03   4.249252051624682e-02
3.831467006958569e+03   4.249122128070942e-02
3.833552726613963e+03   4.248010102898347e-02
3.834102213901846e+03   4.247714293648121e-02
3.834351255301048e+03   4.247580445939202e-02
3.836438545042638e+03   4.246550132974290e-02
3.836681306097054e+03   4.246458003988306e-02
3.836984107115029e+03   4.246357322006122e-02
3.837235503643526e+03   4.246286596319072e-02
3.838820000328124e+03   4.246031762677804e-02
3.839324363471312e+03   4.240552529522901e-02
3.839569479655022e+03   4.237869564105560e-02
3.839866000328213e+03   4.234605949468506e-02
3.840119751986003e+03   4.231798309969561e-02
3.840852745407842e+03   4.223638623728856e-02
3.842210181899986e+03   4.208569912490377e-02
3.842457653212991e+03   4.205840304264365e-02
3.842747893541396e+03   4.202639154487615e-02
3.843004000328481e+03   4.199809962547186e-02
3.843744059138203e+03   4.191571717571327e-02
3.845024184718630e+03   4.176979241599719e-02
3.845096000328660e+03   4.176149094777779e-02
3.845345826770960e+03   4.173256049126783e-02
3.845629786754580e+03   4.169962175781980e-02
3.845888248670960e+03   4.166963947084024e-02
3.846635372868564e+03   4.158326790886516e-02
3.847918638621384e+03   4.143537843849409e-02
3.847981818757335e+03   4.142804493746507e-02
3.848234000328928e+03   4.139868061177310e-02
3.848511679967764e+03   4.136617481297870e-02
3.848772497013438e+03   4.133550221919495e-02
3.849526686598925e+03   4.124659570643286e-02
3.850238483857115e+03   4.116369238081039e-02
3.850813092524137e+03   4.109810173487701e-02
3.850867637186009e+03   4.109192950404003e-02
3.851122173886897e+03   4.106320371413302e-02
3.851393573180948e+03   4.103263945598682e-02
3.851656745355916e+03   4.100295569302308e-02
3.852418000329286e+03   4.091597027183008e-02
3.853136862975359e+03   4.083173318822386e-02
3.853707546426890e+03   4.076412592560184e-02
3.853753455614683e+03   4.075869558719748e-02
3.854010347444866e+03   4.072839944875594e-02
3.854540993698394e+03   4.066653648749965e-02
3.855309314059647e+03   4.057878707677363e-02
3.855452782995599e+03   4.056252810702776e-02
3.856035242093603e+03   4.049621342531098e-02
3.856602000329644e+03   4.043028104532143e-02
3.856639274043357e+03   4.042587566204731e-02
3.856898521002835e+03   4.039498450384794e-02
3.858200627790008e+03   4.023543138863928e-02
3.858355087329334e+03   4.021647423408137e-02
3.858933621211847e+03   4.014654189935454e-02
3.859496454232398e+03   4.008074612270629e-02
3.859740000329912e+03   4.005302757358378e-02
3.859786694560803e+03   4.006142627119973e-02
3.861091941520369e+03   4.029980330969037e-02
3.861257391663069e+03   4.032980324288581e-02
3.861832000330091e+03   4.043247022819106e-02
3.862390908135151e+03   4.052977748772014e-02
3.862752801789478e+03   4.059169328823949e-02
3.863983255250730e+03   4.080203213906154e-02
3.864159695996803e+03   4.083287378587754e-02
3.864730379448335e+03   4.093461221848683e-02
3.865285362037905e+03   4.103626931533639e-02
3.865660601424900e+03   4.110596488591264e-02
3.867062000330538e+03   4.136276317055124e-02
3.867628758566580e+03   4.146159819442314e-02
3.868179815940658e+03   4.155493984080320e-02
3.868568401060320e+03   4.161985242167614e-02
3.869964304664273e+03   4.185557003992472e-02
3.870527137684823e+03   4.195425714121483e-02
3.871095680411054e+03   4.205672967566403e-02
3.871476200695742e+03   4.212691350155479e-02
3.872866608998008e+03   4.239207350847208e-02
3.873425516803067e+03   4.249955905982156e-02
3.874009760391260e+03   4.260944946938854e-02
3.874384000331163e+03   4.267768945070059e-02
3.875768913331742e+03   4.291559896028052e-02
3.876923840371466e+03   4.310875570716126e-02
3.877291799966585e+03   4.317169370025606e-02
3.878671217665476e+03   4.341629979309437e-02
3.879837920351672e+03   4.363410598476414e-02
3.880199599602006e+03   4.370390436181200e-02
3.880660000331700e+03   4.379481925822264e-02
3.881524278688023e+03   4.379081744337172e-02
3.882752000331879e+03   4.377670326814995e-02
3.883107399237428e+03   4.376826128514303e-02
3.884446209099210e+03   4.372230004833971e-02
3.885666080312085e+03   4.367893820166893e-02
3.885695717998810e+03   4.367800601982329e-02
3.886015198872849e+03   4.366837212874101e-02
3.886738577826507e+03   4.364903278931340e-02
3.887368139510398e+03   4.363420066480368e-02
3.888580160292292e+03   4.360864444108387e-02
3.888620788582391e+03   4.360785285200612e-02
3.888824297481902e+03   4.360397349741096e-02
3.889664433453186e+03   4.359007682317260e-02
3.890290069921585e+03   4.358304472186515e-02
3.891494240272498e+03   4.357909203426873e-02
3.891545859165971e+03   4.357911573198777e-02
3.891751723194776e+03   4.357923837154105e-02
3.892590289079863e+03   4.357822746428115e-02
3.893212000332773e+03   4.357409881157380e-02
3.894038596620386e+03   4.356825479857907e-02
3.894408320252705e+03   4.356947697352097e-02
3.894470929749551e+03   4.357014134042701e-02
3.894679148907650e+03   4.357353977479494e-02
3.895516144706542e+03   4.361027764655583e-02
3.896133930743961e+03   4.366305726377030e-02
3.896969947548750e+03   4.375777537966624e-02
3.897396000333131e+03   4.380863795819782e-02
3.897606574620524e+03   4.383296338460163e-02
3.898442000333220e+03   4.391719386163630e-02
3.899055861155148e+03   4.395913155013290e-02
3.899901298477116e+03   4.396872622820511e-02
3.900321070916711e+03   4.394404834569531e-02
3.900534000333399e+03   4.392297311901693e-02
3.901367855959898e+03   4.379037718907482e-02
3.901580000333488e+03   4.374613669786579e-02
3.901977791566336e+03   4.383290905582608e-02
3.902832649405481e+03   4.403153283811340e-02
3.903246141500290e+03   4.414736612891230e-02
3.903461426046274e+03   4.421405010049993e-02
3.904293711586577e+03   4.450870669685750e-02
3.904899721977524e+03   4.474792133206176e-02
3.905764000333846e+03   4.509740969018236e-02
3.906171212083871e+03   4.525932385479361e-02
3.906388851759148e+03   4.534465511179155e-02
3.907219567213255e+03   4.566432948225214e-02
3.908695351262211e+03   4.623275222550092e-02
3.909096282667451e+03   4.639120655242646e-02
3.909316277472022e+03   4.647895005855578e-02
3.910145422839933e+03   4.681364809473207e-02
3.910724353863537e+03   4.704984606744197e-02
3.911626702190576e+03   4.741996581695544e-02
3.912243703184896e+03   4.767374630649207e-02
3.913668265481472e+03   4.826092273083905e-02
3.914558053118941e+03   4.862842150113116e-02
3.916612177099406e+03   4.947912319952182e-02
3.917489404047306e+03   4.984409515254014e-02
3.919556088717341e+03   5.072297823252245e-02
3.922500000335276e+03   5.202839465623434e-02
3.925443911953211e+03   5.250301355789146e-02
3.928387823571146e+03   5.303524174420739e-02
3.931331735189081e+03   5.358963186446725e-02
3.932624410245173e+03   5.383393054820021e-02
3.934275646807016e+03   5.414668924881364e-02
3.935584807768168e+03   5.439521191644416e-02
3.938545205291163e+03   5.495925580330455e-02
3.941505602814159e+03   5.555180398225563e-02
3.943420000337064e+03   5.598389657657245e-02
3.944466000337154e+03   5.650353208588471e-02
3.947426397860149e+03   5.777899100845595e-02
3.950386795383145e+03   5.913460571497783e-02
3.953347192906140e+03   6.052326692738007e-02
3.956307590429135e+03   6.191907515691809e-02
3.960781625592990e+03   6.404168699776266e-02
3.963763219279635e+03   6.546504683943248e-02
3.964340000338852e+03   6.574127806979448e-02
3.966744812966280e+03   6.677896643758888e-02
3.969726406652923e+03   6.811041678524296e-02
3.972708000339568e+03   6.955929707875534e-02
3.975689594026212e+03   7.071348294469518e-02
3.978671187712856e+03   7.198456514765542e-02
3.981652781399501e+03   7.330147956410191e-02
3.983724541802323e+03   7.422055991755035e-02
3.984634375086145e+03   7.462515944260707e-02
3.985260000340641e+03   7.490371890549373e-02
3.986723406437126e+03   7.394612839560191e-02
3.989722271071929e+03   7.197548622563028e-02
3.992721135706732e+03   7.000159651870282e-02
3.995720000341535e+03   6.803921094764696e-02
3.998718864976337e+03   6.600357431191660e-02
3.999367439217777e+03   6.556415939059593e-02
4.001717729611140e+03   6.397926146256858e-02
4.002378079499051e+03   6.353371720547613e-02
4.004716594245943e+03   6.195174539531766e-02
4.005388719780326e+03   6.149614381311779e-02
4.006180000342429e+03   6.096703128828645e-02
4.007715458880746e+03   6.250475817797070e-02
4.008399360061601e+03   6.321425883959389e-02
4.011410000342876e+03   6.642392000627657e-02
4.014420640624151e+03   6.922611264867316e-02
4.017431280905425e+03   7.219918834573036e-02
4.020441921186700e+03   7.524329951553867e-02
4.023452561467975e+03   7.830357744735596e-02
4.027100000344217e+03   8.203216814512770e-02
4.034824673359473e+03   8.532886356555384e-02
4.037862005106084e+03   8.663611376818191e-02
4.040899336852695e+03   8.795276562760831e-02
4.043936668599305e+03   8.961214899412413e-02
4.046974000345916e+03   9.223168922102380e-02
4.048020000346005e+03   9.224612060161154e-02
4.050011332092527e+03   8.870355362284782e-02
4.053048663839137e+03   8.423195610198690e-02
4.055681869913412e+03   8.062999237643531e-02
4.056085995585748e+03   8.007614864137561e-02
4.058734902521986e+03   7.643581145841048e-02
4.059123327332359e+03   7.590053376462973e-02
4.061787935130558e+03   7.221948549237411e-02
4.064840967739131e+03   6.810399138871437e-02
4.067894000347704e+03   6.431716750067953e-02
4.068940000347793e+03   6.268781284826799e-02
4.070947032956277e+03   6.540007397209675e-02
4.074000065564850e+03   6.989682010885133e-02
4.077053098173423e+03   7.454276804532552e-02
4.080106130781996e+03   7.921412578339315e-02
4.089860000349581e+03   9.430133684039931e-02
4.110780000351369e+03   7.193807310213851e-02
4.131700000353158e+03   8.941272761154578e-02
4.134939216818379e+03   8.439382261924776e-02
4.137024936473774e+03   8.114683230058126e-02
4.138051912702409e+03   7.954364182417940e-02
4.140139202443999e+03   7.627622051216586e-02
4.140153515956864e+03   7.625377282007852e-02
4.141164608586439e+03   7.466670705695216e-02
4.143253468414226e+03   7.138234695705536e-02
4.143270137056385e+03   7.135615556540063e-02
4.144277304470469e+03   6.977827634381069e-02
4.146367734384452e+03   6.660379240481935e-02
4.146386758155905e+03   6.657607127195719e-02
4.147390000354499e+03   6.514850721409565e-02
4.149482000354677e+03   6.219824593296832e-02
4.149503379255425e+03   6.216674226864924e-02
4.150502696238528e+03   6.065759486359455e-02
4.152596266324904e+03   5.729025222360162e-02
4.152620000354946e+03   5.724956848905833e-02
4.153615392122558e+03   5.918232601120682e-02
4.155710532295130e+03   6.317555978572437e-02
4.155736621454466e+03   6.322730662573466e-02
4.156728088006588e+03   6.524039486072403e-02
4.158824798265356e+03   6.966735074757636e-02
4.158853242553986e+03   6.972801544873744e-02
4.159840783890618e+03   7.183747315626311e-02
4.161939064235582e+03   7.633344654400570e-02
4.161969863653507e+03   7.639956054370015e-02
4.165086484753027e+03   8.310739356637799e-02
4.173540000356734e+03   1.014787229105757e-01
4.194460000358522e+03   1.139116974452380e-01
4.198553666307894e+03   1.142019105302841e-01
4.201714249820908e+03   1.144261232116780e-01
4.204874833333924e+03   1.146506303837348e-01
4.208035416846938e+03   1.148928397127491e-01
4.211196000359952e+03   1.151849828184606e-01
4.214356583872967e+03   1.153422771134235e-01
4.215380000360310e+03   1.154093023040604e-01
4.217517167385982e+03   1.154655083865271e-01
4.220677750898997e+03   1.155658854735712e-01
4.223838334412012e+03   1.156658915974697e-01
4.236300000362098e+03   1.160548997319575e-01
4.244439498726559e+03   1.147809432938889e-01
4.247634624135891e+03   1.142741598973572e-01
4.248610938037347e+03   1.141185492978793e-01
4.250696657692741e+03   1.137849338723786e-01
4.250829749545223e+03   1.137635922011445e-01
4.251809203619071e+03   1.136063592995821e-01
4.253896493360661e+03   1.132708054377288e-01
4.254024874954554e+03   1.132501818015548e-01
4.255007469200796e+03   1.130924656480232e-01
4.257096329028582e+03   1.127561558637344e-01
4.257220000363886e+03   1.127361022341712e-01
4.258205734782520e+03   1.121692376616411e-01
4.260296164696502e+03   1.109643257908468e-01
4.260415125773218e+03   1.108956672119415e-01
4.261404000364244e+03   1.103239874945173e-01
4.263496000364423e+03   1.091072841862840e-01
4.263610251182550e+03   1.090406100386711e-01
4.264602265945969e+03   1.084612372814392e-01
4.266695836032344e+03   1.072369259039706e-01
4.266805376591882e+03   1.071728025746532e-01
4.267800531527693e+03   1.065898312713228e-01
4.269895671700265e+03   1.053594294732086e-01
4.270000502001214e+03   1.052977466358513e-01
4.270998797109418e+03   1.047097539341235e-01
4.273095507368185e+03   1.034713076004995e-01
4.274197062691142e+03   1.028187616058792e-01
4.276295343036106e+03   1.015721436176382e-01
4.277811013212861e+03   1.006687002423720e-01
4.278140000365674e+03   1.004722728472886e-01
4.281031260001333e+03   9.822344976293110e-02
4.284251506789805e+03   9.570739851995654e-02
4.287471753578277e+03   9.341854513505922e-02
4.290692000366747e+03   9.179995434307425e-02
4.293912247155219e+03   8.831137551066248e-02
4.297132493943691e+03   8.548978295833128e-02
4.299060000367463e+03   8.393947020183232e-02
4.300352740732164e+03   8.582413632105343e-02
4.303572987520634e+03   9.053818368684485e-02
4.319980000369251e+03   1.149346868498251e-01
4.340900000371039e+03   1.225192684898808e-01
4.361820000372827e+03   1.238991259303835e-01
4.382740000374615e+03   1.255957740887574e-01
4.403660000376403e+03   1.279400033751483e-01
4.424580000378191e+03   1.265906894155837e-01
4.445500000379980e+03   1.301250326097858e-01
4.466420000381768e+03   1.261425887815503e-01
4.487340000383556e+03   1.290066085989548e-01
4.508260000385344e+03   1.206679121433013e-01
4.526011652204733e+03   1.103757594999361e-01
4.529180000387132e+03   1.085055287511872e-01
4.529418739250556e+03   1.083957627688851e-01
4.532825826296380e+03   1.068292513163795e-01
4.536232913342203e+03   1.057817611009477e-01
4.539640000388026e+03   1.062230514008692e-01
4.543047087433850e+03   1.025956563744916e-01
4.546454174479672e+03   1.004494386688928e-01
4.549861261525496e+03   9.882580491071162e-02
4.549997428241762e+03   9.876091929988619e-02
4.550100000388920e+03   9.871203247096427e-02
4.553268348571320e+03   1.042190478975564e-01
4.553422571278843e+03   1.044877786495823e-01
4.556847714315923e+03   1.104727394329817e-01
4.560272857353003e+03   1.165548208948521e-01
4.563698000390083e+03   1.228557930896735e-01
4.567123143427162e+03   1.286784356826425e-01
4.570548286464244e+03   1.347191782667783e-01
4.571020000390708e+03   1.355627486784962e-01
4.573973429501322e+03   1.356949315797648e-01
4.577398572538403e+03   1.358484542431113e-01
4.591940000392497e+03   1.364953228802999e-01
4.612860000394285e+03   1.387347662722197e-01
4.633780000396073e+03   1.405387843263657e-01
4.654700000397861e+03   1.446534402127611e-01
4.662626289633034e+03   1.458760003490101e-01
4.666136217324710e+03   1.464198606928075e-01
4.669646145016386e+03   1.469657540431870e-01
4.673156072708062e+03   1.475666443267722e-01
4.675620000399649e+03   1.480956717572023e-01
4.676666000399739e+03   1.482065411804261e-01
4.680175928091416e+03   1.481668968447100e-01
4.683685855783092e+03   1.482775997451977e-01
4.687195783474768e+03   1.484416677475608e-01
4.690705711166445e+03   1.486057519883839e-01
4.696540000401437e+03   1.488773945645424e-01
4.717460000403225e+03   1.597751208759143e-01
4.738380000405014e+03   1.517301134120610e-01
4.759300000406802e+03   1.536717508103082e-01
4.780220000408590e+03   1.625530857712575e-01
4.801140000410378e+03   1.576693182850979e-01
4.822060000412166e+03   1.620699643462562e-01
4.842980000413954e+03   1.587429765766472e-01
4.857641077412361e+03   1.613045121575287e-01
4.861297808163386e+03   1.619481616040848e-01
4.863900000415742e+03   1.624073870148257e-01
4.864954538914410e+03   1.626068099924207e-01
4.868611269665434e+03   1.633045635712815e-01
4.872268000416458e+03   1.640182247415244e-01
4.875924731167483e+03   1.646967868408468e-01
4.879581461918507e+03   1.653911869003605e-01
4.883238192669530e+03   1.660926380749616e-01
4.884820000417531e+03   1.663967600180573e-01
4.886841152587876e+03   1.661030202428985e-01
4.886894923420554e+03   1.660951876479925e-01
4.890519864545648e+03   1.655650101310605e-01
4.894198576503419e+03   1.650228548982532e-01
4.897877288461190e+03   1.644996056576137e-01
4.901556000418961e+03   1.640380374555660e-01
4.905234712376732e+03   1.633931072726656e-01
4.905740000419319e+03   1.633132129548203e-01
4.908913424334503e+03   1.627175789661643e-01
4.912592136292275e+03   1.620459390553002e-01
4.916270848250047e+03   1.613695187389000e-01
4.926660000421107e+03   1.594320771190070e-01
4.947580000422895e+03   1.688498766014225e-01
4.968500000424683e+03   1.723465605796639e-01
4.989420000426471e+03   1.726726265762256e-01
5.010340000428259e+03   1.730434972993496e-01
5.031260000430048e+03   1.715222790190354e-01
5.052180000431836e+03   1.713601595618272e-01
5.069341622434841e+03   1.501350702565512e-01
5.073100000433624e+03   1.454157206406063e-01
5.073157716934783e+03   1.453592217931195e-01
5.076973811434725e+03   1.416296766260614e-01
5.080789905934666e+03   1.396469473733649e-01
5.084606000434607e+03   1.426606238770423e-01
5.088422094934549e+03   1.320645522940515e-01
5.092238189434491e+03   1.264351667041604e-01
5.094020000435412e+03   1.246315847650594e-01
5.096054283934433e+03   1.288287959500906e-01
5.099870378434374e+03   1.367499350026189e-01
5.114940000437200e+03   1.684230421660571e-01
5.132956071924355e+03   1.745538628166373e-01
5.135860000438988e+03   1.755529166712615e-01
5.136820054053282e+03   1.755454465710768e-01
5.140684036182209e+03   1.755144858753366e-01
5.144548018311135e+03   1.755031324520129e-01
5.148412000440062e+03   1.755506635242914e-01
5.152275982568989e+03   1.754321584991996e-01
5.156139964697914e+03   1.753721664451031e-01
5.156780000440776e+03   1.753656255988986e-01
5.160003946826841e+03   1.764591738843824e-01
5.163867928955769e+03   1.777748277451381e-01
5.171541885549142e+03   1.804033216137940e-01
5.175434914272699e+03   1.817447327171496e-01
5.177700000442564e+03   1.825562084365489e-01
5.179327942996255e+03   1.825811277021283e-01
5.183220971719812e+03   1.878550461983713e-01
5.187114000443370e+03   2.079311749626824e-01
5.191007029166926e+03   1.879128857752938e-01
5.194900057890483e+03   1.826090364793601e-01
5.198620000444353e+03   1.825639339581224e-01
5.198793086614040e+03   1.825025755669363e-01
5.202686115337598e+03   1.811681887910042e-01
5.219540000446141e+03   1.752922054156613e-01
5.221599157278595e+03   1.747086649829755e-01
5.225529868070861e+03   1.735891652490037e-01
5.229460578863128e+03   1.726153285834691e-01
5.230984895727866e+03   1.733869904099615e-01
5.233391289655394e+03   1.878876511173448e-01
5.234922671908017e+03   2.150116762819358e-01
5.237322000447662e+03   2.492862857013521e-01
5.238860448088166e+03   2.321290682161004e-01
5.240460000447929e+03   2.011418311274140e-01
5.241252711239928e+03   1.863012832549789e-01
5.242798224268317e+03   1.741283206332311e-01
5.245183422032194e+03   1.715465326999292e-01
5.246736000448465e+03   1.720905389518028e-01
5.249114132824461e+03   1.729467331358987e-01
5.250673776628615e+03   1.734980485812002e-01
5.253044843616727e+03   1.744258580233106e-01
5.254611552808765e+03   1.750680774433571e-01
5.258549328988915e+03   1.766968742349099e-01
5.261380000449717e+03   1.778723376776607e-01
5.262487105169064e+03   1.778815571716245e-01
5.282300000451505e+03   1.780274085595201e-01
5.303220000453293e+03   1.862020398648198e-01
5.324140000455081e+03   1.824897641207588e-01
5.345060000456870e+03   1.865475826592261e-01
5.365980000458658e+03   1.835611255136164e-01
5.386900000460446e+03   1.802317652848858e-01
5.407820000462234e+03   1.742382351189818e-01
5.428740000464022e+03   1.773313939735646e-01
5.449660000465810e+03   1.837581324296075e-01
5.470580000467598e+03   1.890985064006661e-01
5.491500000469387e+03   1.960140886588771e-01
5.512420000471175e+03   1.829954660880545e-01
5.533340000472963e+03   1.997212745598060e-01
5.554260000474751e+03   2.051497503400048e-01
5.575180000476539e+03   1.930064191789414e-01
5.596100000478327e+03   2.057196980012004e-01
5.617020000480115e+03   2.066942066254495e-01
5.637940000481904e+03   2.046902378704851e-01
5.658860000483692e+03   2.035167288448157e-01
5.679780000485480e+03   2.073852853420921e-01
5.700700000487268e+03   2.122556291060774e-01
5.721620000489056e+03   2.089906888024472e-01
5.742540000490844e+03   2.095566773867551e-01
5.763460000492632e+03   2.113434552371265e-01
5.784380000494421e+03   2.158481550372959e-01
5.805300000496209e+03   2.198744571374037e-01
5.826220000497997e+03   2.191255223624208e-01
5.847140000499785e+03   2.167875408610185e-01
5.868060000501573e+03   2.230162605626550e-01
5.888980000503361e+03   2.223278426327233e-01
5.909900000505149e+03   2.249648294117576e-01
5.930820000506938e+03   2.235724878893234e-01
5.951740000508726e+03   2.304625264014512e-01
5.972660000510514e+03   2.285483317543702e-01
5.993580000512302e+03   2.421613023679171e-01
6.014500000514090e+03   2.352439611638985e-01
6.035420000515878e+03   2.396880628397169e-01
6.056340000517666e+03   2.352114711361994e-01
6.077260000519454e+03   2.433582483746528e-01
6.098180000521243e+03   2.495964725672765e-01
6.119100000523031e+03   2.452605444260175e-01
6.127844347547238e+03   2.455408341155209e-01
6.132457260791767e+03   2.456866800754097e-01
6.137070174036297e+03   2.458352844037898e-01
6.140020000524819e+03   2.462113441432372e-01
6.141683087280826e+03   2.449189195161469e-01
6.146296000525355e+03   2.425683933372322e-01
6.150908913769885e+03   2.368065372637680e-01
6.155521827014416e+03   2.322665844630581e-01
6.160134740258944e+03   2.281480421863254e-01
6.160940000526607e+03   2.274274878914013e-01
6.164747653503473e+03   2.308213402281560e-01
6.181860000528395e+03   2.462320880258068e-01
6.202780000530183e+03   2.491750626555640e-01
6.223700000531971e+03   2.504992747980808e-01
6.244620000533760e+03   2.552042116654784e-01
6.265540000535548e+03   2.528024146184967e-01
6.286460000537336e+03   2.524498910134845e-01
6.307380000539124e+03   2.601040618023980e-01
6.328300000540912e+03   2.645125190798669e-01
6.349220000542700e+03   2.675119974317579e-01
6.370140000544488e+03   2.620200111334428e-01
6.391060000546277e+03   2.643440495974003e-01
6.411980000548065e+03   2.555270458712752e-01
6.432900000549853e+03   2.573554576283451e-01
6.453820000551641e+03   2.533684859699890e-01
6.474740000553429e+03   2.651891279104320e-01
6.495660000555217e+03   2.651041976626912e-01
6.516580000557005e+03   2.605402839483498e-01
6.537500000558794e+03   2.540900948444177e-01
6.558420000560582e+03   2.672110321780682e-01
6.570016914490742e+03   2.706892535963426e-01
6.574962686008872e+03   2.721812097828225e-01
6.579340000562370e+03   2.735060877885703e-01
6.579908457527004e+03   2.733872652308259e-01
6.582531232423105e+03   2.728397302655107e-01
6.584854229045133e+03   2.723622703253806e-01
6.587486424458413e+03   2.718382880726196e-01
6.589800000563264e+03   2.691707405017596e-01
6.592441616493721e+03   2.686026783334302e-01
6.594745772081395e+03   2.681012475547543e-01
6.597396808529029e+03   2.675662949421777e-01
6.599691543599524e+03   2.671516693861125e-01
6.600260000564158e+03   2.670446346833146e-01
6.602352000564338e+03   2.676158149314689e-01
6.604637315117656e+03   2.681485200187460e-01
6.607307192599646e+03   2.687440946909888e-01
6.609583086635786e+03   2.692927994492834e-01
6.612262384634952e+03   2.699664210260323e-01
6.617217576670262e+03   2.712248219019623e-01
6.621180000565946e+03   2.722341822504295e-01
6.622172768705569e+03   2.721736008941287e-01
6.642100000567734e+03   2.709229780105793e-01
6.663020000569522e+03   2.730935567615287e-01
6.683940000571311e+03   2.819306793027595e-01
6.704860000573099e+03   2.794437213470539e-01
6.725780000574887e+03   2.838456766882335e-01
6.746700000576675e+03   2.837420705448987e-01
6.767620000578463e+03   2.870717257274293e-01
6.788540000580251e+03   2.833691439563840e-01
6.809460000582039e+03   2.909028383740749e-01
6.828646151759584e+03   2.885304328477633e-01
6.830380000583827e+03   2.883119872388857e-01
6.833786613966047e+03   2.855880891811785e-01
6.838927076172511e+03   2.814584930703863e-01
6.844067538378975e+03   2.773277453650160e-01
6.844289049175039e+03   2.771514514475782e-01
6.849208000585437e+03   2.732368881707934e-01
6.849441287027974e+03   2.730464533389180e-01
6.851300000585616e+03   2.715385178126615e-01
6.854348462791901e+03   2.674156226144409e-01
6.854593524880909e+03   2.671172183436004e-01
6.859488924998364e+03   2.737520113682013e-01
6.859745762733843e+03   2.757310837423649e-01
6.864629387204827e+03   3.283073743986292e-01
6.864898000586778e+03   3.282690618492906e-01
6.866189105556676e+03   3.195106415484850e-01
6.869769849411291e+03   2.649037498068217e-01
6.870050238439713e+03   2.616647491678661e-01
6.871357829314670e+03   2.504778481359327e-01
6.872220000587404e+03   2.478578235392805e-01
6.875202476292648e+03   2.492987816229363e-01
6.876526553072667e+03   2.520192966219801e-01
6.880354714145583e+03   2.602536654245387e-01
6.881695276830661e+03   2.631851760257573e-01
6.885506951998518e+03   2.716483417227080e-01
6.886864000588656e+03   2.746221114423595e-01
6.892032724346653e+03   2.855976177766351e-01
6.893140000589192e+03   2.879965052729044e-01
6.897201448104647e+03   2.901969213317103e-01
6.902370171862642e+03   2.930754078952849e-01
6.907538895620638e+03   2.959664183832363e-01
6.914060000590980e+03   2.996308444957979e-01
6.934980000592768e+03   2.996586755039527e-01
6.955900000594556e+03   3.003768335163101e-01
6.964217929360188e+03   2.988982704169044e-01
6.969460447169405e+03   2.979567938070798e-01
6.974702964978624e+03   2.970095734135718e-01
6.976820000596344e+03   2.966972518917357e-01
6.979945482787843e+03   2.977291774789849e-01
6.985188000597060e+03   2.999720750231913e-01
6.990430518406279e+03   3.008428598954188e-01
6.995673036215498e+03   3.022247166202223e-01
6.997740000598133e+03   3.028420962330906e-01
7.000915554024716e+03   3.019056259796506e-01
7.003846602812670e+03   3.010388253446837e-01
7.006158071833934e+03   3.003529540375654e-01
7.008018042123458e+03   2.997995797314473e-01
7.009118952259618e+03   2.994714197625037e-01
7.013293531742796e+03   2.982230455816537e-01
7.014391301706564e+03   2.978941449842175e-01
7.018569021362136e+03   2.966740407736027e-01
7.018660000599921e+03   2.966498956975285e-01
7.019489500228125e+03   2.969792281809351e-01
7.019663651153511e+03   2.970503329556827e-01
7.023844510981476e+03   2.989536947013502e-01
7.024773625321543e+03   2.994002680836590e-01
7.024936000600457e+03   2.994774919628372e-01
7.029120000600815e+03   3.011674315731660e-01
7.030057750414961e+03   3.014250759463385e-01
7.030208350047405e+03   3.014625769156756e-01
7.034395490220154e+03   3.024783715555302e-01
7.035341875508380e+03   3.027865966724381e-01
7.035480699494351e+03   3.028351332520470e-01
7.039580000601709e+03   3.044626856196981e-01
7.039670979839493e+03   3.044546142730744e-01
7.040626000601798e+03   3.043521970829701e-01
7.040753048941297e+03   3.043365388227764e-01
7.044946469458833e+03   3.036483190264970e-01
7.045910125695217e+03   3.034913329863259e-01
7.046025398388245e+03   3.034733842259931e-01
7.050221959078171e+03   3.029062400457230e-01
7.051194250788635e+03   3.027854681793609e-01
7.056478375882054e+03   3.021309259829493e-01
7.060500000603497e+03   3.016292013111293e-01
7.061762500975473e+03   3.019523772663939e-01
7.081420000605285e+03   3.070144229153178e-01
7.102340000607073e+03   3.047225162805238e-01
7.123260000608861e+03   3.091885268669761e-01
7.144180000610650e+03   3.130784778282444e-01
7.165100000612438e+03   3.096292773506510e-01
7.186020000614226e+03   3.168923044029592e-01
7.206940000616014e+03   3.223769433135931e-01
7.227860000617802e+03   3.241286607201229e-01
7.248780000619590e+03   3.240002464944037e-01
7.269700000621378e+03   3.248236956111895e-01
7.290620000623167e+03   3.297774955932478e-01
7.311540000624955e+03   3.320768759493835e-01
7.332460000626743e+03   3.285636577569515e-01
7.353380000628531e+03   3.344168023121847e-01
7.367804682678903e+03   3.344641637411574e-01
7.373351012167092e+03   3.344773073260249e-01
7.374300000630319e+03   3.344799000962793e-01
7.378897341655282e+03   3.331542625439642e-01
7.384443671143472e+03   3.319347941960855e-01
7.389990000631660e+03   3.318086884200359e-01
7.395220000632107e+03   3.288583123102615e-01
7.395536330119849e+03   3.286680851837061e-01
7.401082659608039e+03   3.264301472253526e-01
7.406628989096229e+03   3.245724601933940e-01
7.412175318584417e+03   3.227066298929036e-01
7.416140000633895e+03   3.213655932478455e-01
7.437060000635684e+03   3.149988220701255e-01
7.441847730445387e+03   3.145285979297802e-01
7.447449797993542e+03   3.139733761050943e-01
7.453051865541698e+03   3.134149394933524e-01
7.457980000637472e+03   3.131253420155439e-01
7.458653933089853e+03   3.132005379793297e-01
7.464256000638008e+03   3.144888563106846e-01
7.469858068186164e+03   3.139759315043610e-01
7.475460135734319e+03   3.141235407154533e-01
7.478900000639260e+03   3.143586505894937e-01
7.481062203282474e+03   3.148046768112676e-01
7.486664270830630e+03   3.159645990324208e-01
7.499820000641048e+03   3.187002722202726e-01
7.520740000642836e+03   3.187824231459806e-01
7.541660000644624e+03   3.270402661126787e-01
7.562580000646412e+03   3.351973686158939e-01
7.583500000648201e+03   3.376653443602160e-01
7.604420000649989e+03   3.411382652341015e-01
7.625340000651777e+03   3.402725988592989e-01
7.632691078913927e+03   3.443170131223779e-01
7.638436809349038e+03   3.474924435164151e-01
7.643119677190897e+03   3.500897742805026e-01
7.644182539784150e+03   3.506805258417461e-01
7.645205396846291e+03   3.512496008184087e-01
7.646260000653565e+03   3.518384957894350e-01
7.648873258056989e+03   3.521418254242665e-01
7.649928270219260e+03   3.522686438180549e-01
7.650960547798579e+03   3.523956137599521e-01
7.654626838923082e+03   3.528534370118018e-01
7.655674000654371e+03   3.529764981130755e-01
7.656715698750867e+03   3.530925927756928e-01
7.660380419789172e+03   3.534791868241607e-01
7.661419731089482e+03   3.535941754356268e-01
7.662470849703154e+03   3.537154886844330e-01
7.666134000655265e+03   3.541560360095300e-01
7.667165461524592e+03   3.542759097300200e-01
7.667180000655353e+03   3.542775373812751e-01
7.668226000655442e+03   3.545446890209475e-01
7.671887581521356e+03   3.554606364362544e-01
7.672911191959703e+03   3.557178342088433e-01
7.673981151607732e+03   3.559889350355699e-01
7.677641162387448e+03   3.569295699003339e-01
7.678656922394814e+03   3.571924733499945e-01
7.679736302560018e+03   3.574721732149915e-01
7.683394743253541e+03   3.584216379642349e-01
7.685491453512306e+03   3.589665938813680e-01
7.688100000657141e+03   3.596453670540418e-01
7.689148324119633e+03   3.603091446884663e-01
7.691246604464595e+03   3.616391877062139e-01
7.709020000658929e+03   3.729831940053162e-01
7.729940000660717e+03   3.643624872626184e-01
7.750860000662506e+03   3.714114803441093e-01
7.771780000664294e+03   3.791896035559722e-01
7.792700000666082e+03   3.800984221015435e-01
7.813620000667870e+03   3.875447446496584e-01
7.834540000669658e+03   3.887383015726505e-01
7.855460000671446e+03   3.972903637582248e-01
7.876380000673234e+03   4.052327108607017e-01
7.897300000675023e+03   4.105343173896070e-01
7.918220000676811e+03   4.105902636252441e-01
7.939140000678599e+03   4.036550984573057e-01
7.960060000680387e+03   4.000970012908208e-01
7.980980000682175e+03   3.965689826544603e-01
8.001900000683963e+03   3.877130079426855e-01
8.022820000685751e+03   3.766024904889269e-01
8.043740000687540e+03   3.879171029517641e-01
8.064660000689328e+03   3.830952492603243e-01
8.083206524479006e+03   3.864066626483068e-01
8.085580000691116e+03   3.868318127059241e-01
8.089291393532503e+03   3.869466908192892e-01
8.095376262586001e+03   3.871339308677806e-01
8.101461131639497e+03   3.873930571066515e-01
8.106500000692904e+03   3.877798453016444e-01
8.107546000692993e+03   3.879403660819021e-01
8.113630869746490e+03   3.883038085621663e-01
8.119715738799987e+03   3.888763326311903e-01
8.125800607853485e+03   3.895234487469068e-01
8.127420000694692e+03   3.896958482513474e-01
8.131885476906981e+03   3.917371813075279e-01
8.148340000696480e+03   3.993057752023288e-01
8.169260000698268e+03   4.005368950265705e-01
8.190180000700057e+03   4.026192250964407e-01
8.211100000701845e+03   3.990919360058062e-01
8.232020000703633e+03   4.010116639742725e-01
8.252940000705421e+03   3.950611884264567e-01
8.273860000707209e+03   3.894881321329336e-01
8.294780000708997e+03   3.987966216850025e-01
8.315700000710785e+03   3.951394107536183e-01
8.336620000712574e+03   4.075651077174811e-01
8.357540000714362e+03   4.110043866736957e-01
8.378460000716150e+03   4.238829473177770e-01
8.399380000717938e+03   4.252335056631792e-01
8.420300000719726e+03   4.262983132525866e-01
8.441220000721514e+03   4.298925210830152e-01
8.462140000723302e+03   4.274432541962548e-01
8.483060000725091e+03   4.305241829421163e-01
8.503980000726879e+03   4.452801446869383e-01
8.524900000728667e+03   4.545610612209439e-01
8.545820000730455e+03   4.606186629739176e-01
8.566740000732243e+03   4.523481735683487e-01
8.587660000734031e+03   4.489137989123758e-01
8.608580000735819e+03   4.519899987682689e-01
8.629500000737607e+03   4.548257945222076e-01
8.650420000739396e+03   4.608571827807794e-01
8.671340000741184e+03   4.618807828843221e-01
8.691193804026325e+03   4.488717897664407e-01
8.692260000742972e+03   4.481670632714541e-01
8.697736353206023e+03   4.488135987537971e-01
8.703708121958687e+03   4.495189241017126e-01
8.704278902385720e+03   4.495864799616218e-01
8.710260091655562e+03   4.503223205049569e-01
8.710821451565420e+03   4.503982478381106e-01
8.713180000744760e+03   4.507346744045979e-01
8.716812061352439e+03   4.511659263640215e-01
8.717265299718749e+03   4.512108104918394e-01
8.717364000745118e+03   4.512202227979625e-01
8.723364031049316e+03   4.516829023872769e-01
8.723827474975900e+03   4.517254973789864e-01
8.723906549924817e+03   4.517330168469769e-01
8.729916000746191e+03   4.523865038733835e-01
8.730389650233052e+03   4.524295162862682e-01
8.730449099104515e+03   4.524347259784042e-01
8.732908197134204e+03   4.526213471266675e-01
8.734100000746548e+03   4.527122115556366e-01
8.736467970443065e+03   4.532087036930589e-01
8.736951825490203e+03   4.533189836262776e-01
8.736991648284213e+03   4.533281791574246e-01
8.739482148037827e+03   4.539344536830667e-01
8.743019940139942e+03   4.548136005313234e-01
8.743514000747353e+03   4.549277440798900e-01
8.743534197463912e+03   4.549323439628269e-01
8.746056098941448e+03   4.554700301098522e-01
8.749571909836819e+03   4.561836868266995e-01
8.750076176004504e+03   4.562917970575544e-01
8.751679674032748e+03   4.566520293599956e-01
8.752630049845071e+03   4.568778636493639e-01
8.755020000748336e+03   4.574861049830130e-01
8.756123879533694e+03   4.572931676771050e-01
8.756638351261656e+03   4.572051446345766e-01
8.758267755712135e+03   4.569130165995384e-01
8.759204000748694e+03   4.567307820800752e-01
8.763200526518809e+03   4.558383793104571e-01
8.764855837391526e+03   4.554551580748376e-01
8.765777951652319e+03   4.552479861911080e-01
8.769762701775959e+03   4.544178196013803e-01
8.771443919070914e+03   4.540996381585504e-01
8.772351902555942e+03   4.539364064579533e-01
8.773579730414383e+03   4.537238987206812e-01
8.775940000750124e+03   4.532997537521138e-01
8.778032000750303e+03   4.544024215198622e-01
8.778925853459563e+03   4.548453182142770e-01
8.780184297998832e+03   4.554505136429315e-01
8.784620082429692e+03   4.575438174046401e-01
8.785499804363186e+03   4.579707880943154e-01
8.786788865583283e+03   4.586056684611631e-01
8.791208164109081e+03   4.608398132179043e-01
8.793393433167732e+03   4.619818880137767e-01
8.796860000751913e+03   4.638624932455614e-01
8.797796245788471e+03   4.634588286749967e-01
8.799651226106806e+03   4.626304969730060e-01
8.799998000752181e+03   4.624693561620526e-01
8.804384327467860e+03   4.602891405054675e-01
8.806275419768710e+03   4.593356341397795e-01
8.806602568336632e+03   4.591731433641588e-01
8.812899613430611e+03   4.561499432502764e-01
8.813207135921080e+03   4.560044176618921e-01
8.817780000753701e+03   4.538782273633654e-01
8.819523807092515e+03   4.529010776241189e-01
8.819811703505531e+03   4.527454703200430e-01
8.826148000754416e+03   4.493412519402306e-01
8.826416271089980e+03   4.491867475487971e-01
8.829894161110018e+03   4.470777691289100e-01
8.832772194416319e+03   4.453064821219236e-01
8.836541121021766e+03   4.430761411588280e-01
8.838700000755489e+03   4.418224373393549e-01
8.839396388078223e+03   4.418838379686371e-01
8.843188080933513e+03   4.422256230172754e-01
8.846020581740124e+03   4.424871439549019e-01
8.849835040845261e+03   4.428942863327506e-01
8.852644775402026e+03   4.432768823408597e-01
8.856482000757009e+03   4.437593691623217e-01
8.859620000757277e+03   4.439157492461716e-01
8.863128960668757e+03   4.449539059849787e-01
8.866394255079411e+03   4.459922099219668e-01
8.869775920580505e+03   4.471222170976691e-01
8.873068691499591e+03   4.482332552743082e-01
8.876422880492253e+03   4.493674166604376e-01
8.879743127919775e+03   4.504925849732190e-01
8.880540000759065e+03   4.507653578380726e-01
8.883069840404001e+03   4.485649291464319e-01
8.886417564339958e+03   4.457075432779821e-01
8.893092000760138e+03   4.401613764868561e-01
8.899766437180318e+03   4.339506312008422e-01
8.901460000760853e+03   4.324290596313087e-01
8.906440873600503e+03   4.377329939952206e-01
8.911237227670379e+03   4.429156233012279e-01
8.913115310020685e+03   4.449494379477127e-01
8.917945420943781e+03   4.501908828487795e-01
8.919789746440865e+03   4.521963849490530e-01
8.922380000762641e+03   4.550173325960660e-01
8.924653614217181e+03   4.486263831616303e-01
8.931361807490581e+03   4.298092474752395e-01
8.938070000763983e+03   4.111845325429716e-01
8.943300000764430e+03   3.960045650262023e-01
8.944778194037384e+03   4.019835718355180e-01
8.951486387310784e+03   4.294741090669561e-01
8.958194580584184e+03   4.571880710342696e-01
8.964220000766218e+03   4.821872300317372e-01
8.964902773857586e+03   4.817478553243717e-01
8.966508798538318e+03   4.807134031190369e-01
8.973258599095918e+03   4.763511973936113e-01
8.980008399653521e+03   4.719665056461700e-01
8.985140000768006e+03   4.687101677808742e-01
8.986758200211121e+03   4.692772097841825e-01
8.993508000768721e+03   4.719933833498305e-01
9.000257801326323e+03   4.737757441916304e-01
9.006060000769794e+03   4.756102409614594e-01
9.007007601883923e+03   4.769950025320092e-01
9.013757402441526e+03   4.870062771749630e-01
9.020507202999126e+03   4.970607692879713e-01
9.026980000771582e+03   5.067422056173677e-01
9.036380406994012e+03   5.026950458617724e-01
9.043182805439188e+03   4.997458817666986e-01
9.047900000773370e+03   4.976916138371827e-01
9.049985203884362e+03   4.905883847410908e-01
9.056787602329536e+03   4.674979781196943e-01
9.063590000774711e+03   4.447329158365965e-01
9.068820000775158e+03   4.262491617986423e-01
9.070392399219887e+03   4.318069951807513e-01
9.077194797665061e+03   4.563525213483304e-01
9.083997196110235e+03   4.811616938530352e-01
9.089740000776947e+03   5.021927523280663e-01
9.090799594555410e+03   5.036474049965186e-01
9.110660000778735e+03   5.310863475678148e-01
9.125023492348253e+03   5.254729003358551e-01
9.131580000780523e+03   5.228869244767407e-01
9.131892619456768e+03   5.223733253107314e-01
9.138761746565282e+03   5.110610201214503e-01
9.145630873673796e+03   4.998913186629033e-01
9.152500000782311e+03   4.892272656217013e-01
9.159369127890826e+03   5.022020420309024e-01
9.166238254999340e+03   5.157940993816932e-01
9.173107382107853e+03   5.296442389845261e-01
9.173420000784099e+03   5.302760552756799e-01
9.179976509216369e+03   5.393523055647927e-01
9.194340000785887e+03   5.593604513828726e-01
9.215260000787675e+03   5.443039200579012e-01
9.236180000789464e+03   5.529476546346168e-01
9.242866652878009e+03   5.471102933464453e-01
9.249824489856608e+03   5.410051038559684e-01
9.256782326835211e+03   5.348706099714876e-01
9.257100000791252e+03   5.346016626354463e-01
9.263740163813814e+03   5.249618265481474e-01
9.270698000792414e+03   5.155513854072856e-01
9.277655837771015e+03   5.040833875390160e-01
9.278020000793040e+03   5.035203812522572e-01
9.284613674749618e+03   5.124056304568626e-01
9.291571511728220e+03   5.220833109704568e-01
9.298529348706821e+03   5.318033743070529e-01
9.298940000794828e+03   5.323783014096681e-01
9.319860000796616e+03   5.512195031127884e-01
9.340780000798404e+03   5.497887012858456e-01
9.361700000800192e+03   5.614952124092948e-01
9.382620000801980e+03   5.610590029106135e-01
9.401381346687942e+03   5.558321897593193e-01
9.403540000803769e+03   5.552249196651933e-01
9.408458510217459e+03   5.471381122589341e-01
9.415535673746974e+03   5.354570701451420e-01
9.422612837276487e+03   5.240250210691251e-01
9.424460000805557e+03   5.212571849673304e-01
9.429690000806004e+03   5.298128782043081e-01
9.436767164335521e+03   5.390800671370951e-01
9.443844327865034e+03   5.492524817141793e-01
9.445380000807345e+03   5.515321859093231e-01
9.450921491394549e+03   5.610173880814138e-01
9.457695777383578e+03   5.726574329277510e-01
9.457998654924066e+03   5.731789359852336e-01
9.464815333240393e+03   5.849405243712178e-01
9.466300000809133e+03   5.875110415697435e-01
9.471934889097205e+03   5.898561308077456e-01
9.479054444954019e+03   5.941733546428225e-01
9.493293556667646e+03   5.948449149364237e-01
9.500413112524460e+03   5.902492216676936e-01
9.507532668381273e+03   5.869883078872041e-01
9.508140000812709e+03   5.867103610429670e-01
9.514652224238087e+03   5.898663181688264e-01
9.529060000814497e+03   5.968817184724846e-01
9.624553349815089e+03   5.850857068687393e-01
9.631798512567600e+03   5.714190054750694e-01
9.633660000823438e+03   5.678981595780683e-01
9.639043675320114e+03   5.582051291894711e-01
9.646288838072625e+03   5.455513949066729e-01
9.653534000825137e+03   5.340959345942085e-01
9.654580000825226e+03   5.319440185084612e-01
9.660779163577648e+03   5.385648815301798e-01
9.668024326330162e+03   5.475949727539754e-01
9.675269489082675e+03   5.571111110376634e-01
9.675500000827014e+03   5.574146416826060e-01
9.682514651835187e+03   5.657968812094641e-01
9.696420000828803e+03   5.825088853120288e-01
9.717340000830591e+03   5.915009624064440e-01
9.738260000832379e+03   5.907832404583955e-01
9.759180000834167e+03   5.989956135860700e-01
9.780100000835955e+03   5.991752342215575e-01
9.801020000837743e+03   5.998161640573575e-01
9.842860000841320e+03   5.984182811713161e-01
9.984390492388426e+03   5.954873481470682e-01
9.985116000853479e+03   5.943897097055370e-01
9.989300000853837e+03   5.863441701152127e-01
9.991872738156568e+03   5.904663488055349e-01
9.992610022268094e+03   5.916751989489070e-01


==> tex/build/figures/fit-cgale-sdss/west2-residual-sdss.txt <==
# Data of showing the residual of J-PAS for west2 region for SDSS data.
# In Fig.A.1 it has shown in west2 panel with triangle.
# Regarding the raw data and where it is downloaded you can check 'INPUT.conf'.
# 
# 
# Project title: J-PAS: unprecedented precision in stellar populations of diffuse tidal features
# Git commit (that produced this dataset): 0b8f01e
# Git repository: https://gitlab.com/sepideh.esk/alba
# DOI (Journal): https://doi.org/10.1051/0004-6361/202558180
# DOI (Zenodo): https://doi.org/10.5281/zenodo.17674805
#
# Copyright (C) 2026 Sepideh Eskandarlou <sepideh.eskandarlou@gmail.com>
# Dataset is available under Creative Commons Attribution-ShareAlike (CC BY-SA).
# License URL: https://creativecommons.org/licenses/by-sa/4.0
# Column 1: wavelength           [nm  ,f64,] Effective Wavelength.
# Column 2: diff-mang-jpas-west2 [unit,f64,] Different between MaNGA under sample and J-PAS.
# Column 3: Flux-err-6           [cgs ,f64,] Wavelength Flux Density error
3.608040000000000e+03    1.418154607887653e+01  9.086110000000000e-03
4.671780000000000e+03   -5.720467951906405e+00  5.574207000000000e-03
6.141120000000000e+03    4.579511527270238e+00  7.255130000000000e-03
7.457890000000000e+03    6.081133522868714e-01  1.318548000000000e-02
8.922780000000001e+03   -7.233813937753101e+00  5.031985000000000e-02


==> tex/build/figures/fit-cgale-sdss/west2-sdss.txt <==
# Data of showing the flux and its erros for west2 region for SDSS data.
# In Fig.4 it has shown in west2 panel with triangle.
# Regarding the raw data and where it is downloaded you can check 'INPUT.conf'.
# 
# 
# Project title: J-PAS: unprecedented precision in stellar populations of diffuse tidal features
# Git commit (that produced this dataset): 0b8f01e
# Git repository: https://gitlab.com/sepideh.esk/alba
# DOI (Journal): https://doi.org/10.1051/0004-6361/202558180
# DOI (Zenodo): https://doi.org/10.5281/zenodo.17674805
#
# Copyright (C) 2026 Sepideh Eskandarlou <sepideh.eskandarlou@gmail.com>
# Dataset is available under Creative Commons Attribution-ShareAlike (CC BY-SA).
# License URL: https://creativecommons.org/licenses/by-sa/4.0
# Column 1: wavelength [nm ,f64,] Effective Wavelength.
# Column 2: Flux-6     [cgs,f64,] Wavelength Flux Density
# Column 3: Flux-err-6 [cgs,f64,] Wavelength Flux Density error
3.608040000000000e+03   2.954947000000000e-02   9.086110000000000e-03
4.671780000000000e+03   1.446316000000000e-01   5.574207000000000e-03
6.141120000000000e+03   2.308212000000000e-01   7.255130000000000e-03
7.457890000000000e+03   3.369426000000000e-01   1.318548000000000e-02
8.922780000000001e+03   5.162868000000000e-01   5.031985000000000e-02


==> tex/build/figures/manga-jpas/cigale-sed-fitting-center-jpas.txt <==
# Data of plot showing the CIGALE SED fitting for J-PAS data over the central part of galaxy.
# In the upper panel of Fig.2 it has been shown with orange solid line.
# Regarding the raw data and where it is downloaded you can check 'INPUT.conf'.
# 
# 
# Project title: J-PAS: unprecedented precision in stellar populations of diffuse tidal features
# Git commit (that produced this dataset): 0b8f01e
# Git repository: https://gitlab.com/sepideh.esk/alba
# DOI (Journal): https://doi.org/10.1051/0004-6361/202558180
# DOI (Zenodo): https://doi.org/10.5281/zenodo.17674805
#
# Copyright (C) 2026 Sepideh Eskandarlou <sepideh.eskandarlou@gmail.com>
# Dataset is available under Creative Commons Attribution-ShareAlike (CC BY-SA).
# License URL: https://creativecommons.org/licenses/by-sa/4.0
# Column 1: Wavelength   [Angstrom                               ,f64,] Wavelength.
# Column 2: Fluxwavedens [10e-19 erg s-1 cm-2 Angstrom-1 arcsec-2,f32,] Wavelength flux density.
3.007250000257045e+03   2.382014e+01
3.017710000257939e+03   2.238835e+01
3.028170000258833e+03   2.367376e+01
3.043860000260174e+03   2.921587e+01
3.064780000261962e+03   2.658741e+01
3.071222192567498e+03   2.633782e+01
3.073534144491449e+03   2.624806e+01
3.075846096415401e+03   2.615829e+01
3.078158048339351e+03   2.607596e+01
3.080470000263304e+03   2.601484e+01
3.082781952187256e+03   2.589582e+01
3.085093904111206e+03   2.579796e+01
3.085700000263751e+03   2.577428e+01
3.087405856035158e+03   2.592184e+01
3.089717807959109e+03   2.612205e+01
3.106620000265539e+03   2.759079e+01
3.127540000267327e+03   2.788041e+01
3.148460000269115e+03   2.924059e+01
3.169380000270903e+03   2.943110e+01
3.190300000272691e+03   3.028696e+01
3.211220000274479e+03   3.131100e+01
3.227651166722039e+03   3.187863e+01
3.230080875110708e+03   3.196279e+01
3.232140000276268e+03   3.203444e+01
3.232510583499377e+03   3.205574e+01
3.234940291888046e+03   3.222951e+01
3.237370000276715e+03   3.249926e+01
3.239799708665383e+03   3.250877e+01
3.242229417054052e+03   3.261419e+01
3.244659125442721e+03   3.275375e+01
3.247088833831390e+03   3.289375e+01
3.253060000278056e+03   3.323824e+01
3.273980000279844e+03   3.234303e+01
3.294900000281632e+03   3.237256e+01
3.315820000283420e+03   3.383681e+01
3.324637130697855e+03   3.241261e+01
3.327139848094648e+03   3.200748e+01
3.329642565491442e+03   3.160210e+01
3.332145282888236e+03   3.121008e+01
3.334648000285029e+03   3.085643e+01
3.336740000285208e+03   3.047257e+01
3.337150717681823e+03   3.052194e+01
3.339653435078617e+03   3.086166e+01
3.340280028113309e+03   3.095014e+01
3.342156152475411e+03   3.121545e+01
3.342794521156574e+03   3.130577e+01
3.344658869872204e+03   3.156966e+01
3.345309014199839e+03   3.166173e+01
3.347823507243106e+03   3.201815e+01
3.350338000286371e+03   3.237530e+01
3.352852493329636e+03   3.273159e+01
3.355366986372901e+03   3.308862e+01
3.357660000286996e+03   3.341459e+01
3.357881479416167e+03   3.337204e+01
3.360395972459432e+03   3.288873e+01
3.378580000288785e+03   2.938014e+01
3.399500000290573e+03   3.578588e+01
3.420420000292361e+03   3.969812e+01
3.441340000294149e+03   3.905136e+01
3.462260000295937e+03   3.889331e+01
3.483180000297725e+03   3.918211e+01
3.504100000299513e+03   3.857247e+01
3.525020000301301e+03   3.374994e+01
3.545940000303090e+03   3.609058e+01
3.566860000304878e+03   3.656738e+01
3.587780000306666e+03   3.727323e+01
3.608700000308454e+03   3.882085e+01
3.629620000310242e+03   3.922183e+01
3.650540000312030e+03   4.162189e+01
3.671460000313818e+03   4.334772e+01
3.692380000315607e+03   4.064767e+01
3.713300000317395e+03   4.524250e+01
3.734220000319183e+03   3.690696e+01
3.755140000320971e+03   3.684959e+01
3.776060000322759e+03   4.118627e+01
3.796980000324547e+03   4.260122e+01
3.807440000325441e+03   4.338710e+01
3.817900000326335e+03   4.806631e+01
3.828338427475479e+03   4.821762e+01
3.831220320688662e+03   4.825942e+01
3.831467006958569e+03   4.826300e+01
3.833552726613963e+03   4.829325e+01
3.834102213901846e+03   4.830124e+01
3.834351255301048e+03   4.830486e+01
3.836438545042638e+03   4.833601e+01
3.836681306097054e+03   4.833985e+01
3.836984107115029e+03   4.834475e+01
3.837235503643526e+03   4.834890e+01
3.838820000328124e+03   4.837658e+01
3.839324363471312e+03   4.829288e+01
3.839569479655022e+03   4.825208e+01
3.839866000328213e+03   4.820259e+01
3.840119751986003e+03   4.816014e+01
3.840852745407842e+03   4.803722e+01
3.842210181899986e+03   4.781007e+01
3.842457653212991e+03   4.776881e+01
3.842747893541396e+03   4.772044e+01
3.843004000328481e+03   4.767773e+01
3.843744059138203e+03   4.755390e+01
3.845024184718630e+03   4.733739e+01
3.845096000328660e+03   4.732516e+01
3.845345826770960e+03   4.728261e+01
3.845629786754580e+03   4.723421e+01
3.845888248670960e+03   4.719017e+01
3.846635372868564e+03   4.706312e+01
3.847918638621384e+03   4.684541e+01
3.847981818757335e+03   4.683465e+01
3.848234000328928e+03   4.679168e+01
3.848511679967764e+03   4.674424e+01
3.848772497013438e+03   4.669959e+01
3.849526686598925e+03   4.657038e+01
3.850238483857115e+03   4.644924e+01
3.850813092524137e+03   4.635247e+01
3.850867637186009e+03   4.634332e+01
3.851122173886897e+03   4.630070e+01
3.851393573180948e+03   4.625532e+01
3.851656745355916e+03   4.621129e+01
3.852418000329286e+03   4.608316e+01
3.853136862975359e+03   4.596072e+01
3.853707546426890e+03   4.586304e+01
3.853753455614683e+03   4.585519e+01
3.854010347444866e+03   4.581133e+01
3.854540993698394e+03   4.572129e+01
3.855309314059647e+03   4.559230e+01
3.855452782995599e+03   4.556831e+01
3.856035242093603e+03   4.547074e+01
3.856602000329644e+03   4.537482e+01
3.856639274043357e+03   4.536846e+01
3.856898521002835e+03   4.532407e+01
3.858200627790008e+03   4.509810e+01
3.858355087329334e+03   4.507129e+01
3.858933621211847e+03   4.497167e+01
3.859496454232398e+03   4.487642e+01
3.859740000329912e+03   4.483575e+01
3.859786694560803e+03   4.484484e+01
3.861091941520369e+03   4.510155e+01
3.861257391663069e+03   4.513391e+01
3.861832000330091e+03   4.524518e+01
3.862390908135151e+03   4.535154e+01
3.862752801789478e+03   4.541959e+01
3.863983255250730e+03   4.565072e+01
3.864159695996803e+03   4.568434e+01
3.864730379448335e+03   4.579445e+01
3.865285362037905e+03   4.590343e+01
3.865660601424900e+03   4.597778e+01
3.867062000330538e+03   4.625275e+01
3.867628758566580e+03   4.636028e+01
3.868179815940658e+03   4.646282e+01
3.868568401060320e+03   4.653445e+01
3.869964304664273e+03   4.679341e+01
3.870527137684823e+03   4.690035e+01
3.871095680411054e+03   4.701032e+01
3.871476200695742e+03   4.708503e+01
3.872866608998008e+03   4.736404e+01
3.873425516803067e+03   4.747675e+01
3.874009760391260e+03   4.759276e+01
3.874384000331163e+03   4.766550e+01
3.875768913331742e+03   4.792415e+01
3.876923840371466e+03   4.813592e+01
3.877291799966585e+03   4.820435e+01
3.878671217665476e+03   4.846684e+01
3.879837920351672e+03   4.869637e+01
3.880199599602006e+03   4.876910e+01
3.880660000331700e+03   4.886311e+01
3.881524278688023e+03   4.854819e+01
3.882752000331879e+03   4.809480e+01
3.883107399237428e+03   4.796046e+01
3.884446209099210e+03   4.744434e+01
3.885666080312085e+03   4.697297e+01
3.885695717998810e+03   4.696161e+01
3.886015198872849e+03   4.683936e+01
3.886738577826507e+03   4.656429e+01
3.887368139510398e+03   4.632627e+01
3.888580160292292e+03   4.587010e+01
3.888620788582391e+03   4.585485e+01
3.888824297481902e+03   4.577853e+01
3.889664433453186e+03   4.546495e+01
3.890290069921585e+03   4.523372e+01
3.891494240272498e+03   4.479518e+01
3.891545859165971e+03   4.477650e+01
3.891751723194776e+03   4.470201e+01
3.892590289079863e+03   4.439680e+01
3.893212000332773e+03   4.416647e+01
3.894038596620386e+03   4.385464e+01
3.894408320252705e+03   4.371451e+01
3.894470929749551e+03   4.369083e+01
3.894679148907650e+03   4.361230e+01
3.895516144706542e+03   4.330232e+01
3.896133930743961e+03   4.308111e+01
3.896969947548750e+03   4.278990e+01
3.897396000333131e+03   4.264298e+01
3.897606574620524e+03   4.257031e+01
3.898442000333220e+03   4.227954e+01
3.899055861155148e+03   4.206123e+01
3.899901298477116e+03   4.174877e+01
3.900321070916711e+03   4.158640e+01
3.900534000333399e+03   4.150196e+01
3.901367855959898e+03   4.115932e+01
3.901580000333488e+03   4.106987e+01
3.901977791566336e+03   4.115799e+01
3.902832649405481e+03   4.135278e+01
3.903246141500290e+03   4.145319e+01
3.903461426046274e+03   4.150736e+01
3.904293711586577e+03   4.172717e+01
3.904899721977524e+03   4.189273e+01
3.905764000333846e+03   4.212576e+01
3.906171212083871e+03   4.223191e+01
3.906388851759148e+03   4.228760e+01
3.907219567213255e+03   4.249526e+01
3.908695351262211e+03   4.286333e+01
3.909096282667451e+03   4.296595e+01
3.909316277472022e+03   4.302278e+01
3.910145422839933e+03   4.323956e+01
3.910724353863537e+03   4.339248e+01
3.911626702190576e+03   4.363192e+01
3.912243703184896e+03   4.379593e+01
3.913668265481472e+03   4.417488e+01
3.914558053118941e+03   4.441166e+01
3.916612177099406e+03   4.495866e+01
3.917489404047306e+03   4.519288e+01
3.919556088717341e+03   4.575647e+01
3.922500000335276e+03   4.659266e+01
3.925443911953211e+03   4.745831e+01
3.928387823571146e+03   4.836242e+01
3.931331735189081e+03   4.928069e+01
3.932624410245173e+03   4.968421e+01
3.934275646807016e+03   5.019988e+01
3.935584807768168e+03   5.060889e+01
3.938545205291163e+03   5.153454e+01
3.941505602814159e+03   5.247839e+01
3.943420000337064e+03   5.312092e+01
3.944466000337154e+03   5.334277e+01
3.947426397860149e+03   5.383755e+01
3.950386795383145e+03   5.438187e+01
3.953347192906140e+03   5.494408e+01
3.956307590429135e+03   5.550694e+01
3.960781625592990e+03   5.635846e+01
3.963763219279635e+03   5.692653e+01
3.964340000338852e+03   5.703652e+01
3.966744812966280e+03   5.733804e+01
3.969726406652923e+03   5.773782e+01
3.972708000339568e+03   5.821039e+01
3.975689594026212e+03   5.848649e+01
3.978671187712856e+03   5.883528e+01
3.981652781399501e+03   5.921009e+01
3.983724541802323e+03   5.947088e+01
3.984634375086145e+03   5.958545e+01
3.985260000340641e+03   5.966425e+01
3.986723406437126e+03   5.852679e+01
3.989722271071929e+03   5.619436e+01
3.992721135706732e+03   5.386445e+01
3.995720000341535e+03   5.154554e+01
3.998718864976337e+03   4.918896e+01
3.999367439217777e+03   4.868037e+01
4.001717729611140e+03   4.684336e+01
4.002378079499051e+03   4.632758e+01
4.004716594245943e+03   4.450039e+01
4.005388719780326e+03   4.397523e+01
4.006180000342429e+03   4.336191e+01
4.007715458880746e+03   4.436985e+01
4.008399360061601e+03   4.483369e+01
4.011410000342876e+03   4.692493e+01
4.014420640624151e+03   4.875050e+01
4.017431280905425e+03   5.067616e+01
4.020441921186700e+03   5.263848e+01
4.023452561467975e+03   5.460283e+01
4.027100000344217e+03   5.698496e+01
4.034824673359473e+03   5.784979e+01
4.037862005106084e+03   5.819032e+01
4.040899336852695e+03   5.853345e+01
4.043936668599305e+03   5.912531e+01
4.046974000345916e+03   6.041850e+01
4.048020000346005e+03   6.020859e+01
4.050011332092527e+03   5.913868e+01
4.053048663839137e+03   5.820683e+01
4.055681869913412e+03   5.761384e+01
4.056085995585748e+03   5.752314e+01
4.058734902521986e+03   5.692842e+01
4.059123327332359e+03   5.684118e+01
4.061787935130558e+03   5.624313e+01
4.064840967739131e+03   5.563676e+01
4.067894000347704e+03   5.525429e+01
4.068940000347793e+03   5.491429e+01
4.070947032956277e+03   5.587532e+01
4.074000065564850e+03   5.756287e+01
4.077053098173423e+03   5.933163e+01
4.080106130781996e+03   6.110267e+01
4.089860000349581e+03   6.677103e+01
4.110780000351369e+03   3.903952e+01
4.131700000353158e+03   5.808609e+01
4.134939216818379e+03   5.526183e+01
4.137024936473774e+03   5.344191e+01
4.138051912702409e+03   5.254540e+01
4.140139202443999e+03   5.072248e+01
4.140153515956864e+03   5.070998e+01
4.141164608586439e+03   4.982659e+01
4.143253468414226e+03   4.800278e+01
4.143270137056385e+03   4.798826e+01
4.144277304470469e+03   4.711473e+01
4.146367734384452e+03   4.537300e+01
4.146386758155905e+03   4.535796e+01
4.147390000354499e+03   4.458940e+01
4.149482000354677e+03   4.300124e+01
4.149503379255425e+03   4.298396e+01
4.150502696238528e+03   4.214734e+01
4.152596266324904e+03   4.026413e+01
4.152620000354946e+03   4.024154e+01
4.153615392122558e+03   4.186497e+01
4.155710532295130e+03   4.524960e+01
4.155736621454466e+03   4.529288e+01
4.156728088006588e+03   4.696335e+01
4.158824798265356e+03   5.058654e+01
4.158853242553986e+03   5.063599e+01
4.159840783890618e+03   5.235381e+01
4.161939064235582e+03   5.600658e+01
4.161969863653507e+03   5.606021e+01
4.165086484753027e+03   6.148989e+01
4.173540000356734e+03   7.624116e+01
4.194460000358522e+03   8.303781e+01
4.198553666307894e+03   8.315238e+01
4.201714249820908e+03   8.324087e+01
4.204874833333924e+03   8.332947e+01
4.208035416846938e+03   8.342649e+01
4.211196000359952e+03   8.354723e+01
4.214356583872967e+03   8.360368e+01
4.215380000360310e+03   8.362962e+01
4.217517167385982e+03   8.340724e+01
4.220677750898997e+03   8.308650e+01
4.223838334412012e+03   8.276551e+01
4.236300000362098e+03   8.149667e+01
4.244439498726559e+03   8.049049e+01
4.247634624135891e+03   8.009480e+01
4.248610938037347e+03   7.997382e+01
4.250696657692741e+03   7.971523e+01
4.250829749545223e+03   7.969873e+01
4.251809203619071e+03   7.957724e+01
4.253896493360661e+03   7.931831e+01
4.254024874954554e+03   7.930239e+01
4.255007469200796e+03   7.918055e+01
4.257096329028582e+03   7.892144e+01
4.257220000363886e+03   7.890608e+01
4.258205734782520e+03   7.920448e+01
4.260296164696502e+03   7.983762e+01
4.260415125773218e+03   7.987367e+01
4.261404000364244e+03   8.017332e+01
4.263496000364423e+03   8.080695e+01
4.263610251182550e+03   8.084156e+01
4.264602265945969e+03   8.114207e+01
4.266695836032344e+03   8.177677e+01
4.266805376591882e+03   8.181000e+01
4.267800531527693e+03   8.211193e+01
4.269895671700265e+03   8.274791e+01
4.270000502001214e+03   8.277974e+01
4.270998797109418e+03   8.308290e+01
4.273095507368185e+03   8.371989e+01
4.274197062691142e+03   8.405470e+01
4.276295343036106e+03   8.469269e+01
4.277811013212861e+03   8.515375e+01
4.278140000365674e+03   8.525385e+01
4.281031260001333e+03   8.423106e+01
4.284251506789805e+03   8.309206e+01
4.287471753578277e+03   8.207431e+01
4.290692000366747e+03   8.140060e+01
4.293912247155219e+03   7.978891e+01
4.297132493943691e+03   7.852094e+01
4.299060000367463e+03   7.783478e+01
4.300352740732164e+03   7.822460e+01
4.303572987520634e+03   7.919739e+01
4.319980000369251e+03   8.416611e+01
4.340900000371039e+03   8.517591e+01
4.361820000372827e+03   8.521746e+01
4.382740000374615e+03   8.487550e+01
4.403660000376403e+03   8.639203e+01
4.424580000378191e+03   8.467492e+01
4.445500000379980e+03   8.800235e+01
4.466420000381768e+03   8.442632e+01
4.487340000383556e+03   8.084109e+01
4.508260000385344e+03   7.275838e+01
4.526011652204733e+03   8.526795e+01
4.529180000387132e+03   8.750649e+01
4.529418739250556e+03   8.745908e+01
4.532825826296380e+03   8.678424e+01
4.536232913342203e+03   8.633258e+01
4.539640000388026e+03   8.651194e+01
4.543047087433850e+03   8.497583e+01
4.546454174479672e+03   8.407005e+01
4.549861261525496e+03   8.338778e+01
4.549997428241762e+03   8.336058e+01
4.550100000388920e+03   8.334010e+01
4.553268348571320e+03   8.539143e+01
4.553422571278843e+03   8.549132e+01
4.556847714315923e+03   8.771164e+01
4.560272857353003e+03   9.002344e+01
4.563698000390083e+03   9.258998e+01
4.567123143427162e+03   9.447184e+01
4.570548286464244e+03   9.660816e+01
4.571020000390708e+03   9.691489e+01
4.573973429501322e+03   9.593558e+01
4.577398572538403e+03   9.479974e+01
4.591940000392497e+03   8.996609e+01
4.612860000394285e+03   9.325651e+01
4.633780000396073e+03   9.701762e+01
4.654700000397861e+03   9.763869e+01
4.662626289633034e+03   9.940322e+01
4.666136217324710e+03   1.001856e+02
4.669646145016386e+03   1.009687e+02
4.673156072708062e+03   1.017699e+02
4.675620000399649e+03   1.023672e+02
4.676666000399739e+03   1.024398e+02
4.680175928091416e+03   1.025498e+02
4.683685855783092e+03   1.027090e+02
4.687195783474768e+03   1.028857e+02
4.690705711166445e+03   1.030627e+02
4.696540000401437e+03   1.033571e+02
4.717460000403225e+03   1.146571e+02
4.738380000405014e+03   1.032887e+02
4.759300000406802e+03   1.062586e+02
4.780220000408590e+03   1.136037e+02
4.801140000410378e+03   1.080826e+02
4.822060000412166e+03   1.106790e+02
4.842980000413954e+03   1.079665e+02
4.857641077412361e+03   1.092135e+02
4.861297808163386e+03   1.095250e+02
4.863900000415742e+03   1.097468e+02
4.864954538914410e+03   1.099316e+02
4.868611269665434e+03   1.105733e+02
4.872268000416458e+03   1.112162e+02
4.875924731167483e+03   1.118574e+02
4.879581461918507e+03   1.124999e+02
4.883238192669530e+03   1.131431e+02
4.884820000417531e+03   1.134215e+02
4.886841152587876e+03   1.132027e+02
4.886894923420554e+03   1.131968e+02
4.890519864545648e+03   1.128040e+02
4.894198576503419e+03   1.124049e+02
4.897877288461190e+03   1.120058e+02
4.901556000418961e+03   1.116072e+02
4.905234712376732e+03   1.112056e+02
4.905740000419319e+03   1.111506e+02
4.908913424334503e+03   1.106633e+02
4.912592136292275e+03   1.100982e+02
4.916270848250047e+03   1.095326e+02
4.926660000421107e+03   1.079323e+02
4.947580000422895e+03   1.128120e+02
4.968500000424683e+03   1.155660e+02
4.989420000426471e+03   1.151962e+02
5.010340000428259e+03   1.146174e+02
5.031260000430048e+03   1.137643e+02
5.052180000431836e+03   1.161865e+02
5.069341622434841e+03   1.088336e+02
5.073100000433624e+03   1.072194e+02
5.073157716934783e+03   1.071874e+02
5.076973811434725e+03   1.050751e+02
5.080789905934666e+03   1.034359e+02
5.084606000434607e+03   1.031357e+02
5.088422094934549e+03   9.919415e+01
5.092238189434491e+03   9.658968e+01
5.094020000435412e+03   9.559517e+01
5.096054283934433e+03   9.717126e+01
5.099870378434374e+03   1.001342e+02
5.114940000437200e+03   1.118580e+02
5.132956071924355e+03   1.123467e+02
5.135860000438988e+03   1.124255e+02
5.136820054053282e+03   1.123542e+02
5.140684036182209e+03   1.120673e+02
5.144548018311135e+03   1.117848e+02
5.148412000440062e+03   1.115151e+02
5.152275982568989e+03   1.112094e+02
5.156139964697914e+03   1.109165e+02
5.156780000440776e+03   1.108687e+02
5.160003946826841e+03   1.116337e+02
5.163867928955769e+03   1.125513e+02
5.171541885549142e+03   1.143758e+02
5.175434914272699e+03   1.153024e+02
5.177700000442564e+03   1.158481e+02
5.179327942996255e+03   1.157117e+02
5.183220971719812e+03   1.165263e+02
5.187114000443370e+03   1.205620e+02
5.191007029166926e+03   1.158531e+02
5.194900057890483e+03   1.143607e+02
5.198620000444353e+03   1.140268e+02
5.198793086614040e+03   1.139654e+02
5.202686115337598e+03   1.125960e+02
5.219540000446141e+03   1.066537e+02
5.221599157278595e+03   1.062069e+02
5.225529868070861e+03   1.053534e+02
5.229460578863128e+03   1.045315e+02
5.230984895727866e+03   1.044548e+02
5.233391289655394e+03   1.071235e+02
5.234922671908017e+03   1.125709e+02
5.237322000447662e+03   1.193554e+02
5.238860448088166e+03   1.155047e+02
5.240460000447929e+03   1.087636e+02
5.241252711239928e+03   1.058135e+02
5.242798224268317e+03   1.035691e+02
5.245183422032194e+03   1.034919e+02
5.246736000448465e+03   1.039048e+02
5.249114132824461e+03   1.045392e+02
5.250673776628615e+03   1.049528e+02
5.253044843616727e+03   1.056014e+02
5.254611552808765e+03   1.060363e+02
5.258549328988915e+03   1.071320e+02
5.261380000449717e+03   1.079203e+02
5.262487105169064e+03   1.079296e+02
5.282300000451505e+03   1.080940e+02
5.303220000453293e+03   1.130235e+02
5.324140000455081e+03   1.078487e+02
5.345060000456870e+03   1.103627e+02
5.365980000458658e+03   1.072241e+02
5.386900000460446e+03   1.036810e+02
5.407820000462234e+03   9.708472e+01
5.428740000464022e+03   9.929124e+01
5.449660000465810e+03   1.049256e+02
5.470580000467598e+03   1.094380e+02
5.491500000469387e+03   1.133236e+02
5.512420000471175e+03   1.020766e+02
5.533340000472963e+03   1.144686e+02
5.554260000474751e+03   1.198585e+02
5.575180000476539e+03   1.080450e+02
5.596100000478327e+03   1.167815e+02
5.617020000480115e+03   1.166836e+02
5.637940000481904e+03   1.141676e+02
5.658860000483692e+03   1.122829e+02
5.679780000485480e+03   1.141397e+02
5.700700000487268e+03   1.171858e+02
5.721620000489056e+03   1.140635e+02
5.742540000490844e+03   1.144813e+02
5.763460000492632e+03   1.138716e+02
5.784380000494421e+03   1.165148e+02
5.805300000496209e+03   1.183506e+02
5.826220000497997e+03   1.163819e+02
5.847140000499785e+03   1.133426e+02
5.868060000501573e+03   1.171848e+02
5.888980000503361e+03   1.160929e+02
5.909900000505149e+03   1.171045e+02
5.930820000506938e+03   1.148855e+02
5.951740000508726e+03   1.182647e+02
5.972660000510514e+03   1.154635e+02
5.993580000512302e+03   1.238859e+02
6.014500000514090e+03   1.192249e+02
6.035420000515878e+03   1.208381e+02
6.056340000517666e+03   1.169564e+02
6.077260000519454e+03   1.210986e+02
6.098180000521243e+03   1.239168e+02
6.119100000523031e+03   1.202691e+02
6.127844347547238e+03   1.203656e+02
6.132457260791767e+03   1.204165e+02
6.137070174036297e+03   1.204678e+02
6.140020000524819e+03   1.205312e+02
6.141683087280826e+03   1.197877e+02
6.146296000525355e+03   1.178597e+02
6.150908913769885e+03   1.155625e+02
6.155521827014416e+03   1.133989e+02
6.160134740258944e+03   1.112816e+02
6.160940000526607e+03   1.109119e+02
6.164747653503473e+03   1.123611e+02
6.181860000528395e+03   1.188850e+02
6.202780000530183e+03   1.191577e+02
6.223700000531971e+03   1.193257e+02
6.244620000533760e+03   1.208900e+02
6.265540000535548e+03   1.191685e+02
6.286460000537336e+03   1.178057e+02
6.307380000539124e+03   1.204993e+02
6.328300000540912e+03   1.224791e+02
6.349220000542700e+03   1.224311e+02
6.370140000544488e+03   1.186572e+02
6.391060000546277e+03   1.191828e+02
6.411980000548065e+03   1.134507e+02
6.432900000549853e+03   1.152643e+02
6.453820000551641e+03   1.109911e+02
6.474740000553429e+03   1.165110e+02
6.495660000555217e+03   1.157476e+02
6.516580000557005e+03   1.124872e+02
6.537500000558794e+03   1.088702e+02
6.558420000560582e+03   1.142424e+02
6.570016914490742e+03   1.153164e+02
6.574962686008872e+03   1.157748e+02
6.579340000562370e+03   1.161808e+02
6.579908457527004e+03   1.161086e+02
6.582531232423105e+03   1.157752e+02
6.584854229045133e+03   1.154799e+02
6.587486424458413e+03   1.151458e+02
6.589800000563264e+03   1.145022e+02
6.592441616493721e+03   1.141680e+02
6.594745772081395e+03   1.138764e+02
6.597396808529029e+03   1.135429e+02
6.599691543599524e+03   1.132571e+02
6.600260000564158e+03   1.131860e+02
6.602352000564338e+03   1.133618e+02
6.604637315117656e+03   1.135477e+02
6.607307192599646e+03   1.137631e+02
6.609583086635786e+03   1.139495e+02
6.612262384634952e+03   1.141708e+02
6.617217576670262e+03   1.145809e+02
6.621180000565946e+03   1.149090e+02
6.622172768705569e+03   1.149219e+02
6.642100000567734e+03   1.151807e+02
6.663020000569522e+03   1.149088e+02
6.683940000571311e+03   1.170370e+02
6.704860000573099e+03   1.148626e+02
6.725780000574887e+03   1.159636e+02
6.746700000576675e+03   1.157278e+02
6.767620000578463e+03   1.154345e+02
6.788540000580251e+03   1.133512e+02
6.809460000582039e+03   1.165920e+02
6.828646151759584e+03   1.162891e+02
6.830380000583827e+03   1.162616e+02
6.833786613966047e+03   1.156252e+02
6.838927076172511e+03   1.146643e+02
6.844067538378975e+03   1.137027e+02
6.844289049175039e+03   1.136613e+02
6.849208000585437e+03   1.127409e+02
6.849441287027974e+03   1.126971e+02
6.851300000585616e+03   1.123521e+02
6.854348462791901e+03   1.110333e+02
6.854593524880909e+03   1.109300e+02
6.859488924998364e+03   1.099460e+02
6.859745762733843e+03   1.100341e+02
6.864629387204827e+03   1.129819e+02
6.864898000586778e+03   1.128925e+02
6.866189105556676e+03   1.117291e+02
6.869769849411291e+03   1.059169e+02
6.870050238439713e+03   1.055510e+02
6.871357829314670e+03   1.041799e+02
6.872220000587404e+03   1.036824e+02
6.875202476292648e+03   1.048407e+02
6.876526553072667e+03   1.055322e+02
6.880354714145583e+03   1.075600e+02
6.881695276830661e+03   1.082715e+02
6.885506951998518e+03   1.102959e+02
6.886864000588656e+03   1.110165e+02
6.892032724346653e+03   1.137595e+02
6.893140000589192e+03   1.143477e+02
6.897201448104647e+03   1.147353e+02
6.902370171862642e+03   1.152292e+02
6.907538895620638e+03   1.157235e+02
6.914060000590980e+03   1.163475e+02
6.934980000592768e+03   1.151962e+02
6.955900000594556e+03   1.146991e+02
6.964217929360188e+03   1.138000e+02
6.969460447169405e+03   1.132326e+02
6.974702964978624e+03   1.126648e+02
6.976820000596344e+03   1.124404e+02
6.979945482787843e+03   1.127808e+02
6.985188000597060e+03   1.133871e+02
6.990430518406279e+03   1.138983e+02
6.995673036215498e+03   1.144451e+02
6.997740000598133e+03   1.146656e+02
7.000915554024716e+03   1.140911e+02
7.003846602812670e+03   1.135606e+02
7.006158071833934e+03   1.131421e+02
7.008018042123458e+03   1.128052e+02
7.009118952259618e+03   1.126057e+02
7.013293531742796e+03   1.118491e+02
7.014391301706564e+03   1.116501e+02
7.018569021362136e+03   1.108929e+02
7.018660000599921e+03   1.108765e+02
7.019489500228125e+03   1.109804e+02
7.019663651153511e+03   1.110023e+02
7.023844510981476e+03   1.115306e+02
7.024773625321543e+03   1.116484e+02
7.024936000600457e+03   1.116690e+02
7.029120000600815e+03   1.121942e+02
7.030057750414961e+03   1.123099e+02
7.030208350047405e+03   1.123284e+02
7.034395490220154e+03   1.128428e+02
7.035341875508380e+03   1.129604e+02
7.035480699494351e+03   1.129777e+02
7.039580000601709e+03   1.134923e+02
7.039670979839493e+03   1.134845e+02
7.040626000601798e+03   1.134025e+02
7.040753048941297e+03   1.133916e+02
7.044946469458833e+03   1.130276e+02
7.045910125695217e+03   1.129440e+02
7.046025398388245e+03   1.129340e+02
7.050221959078171e+03   1.125715e+02
7.051194250788635e+03   1.124877e+02
7.056478375882054e+03   1.120320e+02
7.060500000603497e+03   1.116849e+02
7.061762500975473e+03   1.117464e+02
7.081420000605285e+03   1.127043e+02
7.102340000607073e+03   1.115608e+02
7.123260000608861e+03   1.119798e+02
7.144180000610650e+03   1.130104e+02
7.165100000612438e+03   1.104549e+02
7.186020000614226e+03   1.123223e+02
7.206940000616014e+03   1.136047e+02
7.227860000617802e+03   1.132959e+02
7.248780000619590e+03   1.125912e+02
7.269700000621378e+03   1.121080e+02
7.290620000623167e+03   1.130732e+02
7.311540000624955e+03   1.129763e+02
7.332460000626743e+03   1.106965e+02
7.353380000628531e+03   1.123800e+02
7.367804682678903e+03   1.119313e+02
7.373351012167092e+03   1.117584e+02
7.374300000630319e+03   1.117288e+02
7.378897341655282e+03   1.111704e+02
7.384443671143472e+03   1.105211e+02
7.389990000631660e+03   1.099417e+02
7.395220000632107e+03   1.092146e+02
7.395536330119849e+03   1.091749e+02
7.401082659608039e+03   1.085477e+02
7.406628989096229e+03   1.079449e+02
7.412175318584417e+03   1.073420e+02
7.416140000633895e+03   1.069106e+02
7.437060000635684e+03   1.052470e+02
7.441847730445387e+03   1.048007e+02
7.447449797993542e+03   1.042780e+02
7.453051865541698e+03   1.037549e+02
7.457980000637472e+03   1.032986e+02
7.458653933089853e+03   1.032920e+02
7.464256000638008e+03   1.032510e+02
7.469858068186164e+03   1.031733e+02
7.475460135734319e+03   1.031090e+02
7.478900000639260e+03   1.030724e+02
7.481062203282474e+03   1.031600e+02
7.486664270830630e+03   1.033873e+02
7.499820000641048e+03   1.039214e+02
7.520740000642836e+03   1.021879e+02
7.541660000644624e+03   1.047813e+02
7.562580000646412e+03   1.066233e+02
7.583500000648201e+03   1.070101e+02
7.604420000649989e+03   1.071996e+02
7.625340000651777e+03   1.055748e+02
7.632691078913927e+03   1.065589e+02
7.638436809349038e+03   1.073287e+02
7.643119677190897e+03   1.079564e+02
7.644182539784150e+03   1.080989e+02
7.645205396846291e+03   1.082361e+02
7.646260000653565e+03   1.083776e+02
7.648873258056989e+03   1.083794e+02
7.649928270219260e+03   1.083803e+02
7.650960547798579e+03   1.083813e+02
7.654626838923082e+03   1.083848e+02
7.655674000654371e+03   1.083855e+02
7.656715698750867e+03   1.083861e+02
7.660380419789172e+03   1.083875e+02
7.661419731089482e+03   1.083880e+02
7.662470849703154e+03   1.083887e+02
7.666134000655265e+03   1.083916e+02
7.667165461524592e+03   1.083923e+02
7.667180000655353e+03   1.083923e+02
7.668226000655442e+03   1.084267e+02
7.671887581521356e+03   1.085463e+02
7.672911191959703e+03   1.085798e+02
7.673981151607732e+03   1.086149e+02
7.677641162387448e+03   1.087352e+02
7.678656922394814e+03   1.087686e+02
7.679736302560018e+03   1.088041e+02
7.683394743253541e+03   1.089246e+02
7.685491453512306e+03   1.089936e+02
7.688100000657141e+03   1.090796e+02
7.689148324119633e+03   1.092201e+02
7.691246604464595e+03   1.095015e+02
7.709020000658929e+03   1.118875e+02
7.729940000660717e+03   1.088426e+02
7.750860000662506e+03   1.091336e+02
7.771780000664294e+03   1.114733e+02
7.792700000666082e+03   1.112836e+02
7.813620000667870e+03   1.127941e+02
7.834540000669658e+03   1.121338e+02
7.855460000671446e+03   1.133633e+02
7.876380000673234e+03   1.145838e+02
7.897300000675023e+03   1.152452e+02
7.918220000676811e+03   1.142447e+02
7.939140000678599e+03   1.119024e+02
7.960060000680387e+03   1.106833e+02
7.980980000682175e+03   1.096232e+02
8.001900000683963e+03   1.075792e+02
8.022820000685751e+03   1.038047e+02
8.043740000687540e+03   1.065141e+02
8.064660000689328e+03   1.044269e+02
8.083206524479006e+03   1.048658e+02
8.085580000691116e+03   1.049219e+02
8.089291393532503e+03   1.047774e+02
8.095376262586001e+03   1.045402e+02
8.101461131639497e+03   1.043039e+02
8.106500000692904e+03   1.041107e+02
8.107546000692993e+03   1.041706e+02
8.113630869746490e+03   1.045108e+02
8.119715738799987e+03   1.048543e+02
8.125800607853485e+03   1.051991e+02
8.127420000694692e+03   1.052909e+02
8.131885476906981e+03   1.054307e+02
8.148340000696480e+03   1.059461e+02
8.169260000698268e+03   1.057279e+02
8.190180000700057e+03   1.053370e+02
8.211100000701845e+03   1.043449e+02
8.232020000703633e+03   1.047948e+02
8.252940000705421e+03   1.032796e+02
8.273860000707209e+03   1.011230e+02
8.294780000708997e+03   1.017459e+02
8.315700000710785e+03   1.008634e+02
8.336620000712574e+03   1.033589e+02
8.357540000714362e+03   1.037696e+02
8.378460000716150e+03   1.047633e+02
8.399380000717938e+03   1.047103e+02
8.420300000719726e+03   1.041448e+02
8.441220000721514e+03   1.048683e+02
8.462140000723302e+03   1.033545e+02
8.483060000725091e+03   1.037878e+02
8.503980000726879e+03   1.060412e+02
8.524900000728667e+03   1.069903e+02
8.545820000730455e+03   1.073148e+02
8.566740000732243e+03   1.041698e+02
8.587660000734031e+03   1.038345e+02
8.608580000735819e+03   1.040693e+02
8.629500000737607e+03   1.042706e+02
8.650420000739396e+03   1.049690e+02
8.671340000741184e+03   1.044336e+02
8.691193804026325e+03   1.013088e+02
8.692260000742972e+03   1.011408e+02
8.697736353206023e+03   1.010742e+02
8.703708121958687e+03   1.010014e+02
8.704278902385720e+03   1.009945e+02
8.710260091655562e+03   1.009224e+02
8.710821451565420e+03   1.009159e+02
8.713180000744760e+03   1.008888e+02
8.716812061352439e+03   1.009180e+02
8.717265299718749e+03   1.009214e+02
8.717364000745118e+03   1.009221e+02
8.723364031049316e+03   1.009630e+02
8.723827474975900e+03   1.009663e+02
8.723906549924817e+03   1.009669e+02
8.729916000746191e+03   1.010135e+02
8.730389650233052e+03   1.010169e+02
8.730449099104515e+03   1.010173e+02
8.732908197134204e+03   1.010340e+02
8.734100000746548e+03   1.010421e+02
8.736467970443065e+03   1.010951e+02
8.736951825490203e+03   1.011062e+02
8.736991648284213e+03   1.011071e+02
8.739482148037827e+03   1.011653e+02
8.743019940139942e+03   1.012486e+02
8.743514000747353e+03   1.012599e+02
8.743534197463912e+03   1.012604e+02
8.746056098941448e+03   1.013171e+02
8.749571909836819e+03   1.013950e+02
8.750076176004504e+03   1.014063e+02
8.751679674032748e+03   1.014429e+02
8.752630049845071e+03   1.014649e+02
8.755020000748336e+03   1.015216e+02
8.756123879533694e+03   1.014039e+02
8.756638351261656e+03   1.013492e+02
8.758267755712135e+03   1.011753e+02
8.759204000748694e+03   1.010750e+02
8.763200526518809e+03   1.006433e+02
8.764855837391526e+03   1.004640e+02
8.765777951652319e+03   1.003644e+02
8.769762701775959e+03   9.993559e+01
8.771443919070914e+03   9.975562e+01
8.772351902555942e+03   9.965866e+01
8.773579730414383e+03   9.952780e+01
8.775940000750124e+03   9.927575e+01
8.778032000750303e+03   9.953506e+01
8.778925853459563e+03   9.964501e+01
8.780184297998832e+03   9.979928e+01
8.784620082429692e+03   1.003419e+02
8.785499804363186e+03   1.004499e+02
8.786788865583283e+03   1.006083e+02
8.791208164109081e+03   1.011534e+02
8.793393433167732e+03   1.014240e+02
8.796860000751913e+03   1.018554e+02
8.797796245788471e+03   1.017298e+02
8.799651226106806e+03   1.014800e+02
8.799998000752181e+03   1.014331e+02
8.804384327467860e+03   1.008358e+02
8.806275419768710e+03   1.005779e+02
8.806602568336632e+03   1.005334e+02
8.812899613430611e+03   9.967911e+01
8.813207135921080e+03   9.963744e+01
8.817780000753701e+03   9.901905e+01
8.819523807092515e+03   9.894012e+01
8.819811703505531e+03   9.892727e+01
8.826148000754416e+03   9.864500e+01
8.826416271089980e+03   9.863274e+01
8.829894161110018e+03   9.847092e+01
8.832772194416319e+03   9.833633e+01
8.836541121021766e+03   9.816281e+01
8.838700000755489e+03   9.806416e+01
8.839396388078223e+03   9.805539e+01
8.843188080933513e+03   9.800783e+01
8.846020581740124e+03   9.797246e+01
8.849835040845261e+03   9.792640e+01
8.852644775402026e+03   9.789486e+01
8.856482000757009e+03   9.785058e+01
8.859620000757277e+03   9.780743e+01
8.863128960668757e+03   9.794415e+01
8.866394255079411e+03   9.807344e+01
8.869775920580505e+03   9.820890e+01
8.873068691499591e+03   9.834109e+01
8.876422880492253e+03   9.847578e+01
8.879743127919775e+03   9.860916e+01
8.880540000759065e+03   9.864125e+01
8.883069840404001e+03   9.817261e+01
8.886417564339958e+03   9.755403e+01
8.893092000760138e+03   9.632513e+01
8.899766437180318e+03   9.507726e+01
8.901460000760853e+03   9.476219e+01
8.906440873600503e+03   9.568893e+01
8.911237227670379e+03   9.658338e+01
8.913115310020685e+03   9.693373e+01
8.917945420943781e+03   9.783501e+01
8.919789746440865e+03   9.817924e+01
8.922380000762641e+03   9.866280e+01
8.924653614217181e+03   9.789968e+01
8.931361807490581e+03   9.565000e+01
8.938070000763983e+03   9.340690e+01
8.943300000764430e+03   9.164027e+01
8.944778194037384e+03   9.226324e+01
8.951486387310784e+03   9.509934e+01
8.958194580584184e+03   9.793989e+01
8.964220000766218e+03   1.004927e+02
8.964902773857586e+03   1.004318e+02
8.966508798538318e+03   1.002886e+02
8.973258599095918e+03   9.968627e+01
8.980008399653521e+03   9.908358e+01
8.985140000768006e+03   9.862770e+01
8.986758200211121e+03   9.867614e+01
8.993508000768721e+03   9.888783e+01
9.000257801326323e+03   9.907352e+01
9.006060000769794e+03   9.924144e+01
9.007007601883923e+03   9.934814e+01
9.013757402441526e+03   1.001119e+02
9.020507202999126e+03   1.008760e+02
9.026980000771582e+03   1.016091e+02
9.036380406994012e+03   1.015624e+02
9.043182805439188e+03   1.015285e+02
9.047900000773370e+03   1.015050e+02
9.049985203884362e+03   1.006097e+02
9.056787602329536e+03   9.769219e+01
9.063590000774711e+03   9.478468e+01
9.068820000775158e+03   9.252351e+01
9.070392399219887e+03   9.300617e+01
9.077194797665061e+03   9.510671e+01
9.083997196110235e+03   9.721259e+01
9.089740000776947e+03   9.899139e+01
9.090799594555410e+03   9.915263e+01
9.110660000778735e+03   1.021773e+02
9.125023492348253e+03   1.018111e+02
9.131580000780523e+03   1.016436e+02
9.131892619456768e+03   1.016035e+02
9.138761746565282e+03   1.007217e+02
9.145630873673796e+03   9.984450e+01
9.152500000782311e+03   9.898151e+01
9.159369127890826e+03   1.000372e+02
9.166238254999340e+03   1.011081e+02
9.173107382107853e+03   1.021849e+02
9.173420000784099e+03   1.022339e+02
9.179976509216369e+03   1.026846e+02
9.194340000785887e+03   1.036726e+02
9.215260000787675e+03   1.003701e+02
9.236180000789464e+03   1.020609e+02
9.242866652878009e+03   1.018058e+02
9.249824489856608e+03   1.015402e+02
9.256782326835211e+03   1.012744e+02
9.257100000791252e+03   1.012626e+02
9.263740163813814e+03   1.001381e+02
9.270698000792414e+03   9.897780e+01
9.277655837771015e+03   9.776588e+01
9.278020000793040e+03   9.770341e+01
9.284613674749618e+03   9.823458e+01
9.291571511728220e+03   9.880200e+01
9.298529348706821e+03   9.936977e+01
9.298940000794828e+03   9.940328e+01
9.319860000796616e+03   1.006648e+02
9.340780000798404e+03   9.909874e+01
9.361700000800192e+03   9.980162e+01
9.382620000801980e+03   9.986883e+01
9.401381346687942e+03   9.963201e+01
9.403540000803769e+03   9.960471e+01
9.408458510217459e+03   9.871590e+01
9.415535673746974e+03   9.743642e+01
9.422612837276487e+03   9.616405e+01
9.424460000805557e+03   9.583765e+01
9.429690000806004e+03   9.676669e+01
9.436767164335521e+03   9.796394e+01
9.443844327865034e+03   9.918409e+01
9.445380000807345e+03   9.945065e+01
9.450921491394549e+03   1.001443e+02
9.457695777383578e+03   1.009926e+02
9.457998654924066e+03   1.010305e+02
9.464815333240393e+03   1.018846e+02
9.466300000809133e+03   1.020707e+02
9.471934889097205e+03   1.019901e+02
9.479054444954019e+03   1.018989e+02
9.486174000810832e+03   1.018378e+02
9.487220000810921e+03   1.018167e+02
9.493293556667646e+03   1.010223e+02
9.500413112524460e+03   1.001208e+02
9.507532668381273e+03   9.922942e+01
9.508140000812709e+03   9.915336e+01
9.514652224238087e+03   9.948080e+01
9.529060000814497e+03   1.002057e+02
9.549980000816286e+03   1.019408e+02
9.570900000818074e+03   1.014002e+02
9.591820000819862e+03   1.009923e+02
9.612740000821650e+03   1.014561e+02
9.624553349815089e+03   9.918729e+01
9.631798512567600e+03   9.779475e+01
9.633660000823438e+03   9.743686e+01
9.639043675320114e+03   9.687440e+01
9.646288838072625e+03   9.612776e+01
9.653534000825137e+03   9.541081e+01
9.654580000825226e+03   9.529545e+01
9.660779163577648e+03   9.551638e+01
9.668024326330162e+03   9.580483e+01
9.675269489082675e+03   9.610410e+01
9.675500000827014e+03   9.611363e+01
9.682514651835187e+03   9.662966e+01
9.696420000828803e+03   9.765327e+01
9.717340000830591e+03   9.752895e+01
9.738260000832379e+03   9.736277e+01
9.759180000834167e+03   9.757702e+01
9.780100000835955e+03   9.705778e+01
9.801020000837743e+03   9.618707e+01
9.821940000839531e+03   9.737077e+01
9.842860000841320e+03   9.495158e+01
9.863780000843108e+03   9.738793e+01
9.884700000844896e+03   9.483824e+01
9.905620000846684e+03   9.736428e+01
9.926540000848472e+03   9.732027e+01
9.939497017779566e+03   9.652168e+01
9.946979263547708e+03   9.606012e+01
9.947460000850260e+03   9.603047e+01
9.954461509315852e+03   9.617952e+01
9.955139915195019e+03   9.619412e+01
9.961943755083996e+03   9.636524e+01
9.962633936609634e+03   9.638841e+01
9.968380000852048e+03   9.658904e+01
9.969426000852138e+03   9.644563e+01
9.970127958024248e+03   9.633812e+01
9.976908246620280e+03   9.522729e+01
9.977621979438865e+03   9.511651e+01
9.984390492388426e+03   9.413235e+01
9.985116000853479e+03   9.402379e+01
9.989300000853837e+03   9.335953e+01
9.991872738156568e+03   9.362429e+01
9.992610022268094e+03   9.370071e+01
9.999354983924712e+03   9.443255e+01
1.000010404368271e+04   9.451540e+01
1.000759806509732e+04   9.534558e+01
1.001022000085562e+04   9.563618e+01
1.001509208651194e+04   9.593753e+01
1.003114000085741e+04   9.693073e+01
1.005206000085920e+04   9.594351e+01
1.007298000086099e+04   9.620007e+01
1.009390000086278e+04   9.460697e+01
1.011482000086457e+04   9.476621e+01
1.013574000086635e+04   9.578876e+01
1.015666000086814e+04   9.499483e+01
1.017758000086993e+04   9.424297e+01
1.019850000087172e+04   9.322530e+01
1.021942000087351e+04   9.418014e+01
1.024034000087529e+04   9.272305e+01
1.026126000087708e+04   9.511363e+01
1.028218000087887e+04   9.472011e+01
1.030310000088066e+04   9.459058e+01
1.032402000088245e+04   9.345742e+01
1.034494000088423e+04   9.328874e+01
1.036586000088602e+04   9.293014e+01
1.038678000088781e+04   9.379700e+01
1.040770000088960e+04   9.382764e+01
1.042862000089139e+04   9.379471e+01
1.044954000089318e+04   9.369668e+01
1.046000000089407e+04   9.337879e+01
1.048074126835428e+04   9.274759e+01
1.048615000089630e+04   9.258281e+01
1.048863095149034e+04   9.250894e+01
1.049652063462641e+04   9.227414e+01
1.050441031776247e+04   9.206137e+01
1.051230000089854e+04   9.191104e+01
1.052018968403461e+04   9.159058e+01
1.052807936717067e+04   9.133250e+01
1.053596905030674e+04   9.109650e+01
1.053845000090078e+04   9.102231e+01
1.054385873344280e+04   9.110718e+01
1.055414000090211e+04   9.126852e+01
1.059075000090525e+04   9.184337e+01
1.064305000090972e+04   9.028833e+01
1.065874000091106e+04   9.035483e+01
1.069535000091419e+04   9.050967e+01
1.074765000091866e+04   9.076929e+01
1.075288000091910e+04   9.070981e+01
1.079995000092313e+04   9.017288e+01
1.085225000092760e+04   8.922187e+01
1.085748000092804e+04   8.917443e+01
1.090455000093207e+04   8.874606e+01
1.095162000093609e+04   8.803207e+01
1.095685000093654e+04   8.795255e+01


==> tex/build/figures/manga-jpas/cigale-sed-fitting-center-sdss.txt <==
# Data of plot showing the CIGALE SED fitting obtained based on SDSS data over the central region.
# In Fig. 2 it has been shown with teal line.
# Regarding the raw data and where it is downloaded you can check 'INPUT.conf'.
# 
# 
# Project title: J-PAS: unprecedented precision in stellar populations of diffuse tidal features
# Git commit (that produced this dataset): 0b8f01e
# Git repository: https://gitlab.com/sepideh.esk/alba
# DOI (Journal): https://doi.org/10.1051/0004-6361/202558180
# DOI (Zenodo): https://doi.org/10.5281/zenodo.17674805
#
# Copyright (C) 2026 Sepideh Eskandarlou <sepideh.eskandarlou@gmail.com>
# Dataset is available under Creative Commons Attribution-ShareAlike (CC BY-SA).
# License URL: https://creativecommons.org/licenses/by-sa/4.0
# Column 1: Wavelength   [Angstrom                               ,f64,] Wavelength.
# Column 2: Fluxwavedens [10e-19 erg s-1 cm-2 Angstrom-1 arcsec-2,f32,] Wavelength flux density.
3.007250000257045e+03   2.037401e+01
3.017710000257939e+03   1.941164e+01
3.028170000258833e+03   1.951491e+01
3.043860000260174e+03   2.429893e+01
3.064780000261962e+03   2.223649e+01
3.071222192567498e+03   2.207485e+01
3.073534144491449e+03   2.201664e+01
3.075846096415401e+03   2.195851e+01
3.078158048339351e+03   2.192126e+01
3.080470000263304e+03   2.194329e+01
3.082781952187256e+03   2.180413e+01
3.085093904111206e+03   2.172408e+01
3.085700000263751e+03   2.170860e+01
3.087405856035158e+03   2.187161e+01
3.089717807959109e+03   2.209301e+01
3.106620000265539e+03   2.372092e+01
3.127540000267327e+03   2.407629e+01
3.148460000269115e+03   2.557043e+01
3.169380000270903e+03   2.550076e+01
3.190300000272691e+03   2.601508e+01
3.211220000274479e+03   2.690718e+01
3.227651166722039e+03   2.784451e+01
3.230080875110708e+03   2.798380e+01
3.232140000276268e+03   2.810199e+01
3.232510583499377e+03   2.810717e+01
3.234940291888046e+03   2.814136e+01
3.237370000276715e+03   2.817622e+01
3.239799708665383e+03   2.820936e+01
3.242229417054052e+03   2.824316e+01
3.244659125442721e+03   2.827720e+01
3.247088833831390e+03   2.831126e+01
3.253060000278056e+03   2.839507e+01
3.273980000279844e+03   2.790185e+01
3.294900000281632e+03   2.833022e+01
3.315820000283420e+03   2.888436e+01
3.324637130697855e+03   2.771410e+01
3.327139848094648e+03   2.738073e+01
3.329642565491442e+03   2.704726e+01
3.332145282888236e+03   2.675951e+01
3.334648000285029e+03   2.660183e+01
3.336740000285208e+03   2.617334e+01
3.337150717681823e+03   2.619818e+01
3.339653435078617e+03   2.648042e+01
3.340280028113309e+03   2.656251e+01
3.342156152475411e+03   2.680947e+01
3.342794521156574e+03   2.689358e+01
3.344658869872204e+03   2.713942e+01
3.345309014199839e+03   2.722524e+01
3.347823507243106e+03   2.756106e+01
3.350338000286371e+03   2.790778e+01
3.352852493329636e+03   2.822667e+01
3.355366986372901e+03   2.855643e+01
3.357660000286996e+03   2.886094e+01
3.357881479416167e+03   2.882496e+01
3.360395972459432e+03   2.841619e+01
3.378580000288785e+03   2.544099e+01
3.399500000290573e+03   3.017388e+01
3.420420000292361e+03   3.302354e+01
3.441340000294149e+03   3.252911e+01
3.462260000295937e+03   3.315199e+01
3.483180000297725e+03   3.321768e+01
3.504100000299513e+03   3.297525e+01
3.525020000301301e+03   3.022749e+01
3.545940000303090e+03   3.171693e+01
3.566860000304878e+03   3.205888e+01
3.587780000306666e+03   3.205417e+01
3.608700000308454e+03   3.363671e+01
3.629620000310242e+03   3.376336e+01
3.650540000312030e+03   3.526453e+01
3.671460000313818e+03   3.672454e+01
3.692380000315607e+03   3.504390e+01
3.713300000317395e+03   3.868767e+01
3.734220000319183e+03   3.271959e+01
3.755140000320971e+03   3.263182e+01
3.776060000322759e+03   3.553011e+01
3.796980000324547e+03   3.683285e+01
3.807440000325441e+03   3.703529e+01
3.817900000326335e+03   4.114497e+01
3.828338427475479e+03   4.108900e+01
3.831220320688662e+03   4.107338e+01
3.831467006958569e+03   4.107204e+01
3.833552726613963e+03   4.106070e+01
3.834102213901846e+03   4.105774e+01
3.834351255301048e+03   4.105641e+01
3.836438545042638e+03   4.104748e+01
3.836681306097054e+03   4.104705e+01
3.836984107115029e+03   4.104684e+01
3.837235503643526e+03   4.104693e+01
3.838820000328124e+03   4.105169e+01
3.839324363471312e+03   4.098082e+01
3.839569479655022e+03   4.094600e+01
3.839866000328213e+03   4.090353e+01
3.840119751986003e+03   4.086691e+01
3.840852745407842e+03   4.076025e+01
3.842210181899986e+03   4.056426e+01
3.842457653212991e+03   4.052898e+01
3.842747893541396e+03   4.048766e+01
3.843004000328481e+03   4.045112e+01
3.843744059138203e+03   4.034441e+01
3.845024184718630e+03   4.015325e+01
3.845096000328660e+03   4.014231e+01
3.845345826770960e+03   4.010415e+01
3.845629786754580e+03   4.006070e+01
3.845888248670960e+03   4.002119e+01
3.846635372868564e+03   3.990775e+01
3.847918638621384e+03   3.971449e+01
3.847981818757335e+03   3.970488e+01
3.848234000328928e+03   3.966637e+01
3.848511679967764e+03   3.962363e+01
3.848772497013438e+03   3.958324e+01
3.849526686598925e+03   3.946616e+01
3.850238483857115e+03   3.935801e+01
3.850813092524137e+03   3.927364e+01
3.850867637186009e+03   3.926575e+01
3.851122173886897e+03   3.922912e+01
3.851393573180948e+03   3.919023e+01
3.851656745355916e+03   3.915245e+01
3.852418000329286e+03   3.904102e+01
3.853136862975359e+03   3.893168e+01
3.853707546426890e+03   3.884354e+01
3.853753455614683e+03   3.883647e+01
3.854010347444866e+03   3.879713e+01
3.854540993698394e+03   3.871746e+01
3.855309314059647e+03   3.860610e+01
3.855452782995599e+03   3.858559e+01
3.856035242093603e+03   3.850182e+01
3.856602000329644e+03   3.841754e+01
3.856639274043357e+03   3.841186e+01
3.856898521002835e+03   3.837185e+01
3.858200627790008e+03   3.816227e+01
3.858355087329334e+03   3.813740e+01
3.858933621211847e+03   3.804656e+01
3.859496454232398e+03   3.796296e+01
3.859740000329912e+03   3.792838e+01
3.859786694560803e+03   3.793766e+01
3.861091941520369e+03   3.820401e+01
3.861257391663069e+03   3.823726e+01
3.861832000330091e+03   3.834951e+01
3.862390908135151e+03   3.845327e+01
3.862752801789478e+03   3.851812e+01
3.863983255250730e+03   3.873782e+01
3.864159695996803e+03   3.877066e+01
3.864730379448335e+03   3.888087e+01
3.865285362037905e+03   3.899347e+01
3.865660601424900e+03   3.907149e+01
3.867062000330538e+03   3.935506e+01
3.867628758566580e+03   3.945918e+01
3.868179815940658e+03   3.955460e+01
3.868568401060320e+03   3.961995e+01
3.869964304664273e+03   3.985932e+01
3.870527137684823e+03   3.996304e+01
3.871095680411054e+03   4.007335e+01
3.871476200695742e+03   4.015035e+01
3.872866608998008e+03   4.044889e+01
3.873425516803067e+03   4.057043e+01
3.874009760391260e+03   4.069228e+01
3.874384000331163e+03   4.076586e+01
3.875768913331742e+03   4.100776e+01
3.876923840371466e+03   4.119815e+01
3.877291799966585e+03   4.126153e+01
3.878671217665476e+03   4.151616e+01
3.879837920351672e+03   4.175296e+01
3.880199599602006e+03   4.183086e+01
3.880660000331700e+03   4.193410e+01
3.881524278688023e+03   4.177252e+01
3.882752000331879e+03   4.152594e+01
3.883107399237428e+03   4.144575e+01
3.884446209099210e+03   4.111513e+01
3.885666080312085e+03   4.081104e+01
3.885695717998810e+03   4.080390e+01
3.886015198872849e+03   4.072777e+01
3.886738577826507e+03   4.056041e+01
3.887368139510398e+03   4.041881e+01
3.888580160292292e+03   4.015234e+01
3.888620788582391e+03   4.014354e+01
3.888824297481902e+03   4.009965e+01
3.889664433453186e+03   3.992287e+01
3.890290069921585e+03   3.979874e+01
3.891494240272498e+03   3.959724e+01
3.891545859165971e+03   3.959065e+01
3.891751723194776e+03   3.956741e+01
3.892590289079863e+03   3.956750e+01
3.893212000332773e+03   3.979799e+01
3.894038596620386e+03   4.087181e+01
3.894408320252705e+03   4.183981e+01
3.894470929749551e+03   4.204304e+01
3.894679148907650e+03   4.280973e+01
3.895516144706542e+03   4.744196e+01
3.896133930743961e+03   5.239869e+01
3.896969947548750e+03   6.031299e+01
3.897396000333131e+03   6.439306e+01
3.897606574620524e+03   6.633324e+01
3.898442000333220e+03   7.312148e+01
3.899055861155148e+03   7.672653e+01
3.899901298477116e+03   7.843436e+01
3.900321070916711e+03   7.729523e+01
3.900534000333399e+03   7.613840e+01
3.901367855959898e+03   6.818752e+01
3.901580000333488e+03   6.541605e+01
3.901977791566336e+03   6.041953e+01
3.902832649405481e+03   5.012546e+01
3.903246141500290e+03   4.626908e+01
3.903461426046274e+03   4.463677e+01
3.904293711586577e+03   4.058584e+01
3.904899721977524e+03   3.934301e+01
3.905764000333846e+03   3.883661e+01
3.906171212083871e+03   3.882796e+01
3.906388851759148e+03   3.884891e+01
3.907219567213255e+03   3.899753e+01
3.908695351262211e+03   3.934237e+01
3.909096282667451e+03   3.944587e+01
3.909316277472022e+03   3.950420e+01
3.910145422839933e+03   3.973151e+01
3.910724353863537e+03   3.989468e+01
3.911626702190576e+03   4.015208e+01
3.912243703184896e+03   4.032889e+01
3.913668265481472e+03   4.073775e+01
3.914558053118941e+03   4.099331e+01
3.916612177099406e+03   4.158406e+01
3.917489404047306e+03   4.183804e+01
3.919556088717341e+03   4.246996e+01
3.922500000335276e+03   4.346547e+01
3.925443911953211e+03   4.407964e+01
3.928387823571146e+03   4.480308e+01
3.931331735189081e+03   4.556608e+01
3.932624410245173e+03   4.590161e+01
3.934275646807016e+03   4.633052e+01
3.935584807768168e+03   4.667081e+01
3.938545205291163e+03   4.744157e+01
3.941505602814159e+03   4.826352e+01
3.943420000337064e+03   4.888711e+01
3.944466000337154e+03   4.924382e+01
3.947426397860149e+03   4.986986e+01
3.950386795383145e+03   5.063833e+01
3.953347192906140e+03   5.145819e+01
3.956307590429135e+03   5.227969e+01
3.960781625592990e+03   5.352339e+01
3.963763219279635e+03   5.435368e+01
3.964340000338852e+03   5.451457e+01
3.966744812966280e+03   5.509146e+01
3.969726406652923e+03   5.588121e+01
3.972708000339568e+03   5.687986e+01
3.975689594026212e+03   5.731530e+01
3.978671187712856e+03   5.795924e+01
3.981652781399501e+03   5.867797e+01
3.983724541802323e+03   5.917845e+01
3.984634375086145e+03   5.939839e+01
3.985260000340641e+03   5.954968e+01
3.986723406437126e+03   5.853688e+01
3.989722271071929e+03   5.645920e+01
3.992721135706732e+03   5.439377e+01
3.995720000341535e+03   5.236868e+01
3.998718864976337e+03   5.022243e+01
3.999367439217777e+03   4.976233e+01
4.001717729611140e+03   4.811644e+01
4.002378079499051e+03   4.765560e+01
4.004716594245943e+03   4.602296e+01
4.005388719780326e+03   4.555404e+01
4.006180000342429e+03   4.501642e+01
4.007715458880746e+03   4.617192e+01
4.008399360061601e+03   4.672939e+01
4.011410000342876e+03   4.932479e+01
4.014420640624151e+03   5.115239e+01
4.017431280905425e+03   5.326680e+01
4.020441921186700e+03   5.548524e+01
4.023452561467975e+03   5.770784e+01
4.027100000344217e+03   6.040486e+01
4.034824673359473e+03   6.216519e+01
4.037862005106084e+03   6.285904e+01
4.040899336852695e+03   6.355497e+01
4.043936668599305e+03   6.437246e+01
4.046974000345916e+03   6.553150e+01
4.048020000346005e+03   6.561266e+01
4.050011332092527e+03   6.407349e+01
4.053048663839137e+03   6.206368e+01
4.055681869913412e+03   6.042361e+01
4.056085995585748e+03   6.017189e+01
4.058734902521986e+03   5.852070e+01
4.059123327332359e+03   5.827840e+01
4.061787935130558e+03   5.661761e+01
4.064840967739131e+03   5.499780e+01
4.067894000347704e+03   5.418330e+01
4.068940000347793e+03   5.315238e+01
4.070947032956277e+03   5.395758e+01
4.074000065564850e+03   5.599247e+01
4.077053098173423e+03   5.831755e+01
4.080106130781996e+03   6.064870e+01
4.089860000349581e+03   6.811878e+01
4.110780000351369e+03   3.793318e+01
4.131700000353158e+03   5.674092e+01
4.134939216818379e+03   5.364162e+01
4.137024936473774e+03   5.164344e+01
4.138051912702409e+03   5.065883e+01
4.140139202443999e+03   4.865617e+01
4.140153515956864e+03   4.864243e+01
4.141164608586439e+03   4.767171e+01
4.143253468414226e+03   4.566917e+01
4.143270137056385e+03   4.565326e+01
4.144277304470469e+03   4.469679e+01
4.146367734384452e+03   4.276675e+01
4.146386758155905e+03   4.274960e+01
4.147390000354499e+03   4.185551e+01
4.149482000354677e+03   4.010297e+01
4.149503379255425e+03   4.008665e+01
4.150502696238528e+03   3.937321e+01
4.152596266324904e+03   3.777649e+01
4.152620000354946e+03   3.775275e+01
4.153615392122558e+03   3.943521e+01
4.155710532295130e+03   4.267001e+01
4.155736621454466e+03   4.271301e+01
4.156728088006588e+03   4.441988e+01
4.158824798265356e+03   4.829050e+01
4.158853242553986e+03   4.834386e+01
4.159840783890618e+03   5.019914e+01
4.161939064235582e+03   5.414770e+01
4.161969863653507e+03   5.420569e+01
4.165086484753027e+03   6.007816e+01
4.173540000356734e+03   7.604955e+01
4.194460000358522e+03   8.569902e+01
4.198553666307894e+03   8.597621e+01
4.201714249820908e+03   8.619046e+01
4.204874833333924e+03   8.640520e+01
4.208035416846938e+03   8.664864e+01
4.211196000359952e+03   8.697276e+01
4.214356583872967e+03   8.707867e+01
4.215380000360310e+03   8.713904e+01
4.217517167385982e+03   8.695930e+01
4.220677750898997e+03   8.672169e+01
4.223838334412012e+03   8.648391e+01
4.236300000362098e+03   8.554196e+01
4.244439498726559e+03   8.448064e+01
4.247634624135891e+03   8.406275e+01
4.248610938037347e+03   8.393492e+01
4.250696657692741e+03   8.366214e+01
4.250829749545223e+03   8.364484e+01
4.251809203619071e+03   8.351974e+01
4.253896493360661e+03   8.330759e+01
4.254024874954554e+03   8.329974e+01
4.255007469200796e+03   8.326511e+01
4.257096329028582e+03   8.320415e+01
4.257220000363886e+03   8.319357e+01
4.258205734782520e+03   8.323016e+01
4.260296164696502e+03   8.335748e+01
4.260415125773218e+03   8.336853e+01
4.261404000364244e+03   8.343253e+01
4.263496000364423e+03   8.327487e+01
4.263610251182550e+03   8.325932e+01
4.264602265945969e+03   8.313436e+01
4.266695836032344e+03   8.301285e+01
4.266805376591882e+03   8.301143e+01
4.267800531527693e+03   8.301118e+01
4.269895671700265e+03   8.304323e+01
4.270000502001214e+03   8.304516e+01
4.270998797109418e+03   8.306375e+01
4.273095507368185e+03   8.310310e+01
4.274197062691142e+03   8.312379e+01
4.276295343036106e+03   8.316319e+01
4.277811013212861e+03   8.319165e+01
4.278140000365674e+03   8.319783e+01
4.281031260001333e+03   8.184122e+01
4.284251506789805e+03   8.033150e+01
4.287471753578277e+03   7.918394e+01
4.290692000366747e+03   7.906322e+01
4.293912247155219e+03   7.614689e+01
4.297132493943691e+03   7.425578e+01
4.299060000367463e+03   7.334135e+01
4.300352740732164e+03   7.415976e+01
4.303572987520634e+03   7.620390e+01
4.319980000369251e+03   8.666344e+01
4.340900000371039e+03   9.064832e+01
4.361820000372827e+03   9.033797e+01
4.382740000374615e+03   9.137735e+01
4.403660000376403e+03   9.254158e+01
4.424580000378191e+03   8.989248e+01
4.445500000379980e+03   9.434316e+01
4.466420000381768e+03   8.974352e+01
4.487340000383556e+03   8.850276e+01
4.508260000385344e+03   8.029533e+01
4.526011652204733e+03   8.538426e+01
4.529180000387132e+03   8.629630e+01
4.529418739250556e+03   8.622997e+01
4.532825826296380e+03   8.528901e+01
4.536232913342203e+03   8.502435e+01
4.539640000388026e+03   8.667255e+01
4.543047087433850e+03   8.312402e+01
4.546454174479672e+03   8.148491e+01
4.549861261525496e+03   8.052377e+01
4.549997428241762e+03   8.048558e+01
4.550100000388920e+03   8.045682e+01
4.553268348571320e+03   8.362491e+01
4.553422571278843e+03   8.377922e+01
4.556847714315923e+03   8.720896e+01
4.560272857353003e+03   9.064407e+01
4.563698000390083e+03   9.408548e+01
4.567123143427162e+03   9.752769e+01
4.570548286464244e+03   1.009762e+02
4.571020000390708e+03   1.014516e+02
4.573973429501322e+03   1.007442e+02
4.577398572538403e+03   9.992250e+01
4.591940000392497e+03   9.641977e+01
4.612860000394285e+03   9.830029e+01
4.633780000396073e+03   9.934432e+01
4.654700000397861e+03   1.013803e+02
4.662626289633034e+03   1.031075e+02
4.666136217324710e+03   1.038740e+02
4.669646145016386e+03   1.046420e+02
4.673156072708062e+03   1.054738e+02
4.675620000399649e+03   1.061827e+02
4.676666000399739e+03   1.062671e+02
4.680175928091416e+03   1.060688e+02
4.683685855783092e+03   1.060474e+02
4.687195783474768e+03   1.060889e+02
4.690705711166445e+03   1.061309e+02
4.696540000401437e+03   1.062007e+02
4.717460000403225e+03   1.183335e+02
4.738380000405014e+03   1.062850e+02
4.759300000406802e+03   1.087905e+02
4.780220000408590e+03   1.170328e+02
4.801140000410378e+03   1.107658e+02
4.822060000412166e+03   1.135871e+02
4.842980000413954e+03   1.097992e+02
4.857641077412361e+03   1.114949e+02
4.861297808163386e+03   1.119189e+02
4.863900000415742e+03   1.122214e+02
4.864954538914410e+03   1.124059e+02
4.868611269665434e+03   1.131007e+02
4.872268000416458e+03   1.139495e+02
4.875924731167483e+03   1.143831e+02
4.879581461918507e+03   1.149705e+02
4.883238192669530e+03   1.156130e+02
4.884820000417531e+03   1.158914e+02
4.886841152587876e+03   1.155360e+02
4.886894923420554e+03   1.155266e+02
4.890519864545648e+03   1.148883e+02
4.894198576503419e+03   1.142396e+02
4.897877288461190e+03   1.136010e+02
4.901556000418961e+03   1.129924e+02
4.905234712376732e+03   1.122982e+02
4.905740000419319e+03   1.122070e+02
4.908913424334503e+03   1.115672e+02
4.912592136292275e+03   1.108354e+02
4.916270848250047e+03   1.101026e+02
4.926660000421107e+03   1.080269e+02
4.947580000422895e+03   1.147347e+02
4.968500000424683e+03   1.174367e+02
4.989420000426471e+03   1.170434e+02
5.010340000428259e+03   1.168945e+02
5.031260000430048e+03   1.151948e+02
5.052180000431836e+03   1.172803e+02
5.069341622434841e+03   1.055207e+02
5.073100000433624e+03   1.029351e+02
5.073157716934783e+03   1.028971e+02
5.076973811434725e+03   1.003954e+02
5.080789905934666e+03   9.947473e+01
5.084606000434607e+03   1.030289e+02
5.088422094934549e+03   9.442872e+01
5.092238189434491e+03   9.029287e+01
5.094020000435412e+03   8.910279e+01
5.096054283934433e+03   9.124125e+01
5.099870378434374e+03   9.527202e+01
5.114940000437200e+03   1.112428e+02
5.132956071924355e+03   1.126899e+02
5.135860000438988e+03   1.129238e+02
5.136820054053282e+03   1.128467e+02
5.140684036182209e+03   1.125361e+02
5.144548018311135e+03   1.122437e+02
5.148412000440062e+03   1.120042e+02
5.152275982568989e+03   1.116194e+02
5.156139964697914e+03   1.112872e+02
5.156780000440776e+03   1.112353e+02
5.160003946826841e+03   1.121772e+02
5.163867928955769e+03   1.133076e+02
5.171541885549142e+03   1.155568e+02
5.175434914272699e+03   1.167000e+02
5.177700000442564e+03   1.173661e+02
5.179327942996255e+03   1.172662e+02
5.183220971719812e+03   1.170788e+02
5.187114000443370e+03   1.170369e+02
5.191007029166926e+03   1.165983e+02
5.194900057890483e+03   1.163050e+02
5.198620000444353e+03   1.160738e+02
5.198793086614040e+03   1.160039e+02
5.202686115337598e+03   1.144326e+02
5.219540000446141e+03   1.076033e+02
5.221599157278595e+03   1.070694e+02
5.225529868070861e+03   1.060490e+02
5.229460578863128e+03   1.050285e+02
5.230984895727866e+03   1.046434e+02
5.233391289655394e+03   1.041625e+02
5.234922671908017e+03   1.040274e+02
5.237322000447662e+03   1.037356e+02
5.238860448088166e+03   1.031739e+02
5.240460000447929e+03   1.024703e+02
5.241252711239928e+03   1.025606e+02
5.242798224268317e+03   1.029237e+02
5.245183422032194e+03   1.037046e+02
5.246736000448465e+03   1.042026e+02
5.249114132824461e+03   1.048125e+02
5.250673776628615e+03   1.051982e+02
5.253044843616727e+03   1.058561e+02
5.254611552808765e+03   1.063136e+02
5.258549328988915e+03   1.074724e+02
5.261380000449717e+03   1.083066e+02
5.262487105169064e+03   1.083072e+02
5.282300000451505e+03   1.083161e+02
5.303220000453293e+03   1.135405e+02
5.324140000455081e+03   1.080516e+02
5.345060000456870e+03   1.106804e+02
5.365980000458658e+03   1.065128e+02
5.386900000460446e+03   1.034982e+02
5.407820000462234e+03   9.813372e+01
5.428740000464022e+03   9.990380e+01
5.449660000465810e+03   1.052611e+02
5.470580000467598e+03   1.096497e+02
5.491500000469387e+03   1.134127e+02
5.512420000471175e+03   1.007737e+02
5.533340000472963e+03   1.139545e+02
5.554260000474751e+03   1.188982e+02
5.575180000476539e+03   1.063036e+02
5.596100000478327e+03   1.158982e+02
5.617020000480115e+03   1.159047e+02
5.637940000481904e+03   1.128336e+02
5.658860000483692e+03   1.107362e+02
5.679780000485480e+03   1.133692e+02
5.700700000487268e+03   1.174829e+02
5.721620000489056e+03   1.137775e+02
5.742540000490844e+03   1.128153e+02
5.763460000492632e+03   1.129792e+02
5.784380000494421e+03   1.155163e+02
5.805300000496209e+03   1.172816e+02
5.826220000497997e+03   1.154681e+02
5.847140000499785e+03   1.127535e+02
5.868060000501573e+03   1.174068e+02
5.888980000503361e+03   1.158338e+02
5.909900000505149e+03   1.168741e+02
5.930820000506938e+03   1.142687e+02
5.951740000508726e+03   1.179717e+02
5.972660000510514e+03   1.150178e+02
5.993580000512302e+03   1.243274e+02
6.014500000514090e+03   1.182686e+02
6.035420000515878e+03   1.203962e+02
6.056340000517666e+03   1.157895e+02
6.077260000519454e+03   1.206915e+02
6.098180000521243e+03   1.244035e+02
6.119100000523031e+03   1.204002e+02
6.127844347547238e+03   1.205401e+02
6.132457260791767e+03   1.206138e+02
6.137070174036297e+03   1.206895e+02
6.140020000524819e+03   1.208736e+02
6.141683087280826e+03   1.198629e+02
6.146296000525355e+03   1.176565e+02
6.150908913769885e+03   1.138181e+02
6.155521827014416e+03   1.105744e+02
6.160134740258944e+03   1.075397e+02
6.160940000526607e+03   1.070099e+02
6.164747653503473e+03   1.091834e+02
6.181860000528395e+03   1.189789e+02
6.202780000530183e+03   1.197654e+02
6.223700000531971e+03   1.200322e+02
6.244620000533760e+03   1.218326e+02
6.265540000535548e+03   1.191872e+02
6.286460000537336e+03   1.172786e+02
6.307380000539124e+03   1.207012e+02
6.328300000540912e+03   1.224184e+02
6.349220000542700e+03   1.227367e+02
6.370140000544488e+03   1.178848e+02
6.391060000546277e+03   1.180165e+02
6.411980000548065e+03   1.120523e+02
6.432900000549853e+03   1.141328e+02
6.453820000551641e+03   1.103289e+02
6.474740000553429e+03   1.176133e+02
6.495660000555217e+03   1.169650e+02
6.516580000557005e+03   1.134485e+02
6.537500000558794e+03   1.089587e+02
6.558420000560582e+03   1.150515e+02
6.570016914490742e+03   1.163161e+02
6.574962686008872e+03   1.168563e+02
6.579340000562370e+03   1.173396e+02
6.579908457527004e+03   1.172339e+02
6.582531232423105e+03   1.168334e+02
6.584854229045133e+03   1.168873e+02
6.587486424458413e+03   1.177875e+02
6.589800000563264e+03   1.175749e+02
6.592441616493721e+03   1.160859e+02
6.594745772081395e+03   1.144595e+02
6.597396808529029e+03   1.134582e+02
6.599691543599524e+03   1.129825e+02
6.600260000564158e+03   1.128785e+02
6.602352000564338e+03   1.130301e+02
6.604637315117656e+03   1.131780e+02
6.607307192599646e+03   1.133442e+02
6.609583086635786e+03   1.134957e+02
6.612262384634952e+03   1.136805e+02
6.617217576670262e+03   1.140249e+02
6.621180000565946e+03   1.143005e+02
6.622172768705569e+03   1.142462e+02
6.642100000567734e+03   1.131505e+02
6.663020000569522e+03   1.128612e+02
6.683940000571311e+03   1.164503e+02
6.704860000573099e+03   1.137107e+02
6.725780000574887e+03   1.152015e+02
6.746700000576675e+03   1.145858e+02
6.767620000578463e+03   1.145136e+02
6.788540000580251e+03   1.120543e+02
6.809460000582039e+03   1.153029e+02
6.828646151759584e+03   1.141816e+02
6.830380000583827e+03   1.140799e+02
6.833786613966047e+03   1.133085e+02
6.838927076172511e+03   1.121480e+02
6.844067538378975e+03   1.114866e+02
6.844289049175039e+03   1.115080e+02
6.849208000585437e+03   1.122374e+02
6.849441287027974e+03   1.121767e+02
6.851300000585616e+03   1.110452e+02
6.854348462791901e+03   1.083671e+02
6.854593524880909e+03   1.081868e+02
6.859488924998364e+03   1.101198e+02
6.859745762733843e+03   1.108298e+02
6.864629387204827e+03   1.296978e+02
6.864898000586778e+03   1.296799e+02
6.866189105556676e+03   1.265124e+02
6.869769849411291e+03   1.068641e+02
6.870050238439713e+03   1.057000e+02
6.871357829314670e+03   1.016802e+02
6.872220000587404e+03   1.007379e+02
6.875202476292648e+03   1.009652e+02
6.876526553072667e+03   1.018210e+02
6.880354714145583e+03   1.049696e+02
6.881695276830661e+03   1.067719e+02
6.885506951998518e+03   1.142649e+02
6.886864000588656e+03   1.159096e+02
6.892032724346653e+03   1.137244e+02
6.893140000589192e+03   1.141498e+02
6.897201448104647e+03   1.135848e+02
6.902370171862642e+03   1.143477e+02
6.907538895620638e+03   1.151254e+02
6.914060000590980e+03   1.161079e+02
6.934980000592768e+03   1.150635e+02
6.955900000594556e+03   1.149255e+02
6.964217929360188e+03   1.139206e+02
6.969460447169405e+03   1.132860e+02
6.974702964978624e+03   1.126510e+02
6.976820000596344e+03   1.124198e+02
6.979945482787843e+03   1.128716e+02
6.985188000597060e+03   1.138080e+02
6.990430518406279e+03   1.142622e+02
6.995673036215498e+03   1.148948e+02
6.997740000598133e+03   1.151693e+02
7.000915554024716e+03   1.145736e+02
7.003846602812670e+03   1.140236e+02
7.006158071833934e+03   1.135896e+02
7.008018042123458e+03   1.132402e+02
7.009118952259618e+03   1.130332e+02
7.013293531742796e+03   1.122530e+02
7.014391301706564e+03   1.120607e+02
7.018569021362136e+03   1.122944e+02
7.018660000599921e+03   1.123670e+02
7.019489500228125e+03   1.133227e+02
7.019663651153511e+03   1.135757e+02
7.023844510981476e+03   1.248574e+02
7.024773625321543e+03   1.279724e+02
7.024936000600457e+03   1.284936e+02
7.029120000600815e+03   1.337793e+02
7.030057750414961e+03   1.317039e+02
7.030208350047405e+03   1.312666e+02
7.034395490220154e+03   1.183642e+02
7.035341875508380e+03   1.175371e+02
7.035480699494351e+03   1.175040e+02
7.039580000601709e+03   1.216443e+02
7.039670979839493e+03   1.217114e+02
7.040626000601798e+03   1.219521e+02
7.040753048941297e+03   1.219306e+02
7.044946469458833e+03   1.167403e+02
7.045910125695217e+03   1.155944e+02
7.046025398388245e+03   1.154797e+02
7.050221959078171e+03   1.136368e+02
7.051194250788635e+03   1.135049e+02
7.056478375882054e+03   1.129279e+02
7.060500000603497e+03   1.124991e+02
7.061762500975473e+03   1.126053e+02
7.081420000605285e+03   1.142617e+02
7.102340000607073e+03   1.120723e+02
7.123260000608861e+03   1.130687e+02
7.144180000610650e+03   1.138994e+02
7.165100000612438e+03   1.108252e+02
7.186020000614226e+03   1.133068e+02
7.206940000616014e+03   1.142404e+02
7.227860000617802e+03   1.135371e+02
7.248780000619590e+03   1.126057e+02
7.269700000621378e+03   1.118428e+02
7.290620000623167e+03   1.126464e+02
7.311540000624955e+03   1.125456e+02
7.332460000626743e+03   1.092984e+02
7.353380000628531e+03   1.114555e+02
7.367804682678903e+03   1.118605e+02
7.373351012167092e+03   1.120163e+02
7.374300000630319e+03   1.120430e+02
7.378897341655282e+03   1.116995e+02
7.384443671143472e+03   1.113260e+02
7.389990000631660e+03   1.110689e+02
7.395220000632107e+03   1.105264e+02
7.395536330119849e+03   1.104739e+02
7.401082659608039e+03   1.096691e+02
7.406628989096229e+03   1.089048e+02
7.412175318584417e+03   1.081399e+02
7.416140000633895e+03   1.075925e+02
7.437060000635684e+03   1.062131e+02
7.441847730445387e+03   1.057784e+02
7.447449797993542e+03   1.052692e+02
7.453051865541698e+03   1.047609e+02
7.457980000637472e+03   1.044737e+02
7.458653933089853e+03   1.044705e+02
7.464256000638008e+03   1.049586e+02
7.469858068186164e+03   1.040482e+02
7.475460135734319e+03   1.036518e+02
7.478900000639260e+03   1.035204e+02
7.481062203282474e+03   1.036016e+02
7.486664270830630e+03   1.038137e+02
7.499820000641048e+03   1.043122e+02
7.520740000642836e+03   1.032159e+02
7.541660000644624e+03   1.052875e+02
7.562580000646412e+03   1.077215e+02
7.583500000648201e+03   1.071475e+02
7.604420000649989e+03   1.069663e+02
7.625340000651777e+03   1.047540e+02
7.632691078913927e+03   1.057358e+02
7.638436809349038e+03   1.065040e+02
7.643119677190897e+03   1.071309e+02
7.644182539784150e+03   1.072736e+02
7.645205396846291e+03   1.074117e+02
7.646260000653565e+03   1.075623e+02
7.648873258056989e+03   1.075596e+02
7.649928270219260e+03   1.075789e+02
7.650960547798579e+03   1.076113e+02
7.654626838923082e+03   1.077579e+02
7.655674000654371e+03   1.077635e+02
7.656715698750867e+03   1.077394e+02
7.660380419789172e+03   1.075522e+02
7.661419731089482e+03   1.075241e+02
7.662470849703154e+03   1.075192e+02
7.666134000655265e+03   1.075845e+02
7.667165461524592e+03   1.075832e+02
7.667180000655353e+03   1.075829e+02
7.668226000655442e+03   1.075581e+02
7.671887581521356e+03   1.073765e+02
7.672911191959703e+03   1.073297e+02
7.673981151607732e+03   1.072906e+02
7.677641162387448e+03   1.072138e+02
7.678656922394814e+03   1.071997e+02
7.679736302560018e+03   1.071855e+02
7.683394743253541e+03   1.071390e+02
7.685491453512306e+03   1.071125e+02
7.688100000657141e+03   1.070795e+02
7.689148324119633e+03   1.072694e+02
7.691246604464595e+03   1.076495e+02
7.709020000658929e+03   1.108754e+02
7.729940000660717e+03   1.058624e+02
7.750860000662506e+03   1.075186e+02
7.771780000664294e+03   1.093634e+02
7.792700000666082e+03   1.085049e+02
7.813620000667870e+03   1.103458e+02
7.834540000669658e+03   1.093466e+02
7.855460000671446e+03   1.118077e+02
7.876380000673234e+03   1.131011e+02
7.897300000675023e+03   1.139387e+02
7.918220000676811e+03   1.128815e+02
7.939140000678599e+03   1.106724e+02
7.960060000680387e+03   1.105878e+02
7.980980000682175e+03   1.103646e+02
8.001900000683963e+03   1.076183e+02
8.022820000685751e+03   1.041599e+02
8.043740000687540e+03   1.079793e+02
8.064660000689328e+03   1.052318e+02
8.083206524479006e+03   1.059816e+02
8.085580000691116e+03   1.060777e+02
8.089291393532503e+03   1.059739e+02
8.095376262586001e+03   1.058041e+02
8.101461131639497e+03   1.056792e+02
8.106500000692904e+03   1.056815e+02
8.107546000692993e+03   1.057387e+02
8.113630869746490e+03   1.057243e+02
8.119715738799987e+03   1.058377e+02
8.125800607853485e+03   1.059965e+02
8.127420000694692e+03   1.060389e+02
8.131885476906981e+03   1.064854e+02
8.148340000696480e+03   1.081331e+02
8.169260000698268e+03   1.072456e+02
8.190180000700057e+03   1.066771e+02
8.211100000701845e+03   1.051038e+02
8.232020000703633e+03   1.045213e+02
8.252940000705421e+03   1.017506e+02
8.273860000707209e+03   9.939590e+01
8.294780000708997e+03   1.015577e+02
8.315700000710785e+03   9.890985e+01
8.336620000712574e+03   1.016020e+02
8.357540000714362e+03   1.028594e+02
8.378460000716150e+03   1.048081e+02
8.399380000717938e+03   1.039583e+02
8.420300000719726e+03   1.031665e+02
8.441220000721514e+03   1.028726e+02
8.462140000723302e+03   1.008687e+02
8.483060000725091e+03   1.010331e+02
8.503980000726879e+03   1.040992e+02
8.524900000728667e+03   1.058782e+02
8.545820000730455e+03   1.066954e+02
8.566740000732243e+03   1.033259e+02
8.587660000734031e+03   1.026188e+02
8.608580000735819e+03   1.029826e+02
8.629500000737607e+03   1.031319e+02
8.650420000739396e+03   1.040444e+02
8.671340000741184e+03   1.043367e+02
8.691193804026325e+03   9.981610e+01
8.692260000742972e+03   9.957291e+01
8.697736353206023e+03   9.973721e+01
8.703708121958687e+03   9.991647e+01
8.704278902385720e+03   9.993364e+01
8.710260091655562e+03   1.001187e+02
8.710821451565420e+03   1.001373e+02
8.713180000744760e+03   1.002188e+02
8.716812061352439e+03   1.002688e+02
8.717265299718749e+03   1.002734e+02
8.717364000745118e+03   1.002743e+02
8.723364031049316e+03   1.003109e+02
8.723827474975900e+03   1.003150e+02
8.723906549924817e+03   1.003157e+02
8.729916000746191e+03   1.003873e+02
8.730389650233052e+03   1.003914e+02
8.730449099104515e+03   1.003919e+02
8.732908197134204e+03   1.004064e+02
8.734100000746548e+03   1.004136e+02
8.736467970443065e+03   1.004658e+02
8.736951825490203e+03   1.004781e+02
8.736991648284213e+03   1.004791e+02
8.739482148037827e+03   1.005493e+02
8.743019940139942e+03   1.006521e+02
8.743514000747353e+03   1.006649e+02
8.743534197463912e+03   1.006654e+02
8.746056098941448e+03   1.007224e+02
8.749571909836819e+03   1.007952e+02
8.750076176004504e+03   1.008066e+02
8.751679674032748e+03   1.008461e+02
8.752630049845071e+03   1.008717e+02
8.755020000748336e+03   1.009433e+02
8.756123879533694e+03   1.008791e+02
8.756638351261656e+03   1.008495e+02
8.758267755712135e+03   1.007535e+02
8.759204000748694e+03   1.006957e+02
8.763200526518809e+03   1.004289e+02
8.764855837391526e+03   1.003160e+02
8.765777951652319e+03   1.002543e+02
8.769762701775959e+03   9.999978e+01
8.771443919070914e+03   9.989828e+01
8.772351902555942e+03   9.984505e+01
8.773579730414383e+03   9.977457e+01
8.775940000750124e+03   9.963638e+01
8.778032000750303e+03   9.985832e+01
8.778925853459563e+03   9.994804e+01
8.780184297998832e+03   1.000710e+02
8.784620082429692e+03   1.004969e+02
8.785499804363186e+03   1.005834e+02
8.786788865583283e+03   1.007118e+02
8.791208164109081e+03   1.011617e+02
8.793393433167732e+03   1.013906e+02
8.796860000751913e+03   1.017656e+02
8.797796245788471e+03   1.016455e+02
8.799651226106806e+03   1.014026e+02
8.799998000752181e+03   1.013561e+02
8.804384327467860e+03   1.007432e+02
8.806275419768710e+03   1.004768e+02
8.806602568336632e+03   1.004312e+02
8.812899613430611e+03   9.957266e+01
8.813207135921080e+03   9.953117e+01
8.817780000753701e+03   9.892128e+01
8.819523807092515e+03   9.874334e+01
8.819811703505531e+03   9.871499e+01
8.826148000754416e+03   9.809597e+01
8.826416271089980e+03   9.806799e+01
8.829894161110018e+03   9.768700e+01
8.832772194416319e+03   9.736779e+01
8.836541121021766e+03   9.696632e+01
8.838700000755489e+03   9.674097e+01
8.839396388078223e+03   9.674722e+01
8.843188080933513e+03   9.678254e+01
8.846020581740124e+03   9.681003e+01
8.849835040845261e+03   9.685667e+01
8.852644775402026e+03   9.690545e+01
8.856482000757009e+03   9.696504e+01
8.859620000757277e+03   9.697228e+01
8.863128960668757e+03   9.691449e+01
8.866394255079411e+03   9.687297e+01
8.869775920580505e+03   9.683913e+01
8.873068691499591e+03   9.680772e+01
8.876422880492253e+03   9.677580e+01
8.879743127919775e+03   9.674429e+01
8.880540000759065e+03   9.673714e+01
8.883069840404001e+03   9.627072e+01
8.886417564339958e+03   9.566375e+01
8.893092000760138e+03   9.448238e+01
8.899766437180318e+03   9.319054e+01
8.901460000760853e+03   9.287273e+01
8.906440873600503e+03   9.369500e+01
8.911237227670379e+03   9.449757e+01
8.913115310020685e+03   9.481201e+01
8.917945420943781e+03   9.562109e+01
8.919789746440865e+03   9.593017e+01
8.922380000762641e+03   9.636446e+01
8.924653614217181e+03   9.468745e+01
8.931361807490581e+03   8.975299e+01
8.938070000763983e+03   8.486134e+01
8.943300000764430e+03   8.094307e+01
8.944778194037384e+03   8.229153e+01
8.951486387310784e+03   8.846244e+01
8.958194580584184e+03   9.465630e+01
8.964220000766218e+03   1.002250e+02
8.964902773857586e+03   1.001557e+02
8.966508798538318e+03   9.999277e+01
8.973258599095918e+03   9.930749e+01
8.980008399653521e+03   9.862163e+01
8.985140000768006e+03   9.811517e+01
8.986758200211121e+03   9.818072e+01
8.993508000768721e+03   9.851178e+01
9.000257801326323e+03   9.868668e+01
9.006060000769794e+03   9.888658e+01
9.007007601883923e+03   9.906431e+01
9.013757402441526e+03   1.003514e+02
9.020507202999126e+03   1.016398e+02
9.026980000771582e+03   1.028765e+02
9.036380406994012e+03   1.020742e+02
9.043182805439188e+03   1.014928e+02
9.047900000773370e+03   1.010894e+02
9.049985203884362e+03   9.944830e+01
9.056787602329536e+03   9.411604e+01
9.063590000774711e+03   8.884900e+01
9.068820000775158e+03   8.464874e+01
9.070392399219887e+03   8.571491e+01
9.077194797665061e+03   9.040056e+01
9.083997196110235e+03   9.511571e+01
9.089740000776947e+03   9.910007e+01
9.090799594555410e+03   9.936711e+01
9.110660000778735e+03   1.043794e+02
9.125023492348253e+03   1.026484e+02
9.131580000780523e+03   1.018570e+02
9.131892619456768e+03   1.017779e+02
9.138761746565282e+03   1.000396e+02
9.145630873673796e+03   9.833074e+01
9.152500000782311e+03   9.670843e+01
9.159369127890826e+03   9.874458e+01
9.166238254999340e+03   1.008709e+02
9.173107382107853e+03   1.030305e+02
9.173420000784099e+03   1.031288e+02
9.179976509216369e+03   1.045001e+02
9.194340000785887e+03   1.075083e+02
9.215260000787675e+03   1.010540e+02
9.236180000789464e+03   1.045490e+02
9.242866652878009e+03   1.038642e+02
9.249824489856608e+03   1.031509e+02
9.256782326835211e+03   1.024372e+02
9.257100000791252e+03   1.024064e+02
9.263740163813814e+03   1.011590e+02
9.270698000792414e+03   9.996277e+01
9.277655837771015e+03   9.846067e+01
9.278020000793040e+03   9.838789e+01
9.284613674749618e+03   9.861201e+01
9.291571511728220e+03   9.888850e+01
9.298529348706821e+03   9.916553e+01
9.298940000794828e+03   9.918188e+01
9.319860000796616e+03   1.017320e+02
9.340780000798404e+03   1.003828e+02
9.361700000800192e+03   1.026074e+02
9.382620000801980e+03   1.020630e+02
9.401381346687942e+03   1.012285e+02
9.403540000803769e+03   1.011323e+02
9.408458510217459e+03   1.000486e+02
9.415535673746974e+03   9.848837e+01
9.422612837276487e+03   9.697033e+01
9.424460000805557e+03   9.660605e+01
9.429690000806004e+03   9.782354e+01
9.436767164335521e+03   9.913708e+01
9.443844327865034e+03   1.005752e+02
9.445380000807345e+03   1.008969e+02
9.450921491394549e+03   1.018837e+02
9.457695777383578e+03   1.030913e+02
9.457998654924066e+03   1.031453e+02
9.464815333240393e+03   1.043615e+02
9.466300000809133e+03   1.046269e+02
9.471934889097205e+03   1.051698e+02
9.479054444954019e+03   1.060507e+02
9.486174000810832e+03   1.074812e+02
9.487220000810921e+03   1.074725e+02
9.493293556667646e+03   1.060359e+02
9.500413112524460e+03   1.048995e+02
9.507532668381273e+03   1.039569e+02
9.508140000812709e+03   1.038766e+02
9.514652224238087e+03   1.043053e+02
9.529060000814497e+03   1.052546e+02
9.549980000816286e+03   1.078674e+02
9.570900000818074e+03   1.075535e+02
9.591820000819862e+03   1.074017e+02
9.612740000821650e+03   1.081178e+02
9.624553349815089e+03   1.034649e+02
9.631798512567600e+03   1.006077e+02
9.633660000823438e+03   9.987326e+01
9.639043675320114e+03   9.879185e+01
9.646288838072625e+03   9.739518e+01
9.653534000825137e+03   9.616615e+01
9.654580000825226e+03   9.592236e+01
9.660779163577648e+03   9.620681e+01
9.668024326330162e+03   9.670854e+01
9.675269489082675e+03   9.727070e+01
9.675500000827014e+03   9.728861e+01
9.682514651835187e+03   9.841713e+01
9.696420000828803e+03   1.006569e+02
9.717340000830591e+03   1.013474e+02
9.738260000832379e+03   9.963732e+01
9.759180000834167e+03   1.011345e+02
9.780100000835955e+03   1.000432e+02
9.801020000837743e+03   1.002232e+02
9.821940000839531e+03   1.020550e+02
9.842860000841320e+03   9.921832e+01
9.863780000843108e+03   1.028112e+02
9.884700000844896e+03   9.782413e+01
9.905620000846684e+03   1.033095e+02
9.926540000848472e+03   1.031786e+02
9.939497017779566e+03   1.014146e+02
9.946979263547708e+03   1.003946e+02
9.947460000850260e+03   1.003293e+02
9.954461509315852e+03   1.008331e+02
9.955139915195019e+03   1.008850e+02
9.961943755083996e+03   1.018619e+02
9.962633936609634e+03   1.020688e+02
9.976908246620280e+03   1.006084e+02
9.977621979438865e+03   1.003490e+02
9.984390492388426e+03   9.889767e+01
9.985116000853479e+03   9.875010e+01
9.989300000853837e+03   9.768949e+01
9.991872738156568e+03   9.813196e+01
9.992610022268094e+03   9.826204e+01
9.999354983924712e+03   9.963798e+01
1.000010404368271e+04   9.979973e+01
1.000759806509732e+04   1.014247e+02
1.019850000087172e+04   9.760043e+01


==> tex/build/figures/manga-jpas/diff-manga-jpas.txt <==
# Data of plot showing the residual between MaNGA and J-PAS.
# It has been shown with gray circles in lower panel of Fig. 2.
# Regarding the raw data and where it is downloaded you can check 'INPUT.conf'.
# 
# 
# Project title: J-PAS: unprecedented precision in stellar populations of diffuse tidal features
# Git commit (that produced this dataset): 0b8f01e
# Git repository: https://gitlab.com/sepideh.esk/alba
# DOI (Journal): https://doi.org/10.1051/0004-6361/202558180
# DOI (Zenodo): https://doi.org/10.5281/zenodo.17674805
#
# Copyright (C) 2026 Sepideh Eskandarlou <sepideh.eskandarlou@gmail.com>
# Dataset is available under Creative Commons Attribution-ShareAlike (CC BY-SA).
# License URL: https://creativecommons.org/licenses/by-sa/4.0
# Column 1: LAMBDA          [Angstrom,f64,] Effective wavelength
# Column 2: diff-mang-jpas  [unit    ,f64,] Different between MaNGA under sample and J-PAS.
# Column 3: Flux_ERROR-jpas [cgs     ,f64,] Error Wavelength Flux Density
3.808630000000000e+03    2.628106726151235e+00  7.200316795128431e-01
3.906500000000000e+03    2.653721316975364e+00  5.309893844334508e-01
4.010650000000000e+03   -1.881222160496340e+00  6.009875115684875e-01
4.117410000000000e+03   -4.427480210679762e-01  6.902234560287418e-01
4.209500000000000e+03    1.029197395878513e+00  6.644358716993690e-01
4.306260000000000e+03    1.930515318322045e+00  5.806344199831212e-01
4.413420000000000e+03   -2.365027348445460e-01  9.992628763177627e-01
4.514420000000000e+03   -3.491586970158526e+00  7.694756084607505e-01
4.608520000000000e+03   -7.798040788011172e-01  7.463422710871097e-01
4.704400000000000e+03   -9.698494537602957e-01  7.081497981766547e-01
4.802540000000000e+03   -8.724380550250540e-01  7.702913553746417e-01
4.911150000000000e+03    4.041803536442387e-01  8.095268592596074e-01
5.005300000000000e+03    1.589113334154856e+00  8.385532712566743e-01
5.101530000000000e+03    3.757214292620962e+00  6.565064030660777e-01
5.207860000000000e+03   -1.868110220169757e+00  1.244018117250495e+00
5.303520000000000e+03    1.104614194121385e+00  7.244018933378678e-01
5.396850000000000e+03    1.723541832067774e+00  7.272662322332760e-01
5.501640000000000e+03    2.502038201249519e+00  6.725065105587207e-01
5.604080000000000e+03   -8.907699717956566e-03  1.000972780655696e+00
5.709680000000000e+03   -2.183234625326726e-01  7.358627998870435e-01
5.811190000000000e+03    9.908769097037721e-01  7.276339261089576e-01
5.919700000000000e+03    5.101425811688747e-01  7.345783702816788e-01
6.009760000000000e+03   -1.593922018093250e-02  7.017668901762832e-01
6.117190000000000e+03   -2.749730176160778e+00  7.078650495889478e-01
6.208790000000000e+03   -3.260665763676739e+00  6.728790924762096e-01
6.312310000000000e+03   -2.958425149688851e+00  7.458518596656974e-01
6.410210000000000e+03   -1.816342823038332e+00  6.247269073355497e-01
6.503430000000000e+03    1.660044767832669e+00  5.882763809408639e-01
6.610550000000000e+03   -3.721628274105871e-01  5.968424546340373e-01
6.712780000000000e+03   -1.751938328228581e-01  5.496169375319271e-01
6.810460000000000e+03   -1.187927849337333e+00  5.858273647141637e-01
6.915810000000000e+03   -5.209899555387946e-01  6.533587565973729e-01
7.008090000000000e+03   -1.193680274519831e+00  5.879972140956466e-01
7.121450000000000e+03   -4.856867588621063e-01  4.537576905113797e-01
7.211650000000000e+03   -8.779296952215033e-01  5.411749991768933e-01
7.311760000000000e+03   -4.123738258936414e-01  7.215177527726954e-01
7.415650000000000e+03   -1.696382410869760e+00  6.474236126774583e-01
7.501450000000000e+03    1.760698519021850e+00  7.031781727211331e-01
7.599060000000000e+03    8.798599444724784e-01  6.632595789540876e-01
7.720090000000000e+03   -1.668878002958630e+00  8.634070988737179e-01
7.807880000000000e+03   -1.530505438224149e+00  7.354417314617466e-01
7.907990000000000e+03   -2.260203453278252e+00  8.743870966018408e-01
8.006670000000000e+03   -1.411795667795401e+00  7.109442479875979e-01
8.113920000000000e+03    1.549244767056734e+00  7.302957396273358e-01
8.216360000000001e+03    2.302757092672993e-01  6.883660328041021e-01
8.318510000000000e+03   -4.363453239973438e-01  6.618165592220099e-01
8.410520000000000e+03   -2.075885325299339e+00  6.843285805536810e-01
8.509030000000001e+03   -3.838304256623657e-01  5.940839622418936e-01
8.597570000000000e+03   -1.147194812127115e+00  5.825001251626479e-01
8.708889999999999e+03   -2.159540488264107e+00  6.463382039822192e-01
8.818370000000001e+03   -5.733651224899599e+00  6.520434335490662e-01
8.912660000000000e+03   -3.324809528467020e+00  6.708866739490893e-01
9.001870000000001e+03   -1.701447645979201e+00  6.321283613449704e-01
9.097500000000000e+03   -6.370795956459087e-01  5.528910682089839e-01


==> tex/build/figures/manga-jpas/diff-obs-sed-jpas.txt <==
# Data of plot showing the residual of SED fitting of jpas data.
# In Fig.2 it has shown in lower panel.
# Regarding the raw data and where it is downloaded you can check 'INPUT.conf'.
# 
# 
# Project title: J-PAS: unprecedented precision in stellar populations of diffuse tidal features
# Git commit (that produced this dataset): 0b8f01e
# Git repository: https://gitlab.com/sepideh.esk/alba
# DOI (Journal): https://doi.org/10.1051/0004-6361/202558180
# DOI (Zenodo): https://doi.org/10.5281/zenodo.17674805
#
# Copyright (C) 2026 Sepideh Eskandarlou <sepideh.eskandarlou@gmail.com>
# Dataset is available under Creative Commons Attribution-ShareAlike (CC BY-SA).
# License URL: https://creativecommons.org/licenses/by-sa/4.0
# Column 1: wavelength     [nm  ,f64,] Effective Wavelength.
# Column 2: diff-mang-jpas [unit,f64,] Different between MaNGA under sample and J-PAS.
# Column 3: Flux-err-7     [cgs ,f64,] Wavelength Flux Density error
3.556580000000000e+03    7.475646068387366e+00  9.839168000000001e-03
3.808630000000000e+03    3.926431991203342e-01  7.633623000000000e-03
3.906500000000000e+03    1.615547334492578e+00  9.106766000000001e-03
4.010650000000000e+03   -7.020814121482209e+00  1.102319000000000e-02
4.117410000000000e+03   -2.746038652067302e+00  1.109132000000000e-02
4.209500000000000e+03    1.419324293394978e+00  1.014314000000000e-02
4.306260000000000e+03   -3.195414760952835e+00  1.833578000000000e-02
4.413420000000000e+03   -5.007871801645742e+00  1.477298000000000e-02
4.514420000000000e+03   -1.659765105317398e+00  1.493242000000000e-02
4.608520000000000e+03   -1.601382815398764e+00  1.476396000000000e-02
4.704400000000000e+03   -1.686206193782247e+00  1.673656000000000e-02
4.802540000000000e+03    2.145314733714308e-01  1.839361000000000e-02
4.911150000000000e+03    2.784847237245170e+00  1.979065000000000e-02
5.005300000000000e+03    4.816873707846222e+00  1.609567000000000e-02
5.101530000000000e+03   -2.218860720512879e+00  3.178444000000000e-02
5.207860000000000e+03    9.379595016020281e-01  1.919452000000000e-02
5.303520000000000e+03    1.297676436591027e+00  1.995462000000000e-02
5.396850000000000e+03    8.101416121564885e-01  1.917565000000000e-02
5.501640000000000e+03   -1.905511591766464e+00  2.961421000000000e-02
5.604080000000000e+03   -1.461582899107732e+00  2.259902000000000e-02
5.709680000000000e+03   -1.735580481084534e-02  2.314794000000000e-02
5.811190000000000e+03    7.616471413172227e-01  2.424972000000000e-02
5.919700000000000e+03    1.253889084309912e-01  2.387681000000000e-02
6.009760000000000e+03   -1.517849539675681e-01  2.495305000000000e-02
6.117190000000000e+03   -1.934565994983223e-01  2.443544000000000e-02
6.208790000000000e+03   -1.328554674156950e+00  2.799616000000000e-02
6.312310000000000e+03   -6.372678562400517e-01  2.418265000000000e-02
6.410210000000000e+03    3.937720656605296e+00  2.343881000000000e-02
6.503430000000000e+03    1.392615699419495e+00  2.456994000000000e-02
6.610550000000000e+03    1.432866495499294e+00  2.333104000000000e-02
6.712780000000000e+03   -1.724678514199468e+00  2.559716000000000e-02
6.810460000000000e+03   -2.063106360172610e+00  2.943792000000000e-02
6.915810000000000e+03   -5.074319319053096e-01  2.720469000000000e-02
7.008090000000000e+03    1.129904572220739e+00  2.167854000000000e-02
7.121450000000000e+03    8.719496250701808e-01  2.651406000000000e-02
7.211650000000000e+03    1.001836545269722e+00  3.633792000000000e-02
7.311760000000000e+03   -4.409984441974122e-01  3.353947000000000e-02
7.415650000000000e+03    2.605682057946268e+00  3.727564000000000e-02
7.501450000000000e+03    9.154309834271795e-01  3.608050000000000e-02
7.599060000000000e+03   -1.786023567194252e+00  4.847631000000000e-02
7.720090000000000e+03   -3.199794463954487e-01  4.223609000000000e-02
7.807880000000000e+03    1.849457313525654e-01  5.151162000000000e-02
7.907990000000000e+03    3.391838451208097e-01  4.293472000000000e-02
8.006670000000000e+03    8.994059238009857e-01  4.529283000000000e-02
8.113920000000000e+03   -9.229639845663977e-01  4.377716000000000e-02
8.216360000000001e+03    1.907592994937075e-01  4.314177000000000e-02
8.318510000000000e+03   -6.414750937088004e-01  4.560154000000000e-02
8.410520000000000e+03   -1.480685001804343e-01  4.052072000000000e-02
8.509030000000001e+03   -6.838524850017030e-01  4.056175000000000e-02
8.597570000000000e+03   -8.572337307318353e-01  4.618007000000000e-02
8.708889999999999e+03   -2.728597330773153e+00  4.776639000000000e-02
8.818370000000001e+03    8.496544657083234e-01  5.020339000000000e-02
8.912660000000000e+03    1.649173418694174e+00  4.825474000000000e-02
9.001870000000001e+03   -1.632188112149416e-01  4.310751000000000e-02
9.097500000000000e+03    1.553746307656801e+00  3.974881000000000e-02
9.572940000000001e+03   -1.660432109306907e+00  1.189197000000000e-02


==> tex/build/figures/manga-jpas/diff-obs-sed-sdss.txt <==
# Data of plot showing the residual of SED fitting of sdss data.
# In Fig.2 it has shown in lower panel.
# Regarding the raw data and where it is downloaded you can check 'INPUT.conf'.
# 
# 
# Project title: J-PAS: unprecedented precision in stellar populations of diffuse tidal features
# Git commit (that produced this dataset): 0b8f01e
# Git repository: https://gitlab.com/sepideh.esk/alba
# DOI (Journal): https://doi.org/10.1051/0004-6361/202558180
# DOI (Zenodo): https://doi.org/10.5281/zenodo.17674805
#
# Copyright (C) 2026 Sepideh Eskandarlou <sepideh.eskandarlou@gmail.com>
# Dataset is available under Creative Commons Attribution-ShareAlike (CC BY-SA).
# License URL: https://creativecommons.org/licenses/by-sa/4.0
# Column 1: wavelength     [nm  ,f64,] Effective Wavelength.
# Column 2: diff-mang-jpas [unit,f64,] Different between MaNGA under sample and J-PAS.
# Column 3: Flux-err-7     [cgs ,f64,] Wavelength Flux Density error
3.608040000000000e+03    4.204126242932691e-01  6.290922000000000e-03
4.671780000000000e+03    1.221703828561662e-01  4.270609000000000e-03
6.141120000000000e+03    2.573092316838282e-01  5.382962000000000e-03
7.457890000000000e+03   -1.588290729207238e+00  9.862591000000000e-03
8.922780000000001e+03    7.423246821846257e-01  3.835408000000000e-02


==> tex/build/figures/manga-jpas/jpas.txt <==
# Data of plot showing the J-PAS photometery over the central part.
# The J-PAS photometey has been shown with orange dots in upper plot of Fig. 2.
# Regarding the raw data and where it is downloaded you can check 'INPUT.conf'.
# 
# 
# Project title: J-PAS: unprecedented precision in stellar populations of diffuse tidal features
# Git commit (that produced this dataset): 0b8f01e
# Git repository: https://gitlab.com/sepideh.esk/alba
# DOI (Journal): https://doi.org/10.1051/0004-6361/202558180
# DOI (Zenodo): https://doi.org/10.5281/zenodo.17674805
#
# Copyright (C) 2026 Sepideh Eskandarlou <sepideh.eskandarlou@gmail.com>
# Dataset is available under Creative Commons Attribution-ShareAlike (CC BY-SA).
# License URL: https://creativecommons.org/licenses/by-sa/4.0
# Column 1: LAMBDA          [Angstrom,f64,] Effective wavelength
# Column 2: Flux-jpas       [cgs     ,f64,] Wavelength Flux Density
# Column 3: Flux_ERROR-jpas [cgs     ,f64,] Error Wavelength Flux Density
3.556580000000000e+03   3.807669066218864e+01   9.979741160487866e-01
3.808630000000000e+03   3.961040551604925e+01   7.200316795128431e-01
3.906500000000000e+03   4.848836033844642e+01   5.309893844334508e-01
4.010650000000000e+03   5.402325683450461e+01   6.009875115684875e-01
4.117410000000000e+03   6.118019685094878e+01   6.902234560287418e-01
4.209500000000000e+03   7.658105264858702e+01   6.644358716993690e-01
4.306260000000000e+03   8.190352153387667e+01   5.806344199831212e-01
4.413420000000000e+03   8.779311973477002e+01   9.992628763177627e-01
4.514420000000000e+03   8.925346959228857e+01   7.694756084607505e-01
4.608520000000000e+03   9.561996426547746e+01   7.463422710871097e-01
4.704400000000000e+03   1.061433340770223e+02   7.081497981766547e-01
4.802540000000000e+03   1.112261574353875e+02   7.702913553746417e-01
4.911150000000000e+03   1.109010495018821e+02   8.095268592596074e-01
5.005300000000000e+03   1.100992089674229e+02   8.385532712566743e-01
5.101530000000000e+03   1.047444838564084e+02   6.565064030660777e-01
5.207860000000000e+03   1.130361373825826e+02   1.244018117250495e+00
5.303520000000000e+03   1.075368935024384e+02   7.244018933378678e-01
5.396850000000000e+03   1.032891307967671e+02   7.272662322332760e-01
5.501640000000000e+03   1.087107336915350e+02   6.725065105587207e-01
5.604080000000000e+03   1.166894505402040e+02   1.000972780655696e+00
5.709680000000000e+03   1.162102599868446e+02   7.358627998870435e-01
5.811190000000000e+03   1.158172009104366e+02   7.276339261089576e-01
5.919700000000000e+03   1.159458207757243e+02   7.345783702816788e-01
6.009760000000000e+03   1.190672593826677e+02   7.017668901762832e-01
6.117190000000000e+03   1.192246016090686e+02   7.078650495889478e-01
6.208790000000000e+03   1.185593115369595e+02   6.728790924762096e-01
6.312310000000000e+03   1.217859276981401e+02   7.458518596656974e-01
6.410210000000000e+03   1.174433939482943e+02   6.247269073355497e-01
6.503430000000000e+03   1.091916356267433e+02   5.882763809408639e-01
6.610550000000000e+03   1.126405267222389e+02   5.968424546340373e-01
6.712780000000000e+03   1.138144685521869e+02   5.496169375319271e-01
6.810460000000000e+03   1.157886760470459e+02   5.858273647141637e-01
6.915810000000000e+03   1.154879778026275e+02   6.533587565973729e-01
7.008090000000000e+03   1.137046497370231e+02   5.879972140956466e-01
7.121450000000000e+03   1.107888288202265e+02   4.537576905113797e-01
7.211650000000000e+03   1.115096763358038e+02   5.411749991768933e-01
7.311760000000000e+03   1.110417974363308e+02   7.215177527726954e-01
7.415650000000000e+03   1.078782811907688e+02   6.474236126774583e-01
7.501450000000000e+03   1.014469311720129e+02   7.031781727211331e-01
7.599060000000000e+03   1.057491754629472e+02   6.632595789540876e-01
7.720090000000000e+03   1.118088041918157e+02   8.634070988737179e-01
7.807880000000000e+03   1.122732199497780e+02   7.354417314617466e-01
7.907990000000000e+03   1.128033328206542e+02   8.743870966018408e-01
8.006670000000000e+03   1.071751335720291e+02   7.109442479875979e-01
8.113920000000000e+03   1.042250471888360e+02   7.302957396273358e-01
8.216360000000001e+03   1.051906201567348e+02   6.883660328041021e-01
8.318510000000000e+03   1.025996362255568e+02   6.618165592220099e-01
8.410520000000000e+03   1.048445675512934e+02   6.843285805536810e-01
8.509030000000001e+03   1.053144284187868e+02   5.940839622418936e-01
8.597570000000000e+03   1.056071081502234e+02   5.825001251626479e-01
8.708889999999999e+03   1.029354553073326e+02   6.463382039822192e-01
8.818370000000001e+03   1.020167615806419e+02   6.520434335490662e-01
8.912660000000000e+03   9.633629911879086e+01   6.708866739490893e-01
9.001870000000001e+03   9.661787951457427e+01   6.321283613449704e-01
9.097500000000000e+03   9.978451166608473e+01   5.528910682089839e-01
9.572940000000001e+03   9.709695080011281e+01   4.604306372130506e-01


==> tex/build/figures/manga-jpas/manga-smooth.txt <==
# Data of plot showing MaNGA after undersampling it to J-PAS resolution.
# It has been shown with black solid line in Fig. 2.
# Regarding the raw data and where it is downloaded you can check 'INPUT.conf'.
# 
# 
# Project title: J-PAS: unprecedented precision in stellar populations of diffuse tidal features
# Git commit (that produced this dataset): 0b8f01e
# Git repository: https://gitlab.com/sepideh.esk/alba
# DOI (Journal): https://doi.org/10.1051/0004-6361/202558180
# DOI (Zenodo): https://doi.org/10.5281/zenodo.17674805
#
# Copyright (C) 2026 Sepideh Eskandarlou <sepideh.eskandarlou@gmail.com>
# Dataset is available under Creative Commons Attribution-ShareAlike (CC BY-SA).
# License URL: https://creativecommons.org/licenses/by-sa/4.0
# Column 1: LAMBDA [Angstrom,f32,] Effective wavelength
# Column 2: Flux   [cgs     ,f64,] Flux weighted.
3.808630e+03   4.067950635883080e+01
3.906500e+03   4.981018380407990e+01
4.010650e+03   5.302572514236260e+01
4.117410e+03   6.091051674344490e+01
4.209500e+03   7.737741903024430e+01
4.306260e+03   8.351580698086249e+01
4.413420e+03   8.758597650499540e+01
4.514420e+03   8.624224654901130e+01
4.608520e+03   9.488008548886530e+01
4.704400e+03   1.051237915588170e+02
4.802540e+03   1.102641708478530e+02
4.911150e+03   1.113511088072460e+02
5.005300e+03   1.118770622820070e+02
5.101530e+03   1.088335952524050e+02
5.207860e+03   1.109632220900880e+02
5.303520e+03   1.087380292074720e+02
5.396850e+03   1.051005833159650e+02
5.501640e+03   1.115005192784740e+02
5.604080e+03   1.166790571201620e+02
5.709680e+03   1.159570984344900e+02
5.811190e+03   1.169762919774690e+02
5.919700e+03   1.165403426880160e+02
6.009760e+03   1.190482840145570e+02
6.117190e+03   1.160339802398140e+02
6.208790e+03   1.148155598844340e+02
6.312310e+03   1.182865098422770e+02
6.410210e+03   1.153482738546370e+02
6.503430e+03   1.110348640783460e+02
6.610550e+03   1.122228748980170e+02
6.712780e+03   1.136154213408620e+02
6.810460e+03   1.144293380722730e+02
6.915810e+03   1.148894154879580e+02
7.008090e+03   1.123633901134570e+02
7.121450e+03   1.102533429324010e+02
7.211650e+03   1.105392197011810e+02
7.311760e+03   1.105857706629540e+02
7.415650e+03   1.060787794347720e+02
7.501450e+03   1.032651185856160e+02
7.599060e+03   1.066878793792120e+02
7.613860e+03   1.079569255588160e+02
7.720090e+03   1.099734809590030e+02
7.807880e+03   1.105807751721380e+02
7.907990e+03   1.103101001282410e+02
8.006670e+03   1.056831040869380e+02
8.113920e+03   1.058651576031390e+02
8.216360e+03   1.054334076840840e+02
8.318510e+03   1.021538924923850e+02
8.410520e+03   1.027123764022920e+02
8.509030e+03   1.049117452205370e+02
8.597570e+03   1.044093297361140e+02
8.708890e+03   1.007595128319490e+02
8.818370e+03   9.648466727366510e+01
8.912660e+03   9.323636748853551e+01
9.001870e+03   9.500147908503649e+01
9.097500e+03   9.915282922260189e+01


==> tex/build/figures/manga-jpas/manga.txt <==
# Data of plot showing the spectra of MaNGA for the central part of galaxy.
# It has been shown in Fig.2 of paper with gray solid line.
# Regarding the raw data and where it is downloaded you can check 'INPUT.conf'.
# 
# 
# Project title: J-PAS: unprecedented precision in stellar populations of diffuse tidal features
# Git commit (that produced this dataset): 0b8f01e
# Git repository: https://gitlab.com/sepideh.esk/alba
# DOI (Journal): https://doi.org/10.1051/0004-6361/202558180
# DOI (Zenodo): https://doi.org/10.5281/zenodo.17674805
#
# Copyright (C) 2026 Sepideh Eskandarlou <sepideh.eskandarlou@gmail.com>
# Dataset is available under Creative Commons Attribution-ShareAlike (CC BY-SA).
# License URL: https://creativecommons.org/licenses/by-sa/4.0
# Column 1: WAVELENGTH        [Angstrom                       ,u16,   ] Wavelength in slice.
# Column 2: SUM-PROJ-IN-SLICE [1E-19erg/s/cm^2/Angstrom/spaxel,f32,nan] Sum of values in projected area of each slice.
3622    2.601109e+01
3623    3.172211e+01
3624    4.146292e+01
3625    4.267641e+01
3626    4.014355e+01
3627    3.852376e+01
3628    3.867069e+01
3629    3.138907e+01
3630    3.655215e+01
3631    4.770728e+01
3632    4.594057e+01
3633    3.761758e+01
3634    3.519880e+01
3635    3.771880e+01
3636    3.450928e+01
3637    3.339818e+01
3638    3.444223e+01
3639    2.851711e+01
3640    3.491091e+01
3641    3.805342e+01
3642    3.600938e+01
3643    3.066349e+01
3644    3.209255e+01
3645    3.273279e+01
3646    4.115582e+01
3647    3.198925e+01
3648    3.133210e+01
3649    4.656118e+01
3650    3.665540e+01
3651    3.856708e+01
3652    4.672188e+01
3653    3.595529e+01
3654    3.178846e+01
3655    3.571747e+01
3656    2.932031e+01
3657    3.365991e+01
3658    3.872340e+01
3659    3.452279e+01
3660    2.863173e+01
3661    3.963382e+01
3662    4.664200e+01
3663    3.159519e+01
3664    4.314167e+01
3665    4.402686e+01
3666    4.744484e+01
3667    3.950778e+01
3668    3.629693e+01
3669    3.566965e+01
3670    4.311999e+01
3671    3.692199e+01
3672    4.073550e+01
3673    3.757653e+01
3674    3.388499e+01
3675    3.693229e+01
3676    3.894172e+01
3677    3.526108e+01
3678    3.909304e+01
3679    3.673190e+01
3680    4.140065e+01
3681    4.115285e+01
3682    3.676245e+01
3683    3.547843e+01
3684    3.981672e+01
3685    4.151806e+01
3686    3.287447e+01
3687    3.190456e+01
3688    2.897462e+01
3689    3.428498e+01
3690    3.352361e+01
3691    3.538268e+01
3692    3.516840e+01
3693    3.524691e+01
3694    3.676259e+01
3695    3.924760e+01
3696    3.504546e+01
3697    3.592958e+01
3698    3.966257e+01
3699    3.299786e+01
3700    4.168825e+01
3701    3.823645e+01
3702    4.516211e+01
3703    4.842923e+01
3704    4.044223e+01
3705    3.900634e+01
3706    4.027971e+01
3707    4.137305e+01
3708    3.968408e+01
3709    4.473844e+01
3710    4.220557e+01
3711    3.876364e+01
3712    3.896286e+01
3713    4.106363e+01
3714    4.233517e+01
3715    4.009017e+01
3716    4.281918e+01
3717    4.283265e+01
3718    3.531477e+01
3719    3.962461e+01
3720    4.204781e+01
3721    4.308852e+01
3722    3.795119e+01
3723    4.074301e+01
3724    4.330507e+01
3725    3.081036e+01
3726    3.616874e+01
3727    3.328430e+01
3728    3.186242e+01
3729    3.760225e+01
3730    3.384118e+01
3731    4.175191e+01
3732    3.188582e+01
3733    3.682487e+01
3734    3.217949e+01
3735    3.359158e+01
3736    3.125859e+01
3737    2.965454e+01
3738    3.712319e+01
3739    2.860742e+01
3740    3.091169e+01
3741    3.544172e+01
3742    3.495549e+01
3743    3.876464e+01
3744    3.301005e+01
3745    3.347693e+01
3746    3.663855e+01
3747    3.124959e+01
3748    3.377084e+01
3749    2.848349e+01
3750    2.637797e+01
3751    2.964793e+01
3752    3.349218e+01
3753    2.971251e+01
3754    2.933179e+01
3755    3.289415e+01
3756    3.277356e+01
3757    3.372381e+01
3758    3.204662e+01
3759    3.725331e+01
3760    4.464014e+01
3761    3.846412e+01
3762    3.658114e+01
3763    4.240648e+01
3764    4.173933e+01
3765    4.570131e+01
3766    4.384143e+01
3767    4.358160e+01
3768    3.879889e+01
3769    3.946004e+01
3770    3.854307e+01
3771    4.000425e+01
3772    3.844893e+01
3773    3.856614e+01
3774    4.327536e+01
3775    3.809036e+01
3776    3.857662e+01
3777    3.464711e+01
3778    2.671548e+01
3779    3.695064e+01
3780    3.798175e+01
3781    3.698145e+01
3782    4.120782e+01
3783    3.901505e+01
3784    3.941907e+01
3785    3.855507e+01
3786    3.946706e+01
3787    3.799043e+01
3788    3.318521e+01
3789    3.285159e+01
3790    3.638059e+01
3791    3.802546e+01
3792    4.393234e+01
3793    4.329778e+01
3794    4.719156e+01
3795    4.578655e+01
3796    4.234438e+01
3797    4.307282e+01
3798    4.166640e+01
3799    4.564674e+01
3800    4.025529e+01
3801    3.639683e+01
3802    3.592025e+01
3803    3.473346e+01
3804    4.049935e+01
3805    3.961793e+01
3806    4.141574e+01
3807    4.483329e+01
3808    4.681660e+01
3809    4.281611e+01
3810    4.369584e+01
3811    4.297728e+01
3812    4.492417e+01
3813    4.067506e+01
3814    4.255136e+01
3815    4.134118e+01
3816    3.601818e+01
3817    3.932977e+01
3818    3.900675e+01
3819    3.566806e+01
3820    4.173593e+01
3821    4.356232e+01
3822    4.083249e+01
3823    4.783044e+01
3824    4.533717e+01
3825    4.672938e+01
3826    5.073999e+01
3827    4.876155e+01
3828    4.846666e+01
3829    4.818590e+01
3830    4.424271e+01
3831    4.767270e+01
3832    5.285955e+01
3833    4.692673e+01
3834    4.781990e+01
3835    4.617638e+01
3836    4.646805e+01
3837    4.566452e+01
3838    4.519039e+01
3839    4.682973e+01
3840    4.854631e+01
3841    4.397015e+01
3842    4.874055e+01
3843    4.422817e+01
3844    4.793398e+01
3845    4.337196e+01
3846    4.636775e+01
3847    4.485611e+01
3848    4.097332e+01
3849    4.222591e+01
3850    4.120195e+01
3851    4.379548e+01
3852    4.593472e+01
3853    4.224272e+01
3854    4.421973e+01
3855    4.215357e+01
3856    4.022770e+01
3857    4.012827e+01
3858    4.217504e+01
3859    4.092072e+01
3860    4.208693e+01
3861    4.279062e+01
3862    4.429330e+01
3863    4.877483e+01
3864    4.764902e+01
3865    4.424919e+01
3866    4.888679e+01
3867    4.839418e+01
3868    4.880554e+01
3869    5.121855e+01
3870    5.269520e+01
3871    4.777078e+01
3872    4.808583e+01
3873    4.657040e+01
3874    4.823334e+01
3875    4.606169e+01
3876    4.562074e+01
3877    4.169770e+01
3878    4.045518e+01
3879    3.868752e+01
3880    4.041416e+01
3881    4.249340e+01
3882    4.364428e+01
3883    4.253360e+01
3884    4.365463e+01
3885    4.711622e+01
3886    5.456628e+01
3887    4.763157e+01
3888    5.361682e+01
3889    4.990860e+01
3890    4.818092e+01
3891    4.693328e+01
3892    3.992120e+01
3893    3.873689e+01
3894    4.045854e+01
3895    4.410362e+01
3896    5.071895e+01
3897    6.242776e+01
3898    7.713865e+01
3899    9.113762e+01
3900    9.888288e+01
3901    1.031545e+02
3902    1.022806e+02
3903    9.416687e+01
3904    7.850690e+01
3905    6.381444e+01
3906    5.115292e+01
3907    4.229458e+01
3908    3.944296e+01
3909    3.527478e+01
3910    3.770369e+01
3911    3.844767e+01
3912    4.127121e+01
3913    4.529555e+01
3914    4.916029e+01
3915    5.513242e+01
3916    4.852522e+01
3917    4.391798e+01
3918    4.395977e+01
3919    4.216462e+01
3920    4.107945e+01
3921    3.735745e+01
3922    3.310737e+01
3923    3.524141e+01
3924    3.589296e+01
3925    3.751425e+01
3926    3.791424e+01
3927    4.133128e+01
3928    4.847748e+01
3929    5.181665e+01
3930    4.925037e+01
3931    5.188132e+01
3932    5.051405e+01
3933    5.010969e+01
3934    4.388884e+01
3935    4.505218e+01
3936    4.860988e+01
3937    5.138943e+01
3938    5.245652e+01
3939    4.870126e+01
3940    4.737307e+01
3941    4.674364e+01
3942    4.628042e+01
3943    4.645647e+01
3944    4.612204e+01
3945    4.574646e+01
3946    4.393660e+01
3947    4.817996e+01
3948    5.022279e+01
3949    4.677585e+01
3950    5.291262e+01
3951    5.806850e+01
3952    5.472431e+01
3953    5.970261e+01
3954    6.370691e+01
3955    6.104734e+01
3956    6.143544e+01
3957    6.726907e+01
3958    6.612283e+01
3959    6.723251e+01
3960    6.579813e+01
3961    6.667904e+01
3962    6.547380e+01
3963    5.762609e+01
3964    5.669876e+01
3965    5.660165e+01
3966    5.244880e+01
3967    5.289523e+01
3968    4.868216e+01
3969    4.623549e+01
3970    4.337272e+01
3971    4.347963e+01
3972    4.256711e+01
3973    4.197484e+01
3974    4.098792e+01
3975    3.911885e+01
3976    4.290184e+01
3977    4.563497e+01
3978    4.722113e+01
3979    5.327490e+01
3980    5.617692e+01
3981    5.919338e+01
3982    6.117404e+01
3983    6.014509e+01
3984    6.254383e+01
3985    6.584689e+01
3986    6.191130e+01
3987    6.267399e+01
3988    6.389643e+01
3989    6.400055e+01
3990    6.409354e+01
3991    6.074482e+01
3992    5.675618e+01
3993    5.588448e+01
3994    5.713575e+01
3995    5.560342e+01
3996    5.689312e+01
3997    5.715325e+01
3998    5.453045e+01
3999    5.226390e+01
4000    5.138749e+01
4001    5.125198e+01
4002    4.790730e+01
4003    4.567389e+01
4004    4.605069e+01
4005    4.500701e+01
4006    4.316794e+01
4007    4.287815e+01
4008    4.112571e+01
4009    3.733964e+01
4010    3.887906e+01
4011    3.518554e+01
4012    3.105919e+01
4013    3.382060e+01
4014    3.216958e+01
4015    3.636542e+01
4016    3.648899e+01
4017    3.604870e+01
4018    3.825451e+01
4019    3.981596e+01
4020    4.274451e+01
4021    4.935987e+01
4022    5.209354e+01
4023    5.313920e+01
4024    5.354284e+01
4025    5.529160e+01
4026    5.800114e+01
4027    5.966986e+01
4028    5.574052e+01
4029    6.034800e+01
4030    5.983141e+01
4031    5.690351e+01
4032    5.990832e+01
4033    5.901191e+01
4034    5.635115e+01
4035    5.671040e+01
4036    5.940180e+01
4037    5.743534e+01
4038    5.669953e+01
4039    5.889608e+01
4040    5.951383e+01
4041    6.282766e+01
4042    6.743361e+01
4043    6.304026e+01
4044    6.216753e+01
4045    6.560178e+01
4046    6.380001e+01
4047    6.685429e+01
4048    7.039317e+01
4049    6.635423e+01
4050    6.166729e+01
4051    6.329431e+01
4052    6.053585e+01
4053    5.959951e+01
4054    5.965910e+01
4055    5.916434e+01
4056    5.789601e+01
4057    5.753011e+01
4058    5.740393e+01
4059    5.634204e+01
4060    5.444855e+01
4061    5.370862e+01
4062    5.096452e+01
4063    4.956145e+01
4064    4.677166e+01
4065    4.677730e+01
4066    4.526182e+01
4067    4.246463e+01
4068    4.005807e+01
4069    3.973416e+01
4070    4.286626e+01
4071    4.651831e+01
4072    4.724603e+01
4073    4.850787e+01
4074    5.169629e+01
4075    5.247720e+01
4076    5.699802e+01
4077    5.838106e+01
4078    5.909014e+01
4079    6.002628e+01
4080    6.357689e+01
4081    6.144150e+01
4082    5.987559e+01
4083    6.480495e+01
4084    6.293629e+01
4085    6.496997e+01
4086    6.400456e+01
4087    6.728797e+01
4088    6.812417e+01
4089    6.869742e+01
4090    7.077170e+01
4091    7.113261e+01
4092    7.409064e+01
4093    7.685825e+01
4094    7.451678e+01
4095    7.714557e+01
4096    7.824939e+01
4097    7.578528e+01
4098    7.233151e+01
4099    7.438000e+01
4100    7.521175e+01
4101    7.036377e+01
4102    6.994112e+01
4103    6.842006e+01
4104    7.032628e+01
4105    6.803133e+01
4106    6.804008e+01
4107    6.458768e+01
4108    6.237106e+01
4109    6.234710e+01
4110    5.660865e+01
4111    5.448066e+01
4112    4.741986e+01
4113    4.149094e+01
4114    3.694632e+01
4115    3.342837e+01
4116    3.163209e+01
4117    3.198776e+01
4118    3.499228e+01
4119    3.968399e+01
4120    4.435460e+01
4121    4.912694e+01
4122    5.213639e+01
4123    5.741460e+01
4124    6.004323e+01
4125    5.942010e+01
4126    5.965210e+01
4127    6.191593e+01
4128    6.308762e+01
4129    6.317587e+01
4130    6.529754e+01
4131    6.750019e+01
4132    6.904462e+01
4133    6.843784e+01
4134    6.905039e+01
4135    7.030943e+01
4136    6.845781e+01
4137    6.894808e+01
4138    6.903036e+01
4139    6.923292e+01
4140    6.957867e+01
4141    6.702735e+01
4142    6.407208e+01
4143    6.162259e+01
4144    6.005729e+01
4145    5.617111e+01
4146    5.092856e+01
4147    4.783545e+01
4148    4.101819e+01
4149    3.745873e+01
4150    3.396624e+01
4151    3.009231e+01
4152    2.951906e+01
4153    2.579602e+01
4154    2.853339e+01
4155    2.962502e+01
4156    3.419011e+01
4157    3.805577e+01
4158    4.246134e+01
4159    4.988811e+01
4160    5.198683e+01
4161    5.758693e+01
4162    6.250453e+01
4163    6.445370e+01
4164    6.611382e+01
4165    6.783195e+01
4166    7.280046e+01
4167    7.224464e+01
4168    7.360272e+01
4169    7.727085e+01
4170    7.706207e+01
4171    7.600826e+01
4172    7.608013e+01
4173    7.854700e+01
4174    8.279675e+01
4175    7.953478e+01
4176    7.914346e+01
4177    8.228580e+01
4178    8.287141e+01
4179    8.298318e+01
4180    8.003905e+01
4181    8.118602e+01
4182    8.080685e+01
4183    8.161409e+01
4184    8.341388e+01
4185    8.487831e+01
4186    8.474023e+01
4187    8.557315e+01
4188    8.653062e+01
4189    8.499203e+01
4190    8.493013e+01
4191    8.276268e+01
4192    8.226653e+01
4193    8.249289e+01
4194    8.192170e+01
4195    8.504131e+01
4196    8.717358e+01
4197    8.729456e+01
4198    8.511380e+01
4199    8.593896e+01
4200    8.780518e+01
4201    9.060964e+01
4202    8.943047e+01
4203    8.955862e+01
4204    9.129520e+01
4205    8.796008e+01
4206    8.779542e+01
4207    8.942025e+01
4208    8.833878e+01
4209    9.099869e+01
4210    9.127689e+01
4211    8.905471e+01
4212    8.846548e+01
4213    8.862835e+01
4214    8.912000e+01
4215    8.911766e+01
4216    8.728653e+01
4217    8.481889e+01
4218    8.255722e+01
4219    8.165196e+01
4220    7.964748e+01
4221    8.071323e+01
4222    8.222272e+01
4223    8.625292e+01
4224    8.728387e+01
4225    8.754873e+01
4226    9.233342e+01
4227    9.074800e+01
4228    8.758215e+01
4229    8.826062e+01
4230    8.626789e+01
4231    8.302834e+01
4232    8.180989e+01
4233    8.080920e+01
4234    7.963296e+01
4235    8.107816e+01
4236    8.296649e+01
4237    8.411047e+01
4238    8.677259e+01
4239    8.796769e+01
4240    8.723663e+01
4241    8.699423e+01
4242    8.517258e+01
4243    8.500851e+01
4244    8.410835e+01
4245    8.372745e+01
4246    8.270764e+01
4247    8.248524e+01
4248    8.780226e+01
4249    8.524864e+01
4250    8.203239e+01
4251    8.047945e+01
4252    8.103676e+01
4253    8.019037e+01
4254    8.091500e+01
4255    8.182704e+01
4256    8.208502e+01
4257    8.443622e+01
4258    8.428614e+01
4259    8.536848e+01
4260    8.599625e+01
4261    8.418536e+01
4262    8.418379e+01
4263    8.338690e+01
4264    8.074172e+01
4265    8.054668e+01
4266    7.992972e+01
4267    8.103309e+01
4268    8.245577e+01
4269    8.274741e+01
4270    8.462704e+01
4271    8.695679e+01
4272    8.535627e+01
4273    8.598981e+01
4274    8.746941e+01
4275    8.695894e+01
4276    8.505103e+01
4277    8.698053e+01
4278    8.821471e+01
4279    8.259170e+01
4280    8.365385e+01
4281    8.498159e+01
4282    8.317575e+01
4283    8.096266e+01
4284    7.970140e+01
4285    7.814355e+01
4286    7.285213e+01
4287    6.839955e+01
4288    6.755711e+01
4289    6.408021e+01
4290    6.064509e+01
4291    5.873172e+01
4292    6.072319e+01
4293    6.351889e+01
4294    6.188525e+01
4295    6.442423e+01
4296    6.780086e+01
4297    6.941222e+01
4298    7.204596e+01
4299    7.264002e+01
4300    7.430933e+01
4301    7.535306e+01
4302    7.789619e+01
4303    8.056895e+01
4304    7.800774e+01
4305    8.114390e+01
4306    8.292012e+01
4307    8.409323e+01
4308    8.501283e+01
4309    8.394333e+01
4310    8.363219e+01
4311    8.378348e+01
4312    8.565856e+01
4313    8.557317e+01
4314    8.705061e+01
4315    8.821023e+01
4316    8.905464e+01
4317    8.819074e+01
4318    8.780514e+01
4319    8.745569e+01
4320    8.398514e+01
4321    8.307914e+01
4322    8.562524e+01
4323    8.578786e+01
4324    8.314780e+01
4325    8.380297e+01
4326    8.439068e+01
4327    8.676379e+01
4328    8.912907e+01
4329    8.952407e+01
4330    9.128803e+01
4331    9.131722e+01
4332    9.059779e+01
4333    9.093235e+01
4334    8.915916e+01
4335    8.601385e+01
4336    8.681065e+01
4337    8.765618e+01
4338    8.519916e+01
4339    8.691207e+01
4340    8.785262e+01
4341    8.458301e+01
4342    8.711264e+01
4343    8.862313e+01
4344    8.748185e+01
4345    8.740394e+01
4346    8.663871e+01
4347    8.977928e+01
4348    8.839393e+01
4349    8.668646e+01
4350    8.896859e+01
4351    8.844834e+01
4352    8.811137e+01
4353    9.077135e+01
4354    9.212224e+01
4355    9.291867e+01
4356    9.429660e+01
4357    9.184416e+01
4358    9.360343e+01
4359    9.003912e+01
4360    8.417126e+01
4361    8.811240e+01
4362    8.863251e+01
4363    8.745164e+01
4364    8.463300e+01
4365    8.132874e+01
4366    8.293774e+01
4367    8.487414e+01
4368    8.170847e+01
4369    8.085588e+01
4370    8.380781e+01
4371    8.201258e+01
4372    8.142256e+01
4373    8.373162e+01
4374    8.589966e+01
4375    8.552505e+01
4376    8.476066e+01
4377    8.825267e+01
4378    8.705705e+01
4379    8.537758e+01
4380    8.741936e+01
4381    8.352262e+01
4382    8.386073e+01
4383    8.773428e+01
4384    8.554477e+01
4385    8.707138e+01
4386    8.895081e+01
4387    8.773196e+01
4388    8.754951e+01
4389    8.809338e+01
4390    8.703354e+01
4391    8.490763e+01
4392    8.344930e+01
4393    8.379314e+01
4394    8.450720e+01
4395    8.283099e+01
4396    8.235763e+01
4397    8.427990e+01
4398    8.528713e+01
4399    8.552734e+01
4400    8.862891e+01
4401    9.191179e+01
4402    9.242131e+01
4403    9.160638e+01
4404    9.258128e+01
4405    9.236059e+01
4406    9.033878e+01
4407    9.156070e+01
4408    9.062318e+01
4409    8.828004e+01
4410    8.951460e+01
4411    9.014438e+01
4412    8.926093e+01
4413    9.002383e+01
4414    9.165263e+01
4415    9.189960e+01
4416    9.240944e+01
4417    9.264870e+01
4418    8.953910e+01
4419    8.770558e+01
4420    8.494857e+01
4421    8.180013e+01
4422    8.020727e+01
4423    7.936448e+01
4424    7.879569e+01
4425    8.244331e+01
4426    8.737624e+01
4427    8.906173e+01
4428    8.768659e+01
4429    8.802681e+01
4430    8.829893e+01
4431    8.760932e+01
4432    8.773022e+01
4433    8.686176e+01
4434    8.740112e+01
4435    8.661321e+01
4436    8.847578e+01
4437    9.027415e+01
4438    9.007657e+01
4439    9.291487e+01
4440    9.366693e+01
4441    9.340890e+01
4442    9.395525e+01
4443    9.346931e+01
4444    9.315244e+01
4445    8.977726e+01
4446    8.820871e+01
4447    8.810694e+01
4448    8.704420e+01
4449    8.549464e+01
4450    8.569056e+01
4451    8.797636e+01
4452    8.933543e+01
4453    8.783096e+01
4454    8.876231e+01
4455    8.812219e+01
4456    8.663677e+01
4457    8.748250e+01
4458    8.799028e+01
4459    8.989307e+01
4460    8.883090e+01
4461    8.906414e+01
4462    9.000661e+01
4463    9.291234e+01
4464    9.510864e+01
4465    9.335136e+01
4466    8.849419e+01
4467    8.673621e+01
4468    8.459930e+01
4469    8.319874e+01
4470    8.269715e+01
4471    8.070863e+01
4472    7.976881e+01
4473    8.269239e+01
4474    8.534593e+01
4475    8.692780e+01
4476    8.900469e+01
4477    9.108260e+01
4478    9.101509e+01
4479    9.134284e+01
4480    9.100194e+01
4481    8.939961e+01
4482    9.068260e+01
4483    9.051048e+01
4484    8.793743e+01
4485    8.586050e+01
4486    8.501044e+01
4487    8.421275e+01
4488    8.161412e+01
4489    8.063374e+01
4490    8.100338e+01
4491    8.251492e+01
4492    8.091318e+01
4493    8.131522e+01
4494    8.251235e+01
4495    8.138166e+01
4496    7.758482e+01
4497    7.651604e+01
4498    7.504939e+01
4499    7.306578e+01
4500    7.112684e+01
4501    7.048646e+01
4502    7.018741e+01
4503    7.082434e+01
4504    6.923660e+01
4505    6.907027e+01
4506    6.986236e+01
4507    6.971408e+01
4508    6.949255e+01
4509    7.074416e+01
4510    7.244952e+01
4511    7.324622e+01
4512    7.555196e+01
4513    7.835723e+01
4514    8.290285e+01
4515    8.685529e+01
4516    9.092924e+01
4517    9.161715e+01
4518    9.482779e+01
4519    9.446718e+01
4520    9.283692e+01
4521    9.497749e+01
4522    9.096677e+01
4523    8.607992e+01
4524    8.243471e+01
4525    7.956694e+01
4526    7.957518e+01
4527    8.068571e+01
4528    8.115524e+01
4529    8.546951e+01
4530    8.675101e+01
4531    8.870174e+01
4532    9.272466e+01
4533    9.123222e+01
4534    9.009409e+01
4535    8.871954e+01
4536    8.438567e+01
4537    8.164233e+01
4538    7.859051e+01
4539    7.534817e+01
4540    7.298505e+01
4541    7.005508e+01
4542    7.060612e+01
4543    7.259622e+01
4544    7.320024e+01
4545    7.587035e+01
4546    7.975735e+01
4547    8.252355e+01
4548    8.393092e+01
4549    8.616856e+01
4550    8.730057e+01
4551    8.772678e+01
4552    8.801440e+01
4553    8.712851e+01
4554    8.677254e+01
4555    8.779868e+01
4556    8.779165e+01
4557    8.701114e+01
4558    9.093339e+01
4559    9.316971e+01
4560    9.375094e+01
4561    9.592646e+01
4562    9.766412e+01
4563    9.894963e+01
4564    9.995333e+01
4565    9.814812e+01
4566    9.993010e+01
4567    1.015793e+02
4568    1.007685e+02
4569    1.013742e+02
4570    1.006863e+02
4571    1.004867e+02
4572    9.858874e+01
4573    9.577559e+01
4574    9.448305e+01
4575    9.490992e+01
4576    9.322409e+01
4577    9.156947e+01
4578    9.244292e+01
4579    9.692883e+01
4580    9.557968e+01
4581    9.217389e+01
4582    9.388751e+01
4583    9.349077e+01
4584    8.971864e+01
4585    8.720982e+01
4586    8.495191e+01
4587    8.346221e+01
4588    8.190673e+01
4589    8.236344e+01
4590    8.425159e+01
4591    8.392421e+01
4592    8.716576e+01
4593    8.931725e+01
4594    9.014703e+01
4595    9.262977e+01
4596    9.133754e+01
4597    9.074451e+01
4598    9.457224e+01
4599    9.682533e+01
4600    9.690446e+01
4601    9.544722e+01
4602    9.566830e+01
4603    9.526487e+01
4604    9.510513e+01
4605    9.676434e+01
4606    9.443169e+01
4607    9.144614e+01
4608    9.023113e+01
4609    8.912974e+01
4610    9.082555e+01
4611    9.167017e+01
4612    9.163351e+01
4613    9.308650e+01
4614    9.555656e+01
4615    9.583144e+01
4616    9.939051e+01
4617    1.010140e+02
4618    9.917807e+01
4619    9.778710e+01
4620    9.692445e+01
4621    9.791879e+01
4622    9.805172e+01
4623    9.861880e+01
4624    1.000878e+02
4625    1.014975e+02
4626    1.008324e+02
4627    1.005744e+02
4628    1.004998e+02
4629    9.919214e+01
4630    1.003846e+02
4631    1.005405e+02
4632    1.006818e+02
4633    1.006459e+02
4634    9.897575e+01
4635    9.935706e+01
4636    9.991464e+01
4637    9.830549e+01
4638    9.746336e+01
4639    9.807818e+01
4640    9.746965e+01
4641    9.653178e+01
4642    9.878304e+01
4643    1.002855e+02
4644    9.971929e+01
4645    1.013655e+02
4646    1.022449e+02
4647    1.017440e+02
4648    1.019647e+02
4649    1.015311e+02
4650    1.017691e+02
4651    1.006993e+02
4652    1.009961e+02
4653    1.036183e+02
4654    1.052903e+02
4655    1.040597e+02
4656    1.054733e+02
4657    1.059345e+02
4658    1.042736e+02
4659    1.035852e+02
4660    1.013735e+02
4661    9.889430e+01
4662    9.627514e+01
4663    9.652009e+01
4664    9.483191e+01
4665    9.498437e+01
4666    9.495148e+01
4667    9.490133e+01
4668    9.413020e+01
4669    9.471497e+01
4670    9.815639e+01
4671    9.961625e+01
4672    9.817316e+01
4673    9.775503e+01
4674    1.007700e+02
4675    1.039621e+02
4676    1.023867e+02
4677    1.022416e+02
4678    1.039338e+02
4679    1.040667e+02
4680    1.051464e+02
4681    1.065966e+02
4682    1.084236e+02
4683    1.102675e+02
4684    1.089090e+02
4685    1.077189e+02
4686    1.078053e+02
4687    1.086035e+02
4688    1.064493e+02
4689    1.048704e+02
4690    1.067264e+02
4691    1.050936e+02
4692    1.044464e+02
4693    1.060754e+02
4694    1.057221e+02
4695    1.075908e+02
4696    1.086439e+02
4697    1.087156e+02
4698    1.064017e+02
4699    1.051841e+02
4700    1.050480e+02
4701    1.044270e+02
4702    1.042650e+02
4703    1.052766e+02
4704    1.059589e+02
4705    1.050830e+02
4706    1.051544e+02
4707    1.056703e+02
4708    1.076169e+02
4709    1.093479e+02
4710    1.099419e+02
4711    1.116995e+02
4712    1.128019e+02
4713    1.137971e+02
4714    1.147316e+02
4715    1.142246e+02
4716    1.147921e+02
4717    1.173544e+02
4718    1.163896e+02
4719    1.138625e+02
4720    1.134113e+02
4721    1.128911e+02
4722    1.126945e+02
4723    1.128848e+02
4724    1.119025e+02
4725    1.099375e+02
4726    1.089573e+02
4727    1.100419e+02
4728    1.094323e+02
4729    1.102063e+02
4730    1.112631e+02
4731    1.100984e+02
4732    1.092553e+02
4733    1.074356e+02
4734    1.051796e+02
4735    1.032056e+02
4736    1.034637e+02
4737    1.005003e+02
4738    9.873970e+01
4739    9.880715e+01
4740    9.955212e+01
4741    9.819529e+01
4742    9.803903e+01
4743    1.005429e+02
4744    1.000533e+02
4745    1.002367e+02
4746    1.025302e+02
4747    1.058730e+02
4748    1.075924e+02
4749    1.075674e+02
4750    1.071283e+02
4751    1.085198e+02
4752    1.097886e+02
4753    1.093686e+02
4754    1.096299e+02
4755    1.079471e+02
4756    1.069201e+02
4757    1.067456e+02
4758    1.035075e+02
4759    1.030070e+02
4760    1.041365e+02
4761    1.041261e+02
4762    1.038242e+02
4763    1.042035e+02
4764    1.042933e+02
4765    1.030938e+02
4766    1.050133e+02
4767    1.070059e+02
4768    1.097489e+02
4769    1.103376e+02
4770    1.092345e+02
4771    1.122666e+02
4772    1.126832e+02
4773    1.122897e+02
4774    1.132123e+02
4775    1.114227e+02
4776    1.128126e+02
4777    1.113491e+02
4778    1.098657e+02
4779    1.122131e+02
4780    1.122358e+02
4781    1.117680e+02
4782    1.100571e+02
4783    1.098837e+02
4784    1.130120e+02
4785    1.140967e+02
4786    1.123879e+02
4787    1.115787e+02
4788    1.111078e+02
4789    1.106947e+02
4790    1.102496e+02
4791    1.091696e+02
4792    1.072873e+02
4793    1.078014e+02
4794    1.097555e+02
4795    1.078605e+02
4796    1.070196e+02
4797    1.077893e+02
4798    1.066003e+02
4799    1.086234e+02
4800    1.096942e+02
4801    1.084708e+02
4802    1.089581e+02
4803    1.106580e+02
4804    1.108647e+02
4805    1.094550e+02
4806    1.085326e+02
4807    1.083249e+02
4808    1.084851e+02
4809    1.089710e+02
4810    1.092848e+02
4811    1.081231e+02
4812    1.088751e+02
4813    1.096915e+02
4814    1.098445e+02
4815    1.102698e+02
4816    1.093252e+02
4817    1.099939e+02
4818    1.130274e+02
4819    1.121953e+02
4820    1.123138e+02
4821    1.146689e+02
4822    1.157758e+02
4823    1.153349e+02
4824    1.153069e+02
4825    1.164979e+02
4826    1.166885e+02
4827    1.156788e+02
4828    1.147575e+02
4829    1.162264e+02
4830    1.173724e+02
4831    1.145783e+02
4832    1.140008e+02
4833    1.167388e+02
4834    1.166107e+02
4835    1.166961e+02
4836    1.175039e+02
4837    1.165651e+02
4838    1.162676e+02
4839    1.170639e+02
4840    1.163813e+02
4841    1.163801e+02
4842    1.177606e+02
4843    1.167060e+02
4844    1.153890e+02
4845    1.157582e+02
4846    1.160316e+02
4847    1.164260e+02
4848    1.145299e+02
4849    1.135907e+02
4850    1.141567e+02
4851    1.118583e+02
4852    1.105429e+02
4853    1.122641e+02
4854    1.131842e+02
4855    1.129308e+02
4856    1.117317e+02
4857    1.090835e+02
4858    1.097089e+02
4859    1.097316e+02
4860    1.087042e+02
4861    1.072338e+02
4862    1.062696e+02
4863    1.068753e+02
4864    1.081474e+02
4865    1.089676e+02
4866    1.093272e+02
4867    1.092747e+02
4868    1.100109e+02
4869    1.096329e+02
4870    1.098306e+02
4871    1.116309e+02
4872    1.125525e+02
4873    1.131676e+02
4874    1.143590e+02
4875    1.148264e+02
4876    1.161254e+02
4877    1.149792e+02
4878    1.140270e+02
4879    1.137512e+02
4880    1.094184e+02
4881    1.066132e+02
4882    1.064336e+02
4883    1.068038e+02
4884    1.047159e+02
4885    1.039694e+02
4886    1.051115e+02
4887    1.058539e+02
4888    1.082725e+02
4889    1.087563e+02
4890    1.088420e+02
4891    1.078495e+02
4892    1.098420e+02
4893    1.116465e+02
4894    1.107132e+02
4895    1.090263e+02
4896    1.081347e+02
4897    1.091441e+02
4898    1.093960e+02
4899    1.092698e+02
4900    1.096279e+02
4901    1.102231e+02
4902    1.112023e+02
4903    1.109018e+02
4904    1.106052e+02
4905    1.111121e+02
4906    1.100667e+02
4907    1.101011e+02
4908    1.112405e+02
4909    1.103863e+02
4910    1.102527e+02
4911    1.096830e+02
4912    1.085850e+02
4913    1.088203e+02
4914    1.088779e+02
4915    1.084223e+02
4916    1.085164e+02
4917    1.074489e+02
4918    1.065733e+02
4919    1.070589e+02
4920    1.064260e+02
4921    1.057669e+02
4922    1.066409e+02
4923    1.066553e+02
4924    1.069008e+02
4925    1.064352e+02
4926    1.063483e+02
4927    1.072181e+02
4928    1.075831e+02
4929    1.078492e+02
4930    1.080824e+02
4931    1.073727e+02
4932    1.077505e+02
4933    1.094497e+02
4934    1.098684e+02
4935    1.113042e+02
4936    1.125454e+02
4937    1.129681e+02
4938    1.143832e+02
4939    1.162816e+02
4940    1.179560e+02
4941    1.178214e+02
4942    1.148923e+02
4943    1.148925e+02
4944    1.154126e+02
4945    1.139606e+02
4946    1.123244e+02
4947    1.089418e+02
4948    1.074907e+02
4949    1.088898e+02
4950    1.096520e+02
4951    1.101020e+02
4952    1.087061e+02
4953    1.091041e+02
4954    1.117104e+02
4955    1.115843e+02
4956    1.112218e+02
4957    1.122392e+02
4958    1.122226e+02
4959    1.125268e+02
4960    1.136448e+02
4961    1.149111e+02
4962    1.159276e+02
4963    1.152455e+02
4964    1.143706e+02
4965    1.166877e+02
4966    1.174986e+02
4967    1.152662e+02
4968    1.156460e+02
4969    1.172607e+02
4970    1.146959e+02
4971    1.133091e+02
4972    1.156285e+02
4973    1.155560e+02
4974    1.134063e+02
4975    1.138355e+02
4976    1.139361e+02
4977    1.129078e+02
4978    1.121288e+02
4979    1.117306e+02
4980    1.140958e+02
4981    1.123930e+02
4982    1.083697e+02
4983    1.086651e+02
4984    1.090849e+02
4985    1.068938e+02
4986    1.075295e+02
4987    1.091201e+02
4988    1.089178e+02
4989    1.093748e+02
4990    1.102033e+02
4991    1.110812e+02
4992    1.103923e+02
4993    1.101697e+02
4994    1.136359e+02
4995    1.143514e+02
4996    1.132235e+02
4997    1.140840e+02
4998    1.156821e+02
4999    1.152196e+02
5000    1.142208e+02
5001    1.140519e+02
5002    1.145178e+02
5003    1.134102e+02
5004    1.110909e+02
5005    1.118606e+02
5006    1.125620e+02
5007    1.115545e+02
5008    1.097057e+02
5009    1.100615e+02
5010    1.102508e+02
5011    1.096805e+02
5012    1.112968e+02
5013    1.123349e+02
5014    1.132133e+02
5015    1.146455e+02
5016    1.146214e+02
5017    1.146575e+02
5018    1.162976e+02
5019    1.165091e+02
5020    1.151073e+02
5021    1.154818e+02
5022    1.154735e+02
5023    1.145268e+02
5024    1.153831e+02
5025    1.149856e+02
5026    1.146873e+02
5027    1.148381e+02
5028    1.148360e+02
5029    1.142324e+02
5030    1.132497e+02
5031    1.131596e+02
5032    1.128244e+02
5033    1.130340e+02
5034    1.130606e+02
5035    1.127129e+02
5036    1.131043e+02
5037    1.136574e+02
5038    1.143050e+02
5039    1.155468e+02
5040    1.160352e+02
5041    1.169542e+02
5042    1.175134e+02
5043    1.168806e+02
5044    1.151364e+02
5045    1.148452e+02
5046    1.162473e+02
5047    1.141299e+02
5048    1.111048e+02
5049    1.111281e+02
5050    1.119402e+02
5051    1.109168e+02
5052    1.115605e+02
5053    1.131778e+02
5054    1.138513e+02
5055    1.114933e+02
5056    1.082661e+02
5057    1.101533e+02
5058    1.124494e+02
5059    1.114293e+02
5060    1.109110e+02
5061    1.116250e+02
5062    1.113601e+02
5063    1.094760e+02
5064    1.105906e+02
5065    1.105715e+02
5066    1.094247e+02
5067    1.097820e+02
5068    1.094140e+02
5069    1.084290e+02
5070    1.078513e+02
5071    1.090570e+02
5072    1.091839e+02
5073    1.066098e+02
5074    1.069795e+02
5075    1.069348e+02
5076    1.044863e+02
5077    1.017682e+02
5078    1.017326e+02
5079    1.009796e+02
5080    9.741500e+01
5081    9.453647e+01
5082    9.461594e+01
5083    9.445465e+01
5084    9.276997e+01
5085    9.155138e+01
5086    9.069661e+01
5087    9.094246e+01
5088    9.199591e+01
5089    9.145293e+01
5090    9.311871e+01
5091    9.525732e+01
5092    9.442384e+01
5093    9.488097e+01
5094    9.803506e+01
5095    9.960900e+01
5096    9.830503e+01
5097    9.709572e+01
5098    9.784043e+01
5099    1.009217e+02
5100    1.022156e+02
5101    1.014692e+02
5102    1.014836e+02
5103    1.034169e+02
5104    1.053803e+02
5105    1.057384e+02
5106    1.074570e+02
5107    1.073410e+02
5108    1.077332e+02
5109    1.092922e+02
5110    1.082533e+02
5111    1.057526e+02
5112    1.052737e+02
5113    1.069400e+02
5114    1.065444e+02
5115    1.044927e+02
5116    1.047573e+02
5117    1.044693e+02
5118    1.057710e+02
5119    1.076982e+02
5120    1.092085e+02
5121    1.121698e+02
5122    1.132952e+02
5123    1.151119e+02
5124    1.176832e+02
5125    1.173815e+02
5126    1.167048e+02
5127    1.157202e+02
5128    1.152377e+02
5129    1.156090e+02
5130    1.145178e+02
5131    1.129185e+02
5132    1.137851e+02
5133    1.141645e+02
5134    1.128432e+02
5135    1.126184e+02
5136    1.111777e+02
5137    1.103686e+02
5138    1.127740e+02
5139    1.138445e+02
5140    1.133534e+02
5141    1.123176e+02
5142    1.121919e+02
5143    1.117112e+02
5144    1.106498e+02
5145    1.086166e+02
5146    1.069433e+02
5147    1.063478e+02
5148    1.044064e+02
5149    1.040611e+02
5150    1.046125e+02
5151    1.053127e+02
5152    1.070457e+02
5153    1.087987e+02
5154    1.112860e+02
5155    1.126233e+02
5156    1.124587e+02
5157    1.146904e+02
5158    1.158185e+02
5159    1.165927e+02
5160    1.171641e+02
5161    1.154895e+02
5162    1.140748e+02
5163    1.119856e+02
5164    1.109502e+02
5165    1.113706e+02
5166    1.098510e+02
5167    1.100552e+02
5168    1.118351e+02
5169    1.111238e+02
5170    1.121028e+02
5171    1.149383e+02
5172    1.152702e+02
5173    1.147573e+02
5174    1.162505e+02
5175    1.173228e+02
5176    1.176361e+02
5177    1.189012e+02
5178    1.187294e+02
5179    1.184540e+02
5180    1.192877e+02
5181    1.180580e+02
5182    1.161457e+02
5183    1.159857e+02
5184    1.156772e+02
5185    1.146684e+02
5186    1.135328e+02
5187    1.132078e+02
5188    1.145635e+02
5189    1.152197e+02
5190    1.151752e+02
5191    1.160347e+02
5192    1.163272e+02
5193    1.160334e+02
5194    1.151753e+02
5195    1.143937e+02
5196    1.140252e+02
5197    1.151929e+02
5198    1.137232e+02
5199    1.104707e+02
5200    1.116801e+02
5201    1.140366e+02
5202    1.145492e+02
5203    1.136801e+02
5204    1.134084e+02
5205    1.148862e+02
5206    1.153674e+02
5207    1.139241e+02
5208    1.126146e+02
5209    1.113680e+02
5210    1.094369e+02
5211    1.079827e+02
5212    1.073105e+02
5213    1.073502e+02
5214    1.061700e+02
5215    1.048588e+02
5216    1.062355e+02
5217    1.076811e+02
5218    1.080702e+02
5219    1.087227e+02
5220    1.090204e+02
5221    1.105018e+02
5222    1.118151e+02
5223    1.111894e+02
5224    1.101048e+02
5225    1.104311e+02
5226    1.109279e+02
5227    1.112736e+02
5228    1.121573e+02
5229    1.118876e+02
5230    1.109171e+02
5231    1.090423e+02
5232    1.085677e+02
5233    1.081705e+02
5234    1.082405e+02
5235    1.099167e+02
5236    1.107528e+02
5237    1.122753e+02
5238    1.148087e+02
5239    1.162177e+02
5240    1.163356e+02
5241    1.157065e+02
5242    1.135872e+02
5243    1.109234e+02
5244    1.102834e+02
5245    1.070356e+02
5246    1.032700e+02
5247    1.040447e+02
5248    1.039047e+02
5249    1.015365e+02
5250    1.023861e+02
5251    1.033215e+02
5252    1.034004e+02
5253    1.049276e+02
5254    1.058082e+02
5255    1.061413e+02
5256    1.064895e+02
5257    1.062881e+02
5258    1.075541e+02
5259    1.077772e+02
5260    1.071251e+02
5261    1.082556e+02
5262    1.106218e+02
5263    1.113290e+02
5264    1.102853e+02
5265    1.112213e+02
5266    1.125803e+02
5267    1.119016e+02
5268    1.100383e+02
5269    1.087138e+02
5270    1.072686e+02
5271    1.059315e+02
5272    1.058388e+02
5273    1.045746e+02
5274    1.027984e+02
5275    1.031252e+02
5276    1.041013e+02
5277    1.052999e+02
5278    1.075076e+02
5279    1.079302e+02
5280    1.087160e+02
5281    1.109654e+02
5282    1.109978e+02
5283    1.092192e+02
5284    1.096537e+02
5285    1.107458e+02
5286    1.101655e+02
5287    1.097631e+02
5288    1.107880e+02
5289    1.129530e+02
5290    1.148689e+02
5291    1.149687e+02
5292    1.146084e+02
5293    1.152434e+02
5294    1.158003e+02
5295    1.151651e+02
5296    1.150607e+02
5297    1.154044e+02
5298    1.136048e+02
5299    1.125494e+02
5300    1.115972e+02
5301    1.099891e+02
5302    1.096664e+02
5303    1.099423e+02
5304    1.084845e+02
5305    1.083611e+02
5306    1.091197e+02
5307    1.084825e+02
5308    1.091771e+02
5309    1.098190e+02
5310    1.099142e+02
5311    1.092382e+02
5312    1.086362e+02
5313    1.075333e+02
5314    1.063312e+02
5315    1.055931e+02
5316    1.045670e+02
5317    1.039673e+02
5318    1.044671e+02
5319    1.042568e+02
5320    1.052817e+02
5321    1.065907e+02
5322    1.065511e+02
5323    1.094828e+02
5324    1.113675e+02
5325    1.105622e+02
5326    1.115546e+02
5327    1.120688e+02
5328    1.112035e+02
5329    1.112255e+02
5330    1.116834e+02
5331    1.110198e+02
5332    1.096498e+02
5333    1.092925e+02
5334    1.092787e+02
5335    1.081905e+02
5336    1.060850e+02
5337    1.067635e+02
5338    1.089108e+02
5339    1.090255e+02
5340    1.095669e+02
5341    1.094121e+02
5342    1.079222e+02
5343    1.071734e+02
5344    1.078830e+02
5345    1.081384e+02
5346    1.068514e+02
5347    1.065151e+02
5348    1.083689e+02
5349    1.103398e+02
5350    1.105513e+02
5351    1.107277e+02
5352    1.116471e+02
5353    1.129982e+02
5354    1.137914e+02
5355    1.130858e+02
5356    1.114802e+02
5357    1.099146e+02
5358    1.096875e+02
5359    1.095284e+02
5360    1.076869e+02
5361    1.059870e+02
5362    1.063130e+02
5363    1.051893e+02
5364    1.032465e+02
5365    1.039399e+02
5366    1.057804e+02
5367    1.048804e+02
5368    1.035038e+02
5369    1.045118e+02
5370    1.058452e+02
5371    1.057951e+02
5372    1.068277e+02
5373    1.085130e+02
5374    1.072937e+02
5375    1.051455e+02
5376    1.062368e+02
5377    1.074814e+02
5378    1.060254e+02
5379    1.046450e+02
5380    1.049813e+02
5381    1.061939e+02
5382    1.061222e+02
5383    1.048270e+02
5384    1.041044e+02
5385    1.032964e+02
5386    1.035403e+02
5387    1.046107e+02
5388    1.050007e+02
5389    1.049570e+02
5390    1.053563e+02
5391    1.051449e+02
5392    1.050442e+02
5393    1.054736e+02
5394    1.069488e+02
5395    1.084481e+02
5396    1.080443e+02
5397    1.079062e+02
5398    1.087211e+02
5399    1.095412e+02
5400    1.085392e+02
5401    1.066466e+02
5402    1.054512e+02
5403    1.027743e+02
5404    9.934286e+01
5405    9.642693e+01
5406    9.308421e+01
5407    8.914255e+01
5408    8.671753e+01
5409    8.662870e+01
5410    8.710905e+01
5411    8.648754e+01
5412    8.641998e+01
5413    8.943503e+01
5414    9.318495e+01
5415    9.471797e+01
5416    9.680782e+01
5417    9.963299e+01
5418    9.883048e+01
5419    9.775825e+01
5420    9.837977e+01
5421    9.713322e+01
5422    9.650292e+01
5423    9.622781e+01
5424    9.360918e+01
5425    9.294415e+01
5426    9.510117e+01
5427    9.683816e+01
5428    9.901028e+01
5429    1.004610e+02
5430    1.020847e+02
5431    1.033683e+02
5432    1.033302e+02
5433    1.045110e+02
5434    1.059707e+02
5435    1.053257e+02
5436    1.055506e+02
5437    1.069182e+02
5438    1.064268e+02
5439    1.078715e+02
5440    1.093763e+02
5441    1.095471e+02
5442    1.101779e+02
5443    1.094598e+02
5444    1.088998e+02
5445    1.075808e+02
5446    1.050136e+02
5447    1.038349e+02
5448    1.023644e+02
5449    1.001140e+02
5450    1.010609e+02
5451    1.035980e+02
5452    1.044118e+02
5453    1.054044e+02
5454    1.068610e+02
5455    1.085760e+02
5456    1.100833e+02
5457    1.100563e+02
5458    1.107412e+02
5459    1.124670e+02
5460    1.115098e+02
5461    1.088882e+02
5462    1.081481e+02
5463    1.075189e+02
5464    1.078457e+02
5465    1.096655e+02
5466    1.095201e+02
5467    1.080187e+02
5468    1.065673e+02
5469    1.063524e+02
5470    1.061919e+02
5471    1.061060e+02
5472    1.063963e+02
5473    1.066295e+02
5474    1.088445e+02
5475    1.115797e+02
5476    1.108475e+02
5477    1.092322e+02
5478    1.114026e+02
5479    1.138324e+02
5480    1.136257e+02
5481    1.134655e+02
5482    1.151241e+02
5483    1.159017e+02
5484    1.145481e+02
5485    1.140581e+02
5486    1.162828e+02
5487    1.167850e+02
5488    1.144436e+02
5489    1.140446e+02
5490    1.139073e+02
5491    1.136275e+02
5492    1.130421e+02
5493    1.114565e+02
5494    1.115720e+02
5495    1.124779e+02
5496    1.117654e+02
5497    1.119777e+02
5498    1.151317e+02
5499    1.159440e+02
5500    1.147957e+02
5501    1.156296e+02
5502    1.154433e+02
5503    1.137534e+02
5504    1.125106e+02
5505    1.103613e+02
5506    1.079517e+02
5507    1.058599e+02
5508    1.036989e+02
5509    1.020148e+02
5510    1.009339e+02
5511    9.923833e+01
5512    9.821770e+01
5513    9.933921e+01
5514    1.002509e+02
5515    9.986683e+01
5516    1.008977e+02
5517    1.034950e+02
5518    1.063791e+02
5519    1.085178e+02
5520    1.091661e+02
5521    1.110107e+02
5522    1.129870e+02
5523    1.134458e+02
5524    1.142191e+02
5525    1.146001e+02
5526    1.131968e+02
5527    1.129445e+02
5528    1.138190e+02
5529    1.137744e+02
5530    1.154918e+02
5531    1.182954e+02
5532    1.195920e+02
5533    1.190709e+02
5534    1.190740e+02
5535    1.205766e+02
5536    1.215641e+02
5537    1.221223e+02
5538    1.212534e+02
5539    1.186935e+02
5540    1.174307e+02
5541    1.171165e+02
5542    1.167558e+02
5543    1.154940e+02
5544    1.148774e+02
5545    1.147662e+02
5546    1.144872e+02
5547    1.164512e+02
5548    1.179009e+02
5549    1.175236e+02
5550    1.178990e+02
5551    1.193885e+02
5552    1.206670e+02
5553    1.222040e+02
5554    1.233346e+02
5555    1.223941e+02
5556    1.216204e+02
5557    1.216046e+02
5558    1.217469e+02
5559    1.215434e+02
5560    1.205021e+02
5561    1.197862e+02
5562    1.200003e+02
5563    1.203344e+02
5564    1.192162e+02
5565    1.176899e+02
5566    1.176631e+02
5567    1.177537e+02
5568    1.177738e+02
5569    1.173253e+02
5570    1.143896e+02
5571    1.110993e+02
5572    1.121558e+02
5573    1.105871e+02
5574    1.033942e+02
5575    1.234368e+02
5576    1.676620e+02
5577    1.473835e+02
5578    6.248780e+01
5579    3.539975e+01
5580    7.248419e+01
5581    1.087909e+02
5582    1.250853e+02
5583    1.214518e+02
5584    1.165544e+02
5585    1.177480e+02
5586    1.183673e+02
5587    1.172841e+02
5588    1.155005e+02
5589    1.141963e+02
5590    1.136873e+02
5591    1.135429e+02
5592    1.144867e+02
5593    1.153835e+02
5594    1.153654e+02
5595    1.172099e+02
5596    1.190380e+02
5597    1.177863e+02
5598    1.170405e+02
5599    1.184257e+02
5600    1.204479e+02
5601    1.218348e+02
5602    1.228528e+02
5603    1.242906e+02
5604    1.241163e+02
5605    1.228387e+02
5606    1.234204e+02
5607    1.252209e+02
5608    1.256289e+02
5609    1.246981e+02
5610    1.243914e+02
5611    1.246054e+02
5612    1.237256e+02
5613    1.207074e+02
5614    1.195351e+02
5615    1.202779e+02
5616    1.181155e+02
5617    1.138800e+02
5618    1.135678e+02
5619    1.130828e+02
5620    1.133091e+02
5621    1.146645e+02
5622    1.157882e+02
5623    1.157923e+02
5624    1.158360e+02
5625    1.166811e+02
5626    1.192405e+02
5627    1.217227e+02
5628    1.220010e+02
5629    1.206350e+02
5630    1.197061e+02
5631    1.203331e+02
5632    1.213015e+02
5633    1.213851e+02
5634    1.205542e+02
5635    1.198268e+02
5636    1.192874e+02
5637    1.185089e+02
5638    1.183764e+02
5639    1.187210e+02
5640    1.170618e+02
5641    1.145454e+02
5642    1.137908e+02
5643    1.147987e+02
5644    1.153384e+02
5645    1.135769e+02
5646    1.119470e+02
5647    1.121156e+02
5648    1.127200e+02
5649    1.128968e+02
5650    1.123547e+02
5651    1.118635e+02
5652    1.115811e+02
5653    1.115793e+02
5654    1.116626e+02
5655    1.114854e+02
5656    1.110687e+02
5657    1.106129e+02
5658    1.100724e+02
5659    1.101101e+02
5660    1.104034e+02
5661    1.122248e+02
5662    1.148253e+02
5663    1.155540e+02
5664    1.154124e+02
5665    1.158627e+02
5666    1.171159e+02
5667    1.182313e+02
5668    1.174212e+02
5669    1.168880e+02
5670    1.181606e+02
5671    1.178237e+02
5672    1.181106e+02
5673    1.191841e+02
5674    1.183565e+02
5675    1.183914e+02
5676    1.190903e+02
5677    1.179096e+02
5678    1.170135e+02
5679    1.184524e+02
5680    1.185728e+02
5681    1.161337e+02
5682    1.145768e+02
5683    1.142682e+02
5684    1.137437e+02
5685    1.129129e+02
5686    1.118232e+02
5687    1.133644e+02
5688    1.160033e+02
5689    1.156484e+02
5690    1.144632e+02
5691    1.156133e+02
5692    1.178367e+02
5693    1.195166e+02
5694    1.207392e+02
5695    1.211452e+02
5696    1.192049e+02
5697    1.165295e+02
5698    1.170368e+02
5699    1.181881e+02
5700    1.171438e+02
5701    1.157439e+02
5702    1.163022e+02
5703    1.170459e+02
5704    1.163080e+02
5705    1.157677e+02
5706    1.159448e+02
5707    1.158012e+02
5708    1.143866e+02
5709    1.142856e+02
5710    1.151766e+02
5711    1.147568e+02
5712    1.145776e+02
5713    1.154536e+02
5714    1.173470e+02
5715    1.172573e+02
5716    1.159809e+02
5717    1.168464e+02
5718    1.179562e+02
5719    1.163867e+02
5720    1.155567e+02
5721    1.170792e+02
5722    1.179206e+02
5723    1.176056e+02
5724    1.167353e+02
5725    1.159096e+02
5726    1.155740e+02
5727    1.153639e+02
5728    1.143439e+02
5729    1.139315e+02
5730    1.141007e+02
5731    1.131330e+02
5732    1.136953e+02
5733    1.150832e+02
5734    1.135962e+02
5735    1.120990e+02
5736    1.148777e+02
5737    1.173360e+02
5738    1.155304e+02
5739    1.149959e+02
5740    1.163762e+02
5741    1.166074e+02
5742    1.166067e+02
5743    1.176936e+02
5744    1.185902e+02
5745    1.179847e+02
5746    1.177951e+02
5747    1.181698e+02
5748    1.177496e+02
5749    1.175914e+02
5750    1.186747e+02
5751    1.185031e+02
5752    1.171341e+02
5753    1.170633e+02
5754    1.165316e+02
5755    1.156834e+02
5756    1.157138e+02
5757    1.155849e+02
5758    1.153655e+02
5759    1.154665e+02
5760    1.152446e+02
5761    1.144620e+02
5762    1.149315e+02
5763    1.161099e+02
5764    1.153425e+02
5765    1.136022e+02
5766    1.133033e+02
5767    1.149861e+02
5768    1.161780e+02
5769    1.154513e+02
5770    1.146342e+02
5771    1.152438e+02
5772    1.160648e+02
5773    1.162038e+02
5774    1.175982e+02
5775    1.198807e+02
5776    1.198418e+02
5777    1.197971e+02
5778    1.199797e+02
5779    1.186050e+02
5780    1.179838e+02
5781    1.177867e+02
5782    1.165861e+02
5783    1.160556e+02
5784    1.159954e+02
5785    1.158314e+02
5786    1.155075e+02
5787    1.163587e+02
5788    1.174164e+02
5789    1.169873e+02
5790    1.175572e+02
5791    1.183254e+02
5792    1.162985e+02
5793    1.163423e+02
5794    1.191480e+02
5795    1.195102e+02
5796    1.191776e+02
5797    1.203995e+02
5798    1.202597e+02
5799    1.192108e+02
5800    1.199585e+02
5801    1.205105e+02
5802    1.200859e+02
5803    1.207826e+02
5804    1.215583e+02
5805    1.219548e+02
5806    1.222391e+02
5807    1.219423e+02
5808    1.226582e+02
5809    1.237955e+02
5810    1.228484e+02
5811    1.212050e+02
5812    1.202990e+02
5813    1.200040e+02
5814    1.209307e+02
5815    1.208167e+02
5816    1.186412e+02
5817    1.180607e+02
5818    1.189803e+02
5819    1.179273e+02
5820    1.171102e+02
5821    1.171007e+02
5822    1.169035e+02
5823    1.171025e+02
5824    1.177512e+02
5825    1.168979e+02
5826    1.162086e+02
5827    1.163782e+02
5828    1.164819e+02
5829    1.170164e+02
5830    1.168677e+02
5831    1.174805e+02
5832    1.178583e+02
5833    1.173674e+02
5834    1.181563e+02
5835    1.180177e+02
5836    1.172898e+02
5837    1.175835e+02
5838    1.191086e+02
5839    1.199833e+02
5840    1.190828e+02
5841    1.183912e+02
5842    1.174690e+02
5843    1.156088e+02
5844    1.136931e+02
5845    1.121364e+02
5846    1.114434e+02
5847    1.113635e+02
5848    1.114368e+02
5849    1.116003e+02
5850    1.121885e+02
5851    1.123510e+02
5852    1.132039e+02
5853    1.137529e+02
5854    1.121315e+02
5855    1.119736e+02
5856    1.147902e+02
5857    1.153280e+02
5858    1.130660e+02
5859    1.126859e+02
5860    1.147425e+02
5861    1.149688e+02
5862    1.139004e+02
5863    1.151706e+02
5864    1.163796e+02
5865    1.173126e+02
5866    1.174151e+02
5867    1.169484e+02
5868    1.178243e+02
5869    1.185574e+02
5870    1.199463e+02
5871    1.212785e+02
5872    1.202021e+02
5873    1.188958e+02
5874    1.180385e+02
5875    1.155730e+02
5876    1.132250e+02
5877    1.142206e+02
5878    1.163400e+02
5879    1.166919e+02
5880    1.164226e+02
5881    1.164226e+02
5882    1.163127e+02
5883    1.155431e+02
5884    1.149612e+02
5885    1.156755e+02
5886    1.159177e+02
5887    1.158787e+02
5888    1.187887e+02
5889    1.199198e+02
5890    1.113020e+02
5891    1.023680e+02
5892    1.029409e+02
5893    1.106919e+02
5894    1.209411e+02
5895    1.246918e+02
5896    1.152316e+02
5897    1.069630e+02
5898    1.106420e+02
5899    1.145340e+02
5900    1.141820e+02
5901    1.144844e+02
5902    1.153796e+02
5903    1.145953e+02
5904    1.145195e+02
5905    1.149691e+02
5906    1.159093e+02
5907    1.172289e+02
5908    1.171922e+02
5909    1.176983e+02
5910    1.195229e+02
5911    1.196340e+02
5912    1.190311e+02
5913    1.188379e+02
5914    1.194999e+02
5915    1.212130e+02
5916    1.196847e+02
5917    1.157809e+02
5918    1.158621e+02
5919    1.176856e+02
5920    1.158422e+02
5921    1.132526e+02
5922    1.119346e+02
5923    1.116746e+02
5924    1.124187e+02
5925    1.130594e+02
5926    1.132934e+02
5927    1.144275e+02
5928    1.162413e+02
5929    1.157373e+02
5930    1.140334e+02
5931    1.158637e+02
5932    1.197161e+02
5933    1.205541e+02
5934    1.180375e+02
5935    1.165285e+02
5936    1.197603e+02
5937    1.229710e+02
5938    1.225126e+02
5939    1.209778e+02
5940    1.200412e+02
5941    1.218256e+02
5942    1.227976e+02
5943    1.195182e+02
5944    1.181561e+02
5945    1.196876e+02
5946    1.190255e+02
5947    1.170386e+02
5948    1.157401e+02
5949    1.148279e+02
5950    1.151524e+02
5951    1.164510e+02
5952    1.162916e+02
5953    1.157747e+02
5954    1.187415e+02
5955    1.210940e+02
5956    1.207483e+02
5957    1.211894e+02
5958    1.202218e+02
5959    1.185395e+02
5960    1.192952e+02
5961    1.199320e+02
5962    1.187422e+02
5963    1.185664e+02
5964    1.189090e+02
5965    1.176915e+02
5966    1.167196e+02
5967    1.165808e+02
5968    1.153200e+02
5969    1.135592e+02
5970    1.116545e+02
5971    1.112284e+02
5972    1.120477e+02
5973    1.123351e+02
5974    1.111476e+02
5975    1.107912e+02
5976    1.118612e+02
5977    1.132853e+02
5978    1.142521e+02
5979    1.151637e+02
5980    1.161687e+02
5981    1.188225e+02
5982    1.202364e+02
5983    1.205129e+02
5984    1.219293e+02
5985    1.218662e+02
5986    1.202846e+02
5987    1.193719e+02
5988    1.208758e+02
5989    1.220853e+02
5990    1.215686e+02
5991    1.224099e+02
5992    1.205805e+02
5993    1.191772e+02
5994    1.204221e+02
5995    1.214933e+02
5996    1.204390e+02
5997    1.196215e+02
5998    1.203076e+02
5999    1.208852e+02
6000    1.201136e+02
6001    1.198601e+02
6002    1.211118e+02
6003    1.225598e+02
6004    1.231923e+02
6005    1.225458e+02
6006    1.213013e+02
6007    1.217884e+02
6008    1.235682e+02
6009    1.221250e+02
6010    1.188625e+02
6011    1.199602e+02
6012    1.215419e+02
6013    1.195307e+02
6014    1.185721e+02
6015    1.195548e+02
6016    1.189402e+02
6017    1.179089e+02
6018    1.184580e+02
6019    1.196396e+02
6020    1.201800e+02
6021    1.205300e+02
6022    1.207952e+02
6023    1.199016e+02
6024    1.184275e+02
6025    1.199358e+02
6026    1.220476e+02
6027    1.213746e+02
6028    1.192115e+02
6029    1.191681e+02
6030    1.205801e+02
6031    1.202627e+02
6032    1.197368e+02
6033    1.208473e+02
6034    1.213295e+02
6035    1.212401e+02
6036    1.227372e+02
6037    1.232257e+02
6038    1.215024e+02
6039    1.207866e+02
6040    1.217441e+02
6041    1.215191e+02
6042    1.190809e+02
6043    1.175329e+02
6044    1.190750e+02
6045    1.201391e+02
6046    1.189751e+02
6047    1.166976e+02
6048    1.147215e+02
6049    1.141950e+02
6050    1.151286e+02
6051    1.144315e+02
6052    1.124492e+02
6053    1.126628e+02
6054    1.148200e+02
6055    1.150522e+02
6056    1.141162e+02
6057    1.153946e+02
6058    1.160055e+02
6059    1.158206e+02
6060    1.174116e+02
6061    1.191715e+02
6062    1.198269e+02
6063    1.192697e+02
6064    1.193477e+02
6065    1.207345e+02
6066    1.214332e+02
6067    1.212291e+02
6068    1.218791e+02
6069    1.219520e+02
6070    1.205000e+02
6071    1.206439e+02
6072    1.221585e+02
6073    1.217823e+02
6074    1.211310e+02
6075    1.212238e+02
6076    1.212722e+02
6077    1.218868e+02
6078    1.229003e+02
6079    1.226875e+02
6080    1.212916e+02
6081    1.206185e+02
6082    1.204898e+02
6083    1.199670e+02
6084    1.210319e+02
6085    1.225199e+02
6086    1.218008e+02
6087    1.206823e+02
6088    1.213574e+02
6089    1.225495e+02
6090    1.230617e+02
6091    1.221708e+02
6092    1.210595e+02
6093    1.201486e+02
6094    1.204210e+02
6095    1.224432e+02
6096    1.226953e+02
6097    1.211870e+02
6098    1.205360e+02
6099    1.200836e+02
6100    1.214315e+02
6101    1.236891e+02
6102    1.236002e+02
6103    1.225032e+02
6104    1.224207e+02
6105    1.216463e+02
6106    1.214347e+02
6107    1.212483e+02
6108    1.206155e+02
6109    1.214803e+02
6110    1.228815e+02
6111    1.222855e+02
6112    1.207314e+02
6113    1.215818e+02
6114    1.229804e+02
6115    1.220455e+02
6116    1.202048e+02
6117    1.193164e+02
6118    1.193965e+02
6119    1.200403e+02
6120    1.186093e+02
6121    1.175384e+02
6122    1.179714e+02
6123    1.181655e+02
6124    1.172504e+02
6125    1.169750e+02
6126    1.180829e+02
6127    1.188030e+02
6128    1.170758e+02
6129    1.147736e+02
6130    1.150723e+02
6131    1.169710e+02
6132    1.172316e+02
6133    1.163355e+02
6134    1.167861e+02
6135    1.181373e+02
6136    1.183023e+02
6137    1.180018e+02
6138    1.188092e+02
6139    1.200129e+02
6140    1.206464e+02
6141    1.207817e+02
6142    1.198232e+02
6143    1.188517e+02
6144    1.198366e+02
6145    1.215850e+02
6146    1.221304e+02
6147    1.211852e+02
6148    1.192074e+02
6149    1.179812e+02
6150    1.187398e+02
6151    1.188513e+02
6152    1.172151e+02
6153    1.168966e+02
6154    1.166074e+02
6155    1.156628e+02
6156    1.155896e+02
6157    1.138387e+02
6158    1.089464e+02
6159    1.051672e+02
6160    1.031062e+02
6161    9.886438e+01
6162    9.301343e+01
6163    8.896991e+01
6164    8.634869e+01
6165    8.403256e+01
6166    8.399419e+01
6167    8.635550e+01
6168    8.785500e+01
6169    8.762917e+01
6170    8.744358e+01
6171    9.010529e+01
6172    9.535014e+01
6173    1.009155e+02
6174    1.056287e+02
6175    1.087858e+02
6176    1.106011e+02
6177    1.137062e+02
6178    1.163625e+02
6179    1.168233e+02
6180    1.163795e+02
6181    1.170220e+02
6182    1.180738e+02
6183    1.189542e+02
6184    1.178270e+02
6185    1.155858e+02
6186    1.146189e+02
6187    1.147928e+02
6188    1.148148e+02
6189    1.151703e+02
6190    1.155890e+02
6191    1.145424e+02
6192    1.140678e+02
6193    1.150101e+02
6194    1.165833e+02
6195    1.185243e+02
6196    1.193729e+02
6197    1.181234e+02
6198    1.164859e+02
6199    1.165585e+02
6200    1.174554e+02
6201    1.176361e+02
6202    1.174810e+02
6203    1.177423e+02
6204    1.184531e+02
6205    1.183871e+02
6206    1.172439e+02
6207    1.168878e+02
6208    1.176081e+02
6209    1.184026e+02
6210    1.181633e+02
6211    1.177634e+02
6212    1.183424e+02
6213    1.166364e+02
6214    1.159559e+02
6215    1.170436e+02
6216    1.174807e+02
6217    1.170221e+02
6218    1.172316e+02
6219    1.185215e+02
6220    1.189447e+02
6221    1.173251e+02
6222    1.161099e+02
6223    1.191673e+02
6224    1.210006e+02
6225    1.194049e+02
6226    1.159415e+02
6227    1.163325e+02
6228    1.175596e+02
6229    1.172578e+02
6230    1.160262e+02
6231    1.164947e+02
6232    1.168856e+02
6233    1.169979e+02
6234    1.166942e+02
6235    1.171100e+02
6236    1.195615e+02
6237    1.218904e+02
6238    1.222823e+02
6239    1.216877e+02
6240    1.199657e+02
6241    1.183632e+02
6242    1.187956e+02
6243    1.196366e+02
6244    1.202819e+02
6245    1.205885e+02
6246    1.196557e+02
6247    1.184641e+02
6248    1.183521e+02
6249    1.185232e+02
6250    1.181620e+02
6251    1.182234e+02
6252    1.177857e+02
6253    1.163277e+02
6254    1.162591e+02
6255    1.167465e+02
6256    1.159229e+02
6257    1.148361e+02
6258    1.162949e+02
6259    1.198709e+02
6260    1.211003e+02
6261    1.191306e+02
6262    1.175041e+02
6263    1.167042e+02
6264    1.159352e+02
6265    1.160947e+02
6266    1.176136e+02
6267    1.197676e+02
6268    1.208778e+02
6269    1.192278e+02
6270    1.172917e+02
6271    1.165210e+02
6272    1.172613e+02
6273    1.179584e+02
6274    1.171651e+02
6275    1.178224e+02
6276    1.192127e+02
6277    1.184790e+02
6278    1.156672e+02
6279    1.147374e+02
6280    1.139845e+02
6281    1.116918e+02
6282    1.122210e+02
6283    1.150147e+02
6284    1.163501e+02
6285    1.152880e+02
6286    1.142966e+02
6287    1.148496e+02
6288    1.166331e+02
6289    1.188776e+02
6290    1.206528e+02
6291    1.208438e+02
6292    1.179655e+02
6293    1.156541e+02
6294    1.166880e+02
6295    1.173910e+02
6296    1.164896e+02
6297    1.146287e+02
6298    1.086095e+02
6299    1.009489e+02
6300    1.025884e+02
6301    1.189335e+02
6302    1.386576e+02
6303    1.434427e+02
6304    1.284463e+02
6305    1.099160e+02
6306    1.051015e+02
6307    1.107396e+02
6308    1.174826e+02
6309    1.230625e+02
6310    1.254208e+02
6311    1.219625e+02
6312    1.166619e+02
6313    1.159224e+02
6314    1.190719e+02
6315    1.207992e+02
6316    1.201020e+02
6317    1.195315e+02
6318    1.199468e+02
6319    1.201276e+02
6320    1.190283e+02
6321    1.186960e+02
6322    1.216807e+02
6323    1.248543e+02
6324    1.241005e+02
6325    1.219518e+02
6326    1.208965e+02
6327    1.197993e+02
6328    1.191445e+02
6329    1.195896e+02
6330    1.202776e+02
6331    1.207247e+02
6332    1.213518e+02
6333    1.224318e+02
6334    1.224199e+02
6335    1.207710e+02
6336    1.182028e+02
6337    1.166106e+02
6338    1.178783e+02
6339    1.196307e+02
6340    1.194306e+02
6341    1.187810e+02
6342    1.183319e+02
6343    1.181020e+02
6344    1.192278e+02
6345    1.197701e+02
6346    1.179829e+02
6347    1.169020e+02
6348    1.181794e+02
6349    1.201003e+02
6350    1.214348e+02
6351    1.214695e+02
6352    1.208552e+02
6353    1.207903e+02
6354    1.203922e+02
6355    1.195020e+02
6356    1.198143e+02
6357    1.209676e+02
6358    1.218242e+02
6359    1.215433e+02
6360    1.203163e+02
6361    1.183080e+02
6362    1.149362e+02
6363    1.127396e+02
6364    1.165291e+02
6365    1.242969e+02
6366    1.277805e+02
6367    1.243876e+02
6368    1.181848e+02
6369    1.136181e+02
6370    1.132892e+02
6371    1.155854e+02
6372    1.167608e+02
6373    1.166671e+02
6374    1.160953e+02
6375    1.151254e+02
6376    1.153049e+02
6377    1.160026e+02
6378    1.160278e+02
6379    1.167401e+02
6380    1.178375e+02
6381    1.177214e+02
6382    1.179139e+02
6383    1.173907e+02
6384    1.155542e+02
6385    1.139099e+02
6386    1.142525e+02
6387    1.157631e+02
6388    1.170395e+02
6389    1.177333e+02
6390    1.177354e+02
6391    1.171993e+02
6392    1.164823e+02
6393    1.159679e+02
6394    1.167363e+02
6395    1.189424e+02
6396    1.190776e+02
6397    1.181940e+02
6398    1.181911e+02
6399    1.179794e+02
6400    1.168147e+02
6401    1.164409e+02
6402    1.166568e+02
6403    1.162081e+02
6404    1.160053e+02
6405    1.164041e+02
6406    1.160435e+02
6407    1.151355e+02
6408    1.151777e+02
6409    1.158334e+02
6410    1.159224e+02
6411    1.158740e+02
6412    1.164634e+02
6413    1.164547e+02
6414    1.155257e+02
6415    1.157917e+02
6416    1.170306e+02
6417    1.164575e+02
6418    1.147763e+02
6419    1.141646e+02
6420    1.144796e+02
6421    1.150623e+02
6422    1.149444e+02
6423    1.138039e+02
6424    1.128553e+02
6425    1.127636e+02
6426    1.131265e+02
6427    1.142399e+02
6428    1.155398e+02
6429    1.161160e+02
6430    1.163869e+02
6431    1.170936e+02
6432    1.165548e+02
6433    1.154427e+02
6434    1.148813e+02
6435    1.152224e+02
6436    1.161334e+02
6437    1.160795e+02
6438    1.152019e+02
6439    1.145061e+02
6440    1.142524e+02
6441    1.145194e+02
6442    1.144919e+02
6443    1.130214e+02
6444    1.107673e+02
6445    1.094365e+02
6446    1.091877e+02
6447    1.088607e+02
6448    1.076335e+02
6449    1.058634e+02
6450    1.048940e+02
6451    1.060441e+02
6452    1.080405e+02
6453    1.087045e+02
6454    1.085163e+02
6455    1.086762e+02
6456    1.086795e+02
6457    1.086331e+02
6458    1.096069e+02
6459    1.106036e+02
6460    1.117237e+02
6461    1.126911e+02
6462    1.115026e+02
6463    1.097166e+02
6464    1.108764e+02
6465    1.137247e+02
6466    1.147095e+02
6467    1.146783e+02
6468    1.159272e+02
6469    1.161367e+02
6470    1.146480e+02
6471    1.136778e+02
6472    1.142883e+02
6473    1.152106e+02
6474    1.147018e+02
6475    1.128014e+02
6476    1.105683e+02
6477    1.089816e+02
6478    1.091841e+02
6479    1.110085e+02
6480    1.118013e+02
6481    1.114835e+02
6482    1.113391e+02
6483    1.110331e+02
6484    1.112165e+02
6485    1.118711e+02
6486    1.126678e+02
6487    1.127933e+02
6488    1.126292e+02
6489    1.131806e+02
6490    1.145187e+02
6491    1.148502e+02
6492    1.144266e+02
6493    1.145269e+02
6494    1.149292e+02
6495    1.146969e+02
6496    1.138555e+02
6497    1.128500e+02
6498    1.120728e+02
6499    1.121551e+02
6500    1.127184e+02
6501    1.131387e+02
6502    1.128450e+02
6503    1.115316e+02
6504    1.092763e+02
6505    1.083812e+02
6506    1.088626e+02
6507    1.099003e+02
6508    1.098929e+02
6509    1.085677e+02
6510    1.078664e+02
6511    1.092860e+02
6512    1.109994e+02
6513    1.112382e+02
6514    1.112407e+02
6515    1.109201e+02
6516    1.109276e+02
6517    1.102085e+02
6518    1.086827e+02
6519    1.090053e+02
6520    1.094157e+02
6521    1.095183e+02
6522    1.097092e+02
6523    1.104512e+02
6524    1.112000e+02
6525    1.124157e+02
6526    1.123719e+02
6527    1.109258e+02
6528    1.094549e+02
6529    1.090916e+02
6530    1.092703e+02
6531    1.079488e+02
6532    1.060377e+02
6533    1.067703e+02
6534    1.085240e+02
6535    1.083843e+02
6536    1.080460e+02
6537    1.088107e+02
6538    1.080628e+02
6539    1.071689e+02
6540    1.079304e+02
6541    1.090131e+02
6542    1.092324e+02
6543    1.086446e+02
6544    1.074143e+02
6545    1.071100e+02
6546    1.077074e+02
6547    1.078823e+02
6548    1.068515e+02
6549    1.053807e+02
6550    1.052273e+02
6551    1.064996e+02
6552    1.071272e+02
6553    1.071265e+02
6554    1.089849e+02
6555    1.121922e+02
6556    1.133654e+02
6557    1.125826e+02
6558    1.113343e+02
6559    1.100999e+02
6560    1.096557e+02
6561    1.092982e+02
6562    1.092511e+02
6563    1.114396e+02
6564    1.150569e+02
6565    1.175519e+02
6566    1.170520e+02
6567    1.137498e+02
6568    1.112793e+02
6569    1.111409e+02
6570    1.119550e+02
6571    1.123064e+02
6572    1.124723e+02
6573    1.117334e+02
6574    1.103616e+02
6575    1.095478e+02
6576    1.094098e+02
6577    1.102895e+02
6578    1.130550e+02
6579    1.160528e+02
6580    1.170881e+02
6581    1.147864e+02
6582    1.116786e+02
6583    1.104113e+02
6584    1.119903e+02
6585    1.134702e+02
6586    1.132964e+02
6587    1.126851e+02
6588    1.128577e+02
6589    1.134701e+02
6590    1.133291e+02
6591    1.134664e+02
6592    1.143887e+02
6593    1.152701e+02
6594    1.153597e+02
6595    1.143631e+02
6596    1.141303e+02
6597    1.148099e+02
6598    1.159924e+02
6599    1.166504e+02
6600    1.156717e+02
6601    1.137758e+02
6602    1.125531e+02
6603    1.124324e+02
6604    1.135619e+02
6605    1.145344e+02
6606    1.138292e+02
6607    1.118956e+02
6608    1.097275e+02
6609    1.089398e+02
6610    1.098151e+02
6611    1.100475e+02
6612    1.097475e+02
6613    1.100485e+02
6614    1.102072e+02
6615    1.104864e+02
6616    1.116210e+02
6617    1.129564e+02
6618    1.137878e+02
6619    1.139335e+02
6620    1.139702e+02
6621    1.142210e+02
6622    1.142340e+02
6623    1.145361e+02
6624    1.154891e+02
6625    1.153844e+02
6626    1.136515e+02
6627    1.124885e+02
6628    1.133209e+02
6629    1.141163e+02
6630    1.133539e+02
6631    1.124447e+02
6632    1.121965e+02
6633    1.119278e+02
6634    1.127679e+02
6635    1.144747e+02
6636    1.145996e+02
6637    1.136101e+02
6638    1.131018e+02
6639    1.131286e+02
6640    1.132456e+02
6641    1.135760e+02
6642    1.137682e+02
6643    1.136045e+02
6644    1.134370e+02
6645    1.139131e+02
6646    1.146166e+02
6647    1.143014e+02
6648    1.130460e+02
6649    1.122628e+02
6650    1.117556e+02
6651    1.112222e+02
6652    1.109644e+02
6653    1.104633e+02
6654    1.095383e+02
6655    1.091186e+02
6656    1.090951e+02
6657    1.096605e+02
6658    1.111658e+02
6659    1.118598e+02
6660    1.115308e+02
6661    1.120153e+02
6662    1.133045e+02
6663    1.139678e+02
6664    1.141068e+02
6665    1.144751e+02
6666    1.145855e+02
6667    1.143684e+02
6668    1.148737e+02
6669    1.159128e+02
6670    1.157994e+02
6671    1.143421e+02
6672    1.131172e+02
6673    1.127371e+02
6674    1.127476e+02
6675    1.132786e+02
6676    1.141701e+02
6677    1.148368e+02
6678    1.152400e+02
6679    1.154893e+02
6680    1.154591e+02
6681    1.153233e+02
6682    1.155871e+02
6683    1.162009e+02
6684    1.157712e+02
6685    1.135086e+02
6686    1.131945e+02
6687    1.142572e+02
6688    1.150131e+02
6689    1.139977e+02
6690    1.124517e+02
6691    1.124300e+02
6692    1.135344e+02
6693    1.140374e+02
6694    1.135454e+02
6695    1.129263e+02
6696    1.128206e+02
6697    1.131842e+02
6698    1.136937e+02
6699    1.135178e+02
6700    1.134258e+02
6701    1.144764e+02
6702    1.151698e+02
6703    1.144588e+02
6704    1.133097e+02
6705    1.131629e+02
6706    1.133462e+02
6707    1.129786e+02
6708    1.129638e+02
6709    1.131051e+02
6710    1.135558e+02
6711    1.132276e+02
6712    1.130431e+02
6713    1.131813e+02
6714    1.131203e+02
6715    1.127299e+02
6716    1.122210e+02
6717    1.120818e+02
6718    1.124820e+02
6719    1.132491e+02
6720    1.139056e+02
6721    1.137121e+02
6722    1.129535e+02
6723    1.128510e+02
6724    1.135541e+02
6725    1.140540e+02
6726    1.138704e+02
6727    1.144749e+02
6728    1.155269e+02
6729    1.149413e+02
6730    1.134151e+02
6731    1.128181e+02
6732    1.126602e+02
6733    1.119592e+02
6734    1.115431e+02
6735    1.121581e+02
6736    1.129705e+02
6737    1.135876e+02
6738    1.139187e+02
6739    1.136893e+02
6740    1.140783e+02
6741    1.155502e+02
6742    1.160788e+02
6743    1.153346e+02
6744    1.149421e+02
6745    1.150860e+02
6746    1.148648e+02
6747    1.143823e+02
6748    1.139858e+02
6749    1.132487e+02
6750    1.120163e+02
6751    1.113776e+02
6752    1.122948e+02
6753    1.132294e+02
6754    1.128074e+02
6755    1.125136e+02
6756    1.132264e+02
6757    1.138403e+02
6758    1.137214e+02
6759    1.135632e+02
6760    1.139579e+02
6761    1.145049e+02
6762    1.144268e+02
6763    1.142269e+02
6764    1.143842e+02
6765    1.146170e+02
6766    1.143273e+02
6767    1.138849e+02
6768    1.139679e+02
6769    1.144022e+02
6770    1.150086e+02
6771    1.153313e+02
6772    1.156325e+02
6773    1.159931e+02
6774    1.156292e+02
6775    1.151839e+02
6776    1.152243e+02
6777    1.152770e+02
6778    1.153079e+02
6779    1.152118e+02
6780    1.149599e+02
6781    1.149704e+02
6782    1.149701e+02
6783    1.146438e+02
6784    1.140657e+02
6785    1.134877e+02
6786    1.134080e+02
6787    1.134495e+02
6788    1.130936e+02
6789    1.128714e+02
6790    1.128954e+02
6791    1.127004e+02
6792    1.119234e+02
6793    1.105438e+02
6794    1.097310e+02
6795    1.086889e+02
6796    1.073297e+02
6797    1.066231e+02
6798    1.069748e+02
6799    1.070189e+02
6800    1.067594e+02
6801    1.073499e+02
6802    1.089214e+02
6803    1.102379e+02
6804    1.109468e+02
6805    1.118463e+02
6806    1.130422e+02
6807    1.138190e+02
6808    1.140603e+02
6809    1.143152e+02
6810    1.147503e+02
6811    1.154519e+02
6812    1.156024e+02
6813    1.148335e+02
6814    1.145431e+02
6815    1.154035e+02
6816    1.156610e+02
6817    1.150343e+02
6818    1.149776e+02
6819    1.150963e+02
6820    1.147831e+02
6821    1.144897e+02
6822    1.140395e+02
6823    1.143168e+02
6824    1.152994e+02
6825    1.154547e+02
6826    1.145474e+02
6827    1.138373e+02
6828    1.140014e+02
6829    1.146209e+02
6830    1.151333e+02
6831    1.161814e+02
6832    1.168081e+02
6833    1.146644e+02
6834    1.124773e+02
6835    1.126365e+02
6836    1.153782e+02
6837    1.172245e+02
6838    1.171554e+02
6839    1.155916e+02
6840    1.135061e+02
6841    1.139521e+02
6842    1.159314e+02
6843    1.181905e+02
6844    1.187584e+02
6845    1.172586e+02
6846    1.157262e+02
6847    1.155871e+02
6848    1.168851e+02
6849    1.191485e+02
6850    1.208890e+02
6851    1.213220e+02
6852    1.210571e+02
6853    1.206947e+02
6854    1.198385e+02
6855    1.178909e+02
6856    1.157670e+02
6857    1.145709e+02
6858    1.132835e+02
6859    1.110628e+02
6860    1.091417e+02
6861    1.086916e+02
6862    1.089198e+02
6863    1.089126e+02
6864    1.100155e+02
6865    1.141362e+02
6866    1.203336e+02
6867    1.239193e+02
6868    1.204716e+02
6869    1.147631e+02
6870    1.118203e+02
6871    1.127471e+02
6872    1.147255e+02
6873    1.155082e+02
6874    1.143702e+02
6875    1.114742e+02
6876    1.086596e+02
6877    1.078969e+02
6878    1.087046e+02
6879    1.092087e+02
6880    1.090951e+02
6881    1.101591e+02
6882    1.145418e+02
6883    1.194666e+02
6884    1.239109e+02
6885    1.273599e+02
6886    1.302111e+02
6887    1.330375e+02
6888    1.354170e+02
6889    1.372008e+02
6890    1.391952e+02
6891    1.403778e+02
6892    1.386483e+02
6893    1.342957e+02
6894    1.293443e+02
6895    1.245808e+02
6896    1.205531e+02
6897    1.180091e+02
6898    1.165625e+02
6899    1.149110e+02
6900    1.124815e+02
6901    1.108289e+02
6902    1.118854e+02
6903    1.146829e+02
6904    1.160529e+02
6905    1.143926e+02
6906    1.116485e+02
6907    1.109495e+02
6908    1.127436e+02
6909    1.145098e+02
6910    1.141595e+02
6911    1.124176e+02
6912    1.114665e+02
6913    1.128166e+02
6914    1.151870e+02
6915    1.162565e+02
6916    1.153817e+02
6917    1.133847e+02
6918    1.119150e+02
6919    1.119947e+02
6920    1.129667e+02
6921    1.128787e+02
6922    1.118617e+02
6923    1.117874e+02
6924    1.143139e+02
6925    1.180505e+02
6926    1.194049e+02
6927    1.167911e+02
6928    1.131504e+02
6929    1.117355e+02
6930    1.124363e+02
6931    1.134697e+02
6932    1.137646e+02
6933    1.133068e+02
6934    1.128702e+02
6935    1.130985e+02
6936    1.135620e+02
6937    1.128685e+02
6938    1.108977e+02
6939    1.095782e+02
6940    1.106077e+02
6941    1.128298e+02
6942    1.138044e+02
6943    1.134153e+02
6944    1.122508e+02
6945    1.107666e+02
6946    1.101406e+02
6947    1.101558e+02
6948    1.097225e+02
6949    1.098018e+02
6950    1.114983e+02
6951    1.139886e+02
6952    1.152464e+02
6953    1.135264e+02
6954    1.106830e+02
6955    1.109667e+02
6956    1.131912e+02
6957    1.132131e+02
6958    1.113540e+02
6959    1.110115e+02
6960    1.121996e+02
6961    1.125276e+02
6962    1.119342e+02
6963    1.120447e+02
6964    1.126889e+02
6965    1.126972e+02
6966    1.119262e+02
6967    1.111475e+02
6968    1.104481e+02
6969    1.098619e+02
6970    1.104253e+02
6971    1.122393e+02
6972    1.136571e+02
6973    1.134331e+02
6974    1.123018e+02
6975    1.108375e+02
6976    1.090126e+02
6977    1.078295e+02
6978    1.093260e+02
6979    1.137940e+02
6980    1.183875e+02
6981    1.195596e+02
6982    1.169138e+02
6983    1.130494e+02
6984    1.105988e+02
6985    1.102798e+02
6986    1.107979e+02
6987    1.110679e+02
6988    1.111730e+02
6989    1.108280e+02
6990    1.095058e+02
6991    1.089674e+02
6992    1.100796e+02
6993    1.111619e+02
6994    1.115540e+02
6995    1.117368e+02
6996    1.117661e+02
6997    1.117333e+02
6998    1.121729e+02
6999    1.126747e+02
7000    1.125657e+02
7001    1.122420e+02
7002    1.118344e+02
7003    1.114478e+02
7004    1.118736e+02
7005    1.127758e+02
7006    1.129941e+02
7007    1.113766e+02
7008    1.095556e+02
7009    1.094106e+02
7010    1.098346e+02
7011    1.096930e+02
7012    1.111607e+02
7013    1.146651e+02
7014    1.163511e+02
7015    1.145064e+02
7016    1.114377e+02
7017    1.093999e+02
7018    1.089305e+02
7019    1.096684e+02
7020    1.109608e+02
7021    1.122746e+02
7022    1.127068e+02
7023    1.122020e+02
7024    1.137401e+02
7025    1.160206e+02
7026    1.171907e+02
7027    1.175676e+02
7028    1.182925e+02
7029    1.192329e+02
7030    1.195852e+02
7031    1.191455e+02
7032    1.185898e+02
7033    1.174029e+02
7034    1.162281e+02
7035    1.150534e+02
7036    1.138572e+02
7037    1.133781e+02
7038    1.142909e+02
7039    1.154571e+02
7040    1.155598e+02
7041    1.150670e+02
7042    1.163005e+02
7043    1.189257e+02
7044    1.200998e+02
7045    1.193610e+02
7046    1.176959e+02
7047    1.165044e+02
7048    1.159663e+02
7049    1.157617e+02
7050    1.145594e+02
7051    1.130932e+02
7052    1.121145e+02
7053    1.113833e+02
7054    1.103404e+02
7055    1.090803e+02
7056    1.085181e+02
7057    1.086965e+02
7058    1.081438e+02
7059    1.071307e+02
7060    1.075914e+02
7061    1.089576e+02
7062    1.092307e+02
7063    1.089023e+02
7064    1.090119e+02
7065    1.093187e+02
7066    1.095041e+02
7067    1.095994e+02
7068    1.097198e+02
7069    1.100259e+02
7070    1.105919e+02
7071    1.110287e+02
7072    1.113646e+02
7073    1.113876e+02
7074    1.110368e+02
7075    1.110828e+02
7076    1.116067e+02
7077    1.118199e+02
7078    1.111937e+02
7079    1.101793e+02
7080    1.094947e+02
7081    1.093079e+02
7082    1.094598e+02
7083    1.102233e+02
7084    1.113239e+02
7085    1.114001e+02
7086    1.102207e+02
7087    1.095332e+02
7088    1.102337e+02
7089    1.118772e+02
7090    1.130523e+02
7091    1.129411e+02
7092    1.121748e+02
7093    1.117597e+02
7094    1.117768e+02
7095    1.114457e+02
7096    1.103407e+02
7097    1.092595e+02
7098    1.092319e+02
7099    1.098521e+02
7100    1.100851e+02
7101    1.097202e+02
7102    1.092558e+02
7103    1.092495e+02
7104    1.098243e+02
7105    1.101698e+02
7106    1.098415e+02
7107    1.097273e+02
7108    1.100984e+02
7109    1.102280e+02
7110    1.102342e+02
7111    1.104931e+02
7112    1.106254e+02
7113    1.103500e+02
7114    1.100891e+02
7115    1.100159e+02
7116    1.098960e+02
7117    1.096091e+02
7118    1.092016e+02
7119    1.093238e+02
7120    1.094628e+02
7121    1.096461e+02
7122    1.097471e+02
7123    1.104726e+02
7124    1.105962e+02
7125    1.094640e+02
7126    1.086409e+02
7127    1.089039e+02
7128    1.098462e+02
7129    1.109698e+02
7130    1.112154e+02
7131    1.104192e+02
7132    1.099670e+02
7133    1.098165e+02
7134    1.102385e+02
7135    1.108601e+02
7136    1.110586e+02
7137    1.107250e+02
7138    1.104051e+02
7139    1.110196e+02
7140    1.117073e+02
7141    1.113311e+02
7142    1.106080e+02
7143    1.107319e+02
7144    1.114564e+02
7145    1.121422e+02
7146    1.118212e+02
7147    1.104677e+02
7148    1.095785e+02
7149    1.102016e+02
7150    1.110349e+02
7151    1.105463e+02
7152    1.094222e+02
7153    1.090157e+02
7154    1.091829e+02
7155    1.093458e+02
7156    1.094020e+02
7157    1.091535e+02
7158    1.087659e+02
7159    1.090099e+02
7160    1.097419e+02
7161    1.100028e+02
7162    1.093725e+02
7163    1.085218e+02
7164    1.084455e+02
7165    1.092366e+02
7166    1.100399e+02
7167    1.100297e+02
7168    1.092468e+02
7169    1.088560e+02
7170    1.098174e+02
7171    1.108470e+02
7172    1.101210e+02
7173    1.085774e+02
7174    1.081338e+02
7175    1.087504e+02
7176    1.091495e+02
7177    1.085956e+02
7178    1.077521e+02
7179    1.078875e+02
7180    1.088574e+02
7181    1.093819e+02
7182    1.093466e+02
7183    1.097173e+02
7184    1.105141e+02
7185    1.111510e+02
7186    1.113424e+02
7187    1.109687e+02
7188    1.103760e+02
7189    1.104728e+02
7190    1.112691e+02
7191    1.119046e+02
7192    1.117448e+02
7193    1.115247e+02
7194    1.116075e+02
7195    1.114892e+02
7196    1.107784e+02
7197    1.099667e+02
7198    1.097708e+02
7199    1.101633e+02
7200    1.104403e+02
7201    1.105080e+02
7202    1.106806e+02
7203    1.107195e+02
7204    1.104452e+02
7205    1.101223e+02
7206    1.098626e+02
7207    1.096462e+02
7208    1.096011e+02
7209    1.099477e+02
7210    1.105491e+02
7211    1.109819e+02
7212    1.113450e+02
7213    1.120315e+02
7214    1.129161e+02
7215    1.132774e+02
7216    1.129414e+02
7217    1.125696e+02
7218    1.125665e+02
7219    1.126694e+02
7220    1.126545e+02
7221    1.127996e+02
7222    1.129716e+02
7223    1.128898e+02
7224    1.126397e+02
7225    1.126790e+02
7226    1.127357e+02
7227    1.119485e+02
7228    1.111726e+02
7229    1.116609e+02
7230    1.124573e+02
7231    1.125442e+02
7232    1.122159e+02
7233    1.118546e+02
7234    1.117205e+02
7235    1.119803e+02
7236    1.121720e+02
7237    1.112922e+02
7238    1.095112e+02
7239    1.080345e+02
7240    1.078135e+02
7241    1.089700e+02
7242    1.111094e+02
7243    1.126070e+02
7244    1.107112e+02
7245    1.063278e+02
7246    1.048835e+02
7247    1.079697e+02
7248    1.111691e+02
7249    1.113156e+02
7250    1.097227e+02
7251    1.088968e+02
7252    1.093415e+02
7253    1.107376e+02
7254    1.117150e+02
7255    1.126036e+02
7256    1.130813e+02
7257    1.117447e+02
7258    1.094217e+02
7259    1.086934e+02
7260    1.098731e+02
7261    1.112392e+02
7262    1.114121e+02
7263    1.115065e+02
7264    1.117090e+02
7265    1.115518e+02
7266    1.112384e+02
7267    1.113221e+02
7268    1.114065e+02
7269    1.110063e+02
7270    1.107001e+02
7271    1.110172e+02
7272    1.115589e+02
7273    1.112664e+02
7274    1.088345e+02
7275    1.051134e+02
7276    1.039993e+02
7277    1.082488e+02
7278    1.145802e+02
7279    1.166221e+02
7280    1.127524e+02
7281    1.084125e+02
7282    1.080657e+02
7283    1.099001e+02
7284    1.105351e+02
7285    1.104955e+02
7286    1.118420e+02
7287    1.138605e+02
7288    1.139722e+02
7289    1.119625e+02
7290    1.103090e+02
7291    1.104613e+02
7292    1.115425e+02
7293    1.124172e+02
7294    1.122092e+02
7295    1.110126e+02
7296    1.109629e+02
7297    1.132967e+02
7298    1.151540e+02
7299    1.138484e+02
7300    1.108663e+02
7301    1.088576e+02
7302    1.082191e+02
7303    1.083821e+02
7304    1.094853e+02
7305    1.110544e+02
7306    1.121682e+02
7307    1.120399e+02
7308    1.111275e+02
7309    1.104052e+02
7310    1.094624e+02
7311    1.105768e+02
7312    1.127789e+02
7313    1.141682e+02
7314    1.127016e+02
7315    1.091826e+02
7316    1.064305e+02
7317    1.089778e+02
7318    1.147543e+02
7319    1.171150e+02
7320    1.143448e+02
7321    1.105853e+02
7322    1.094994e+02
7323    1.101909e+02
7324    1.105259e+02
7325    1.103873e+02
7326    1.102378e+02
7327    1.095205e+02
7328    1.078110e+02
7329    1.073970e+02
7330    1.090101e+02
7331    1.104114e+02
7332    1.106706e+02
7333    1.104716e+02
7334    1.094306e+02
7335    1.078570e+02
7336    1.077223e+02
7337    1.096988e+02
7338    1.112501e+02
7339    1.092523e+02
7340    1.041029e+02
7341    1.019865e+02
7342    1.074086e+02
7343    1.150164e+02
7344    1.163158e+02
7345    1.116156e+02
7346    1.076204e+02
7347    1.074425e+02
7348    1.093451e+02
7349    1.109453e+02
7350    1.106300e+02
7351    1.094997e+02
7352    1.096903e+02
7353    1.113267e+02
7354    1.129082e+02
7355    1.133815e+02
7356    1.123709e+02
7357    1.103485e+02
7358    1.089887e+02
7359    1.093865e+02
7360    1.107076e+02
7361    1.116880e+02
7362    1.112178e+02
7363    1.094796e+02
7364    1.084917e+02
7365    1.100684e+02
7366    1.123515e+02
7367    1.119969e+02
7368    1.095219e+02
7369    1.086782e+02
7370    1.107814e+02
7371    1.139958e+02
7372    1.163947e+02
7373    1.161582e+02
7374    1.131911e+02
7375    1.104599e+02
7376    1.106367e+02
7377    1.125449e+02
7378    1.130480e+02
7379    1.115119e+02
7380    1.101855e+02
7381    1.102542e+02
7382    1.102430e+02
7383    1.092312e+02
7384    1.081461e+02
7385    1.076680e+02
7386    1.074183e+02
7387    1.067724e+02
7388    1.066808e+02
7389    1.071967e+02
7390    1.071802e+02
7391    1.061664e+02
7392    1.052313e+02
7393    1.056560e+02
7394    1.070107e+02
7395    1.076136e+02
7396    1.066469e+02
7397    1.054985e+02
7398    1.053069e+02
7399    1.056101e+02
7400    1.052661e+02
7401    1.048639e+02
7402    1.060377e+02
7403    1.091732e+02
7404    1.118888e+02
7405    1.118424e+02
7406    1.084826e+02
7407    1.037707e+02
7408    1.028101e+02
7409    1.044957e+02
7410    1.060226e+02
7411    1.059152e+02
7412    1.049783e+02
7413    1.041963e+02
7414    1.038290e+02
7415    1.037119e+02
7416    1.033363e+02
7417    1.027579e+02
7418    1.034190e+02
7419    1.038040e+02
7420    1.039461e+02
7421    1.036273e+02
7422    1.035198e+02
7423    1.036597e+02
7424    1.038538e+02
7425    1.040169e+02
7426    1.038887e+02
7427    1.031643e+02
7428    1.024450e+02
7429    1.028927e+02
7430    1.049755e+02
7431    1.076901e+02
7432    1.094970e+02
7433    1.089513e+02
7434    1.062932e+02
7435    1.034477e+02
7436    1.017854e+02
7437    1.020501e+02
7438    1.034457e+02
7439    1.038101e+02
7440    1.036823e+02
7441    1.047870e+02
7442    1.059789e+02
7443    1.050109e+02
7444    1.028559e+02
7445    1.021113e+02
7446    1.028804e+02
7447    1.035149e+02
7448    1.032039e+02
7449    1.029274e+02
7450    1.031990e+02
7451    1.035510e+02
7452    1.036749e+02
7453    1.036938e+02
7454    1.035569e+02
7455    1.031175e+02
7456    1.023676e+02
7457    1.024855e+02
7458    1.024523e+02
7459    1.015594e+02
7460    1.010317e+02
7461    1.015427e+02
7462    1.024491e+02
7463    1.032252e+02
7464    1.029509e+02
7465    1.021913e+02
7466    1.027750e+02
7467    1.038006e+02
7468    1.048627e+02
7469    1.050418e+02
7470    1.041445e+02
7471    1.028107e+02
7472    1.022233e+02
7473    1.025291e+02
7474    1.033075e+02
7475    1.037141e+02
7476    1.029831e+02
7477    1.014770e+02
7478    1.002861e+02
7479    1.001485e+02
7480    1.011123e+02
7481    1.018702e+02
7482    1.012027e+02
7483    1.001287e+02
7484    1.007018e+02
7485    1.030464e+02
7486    1.045226e+02
7487    1.035896e+02
7488    1.018879e+02
7489    1.015153e+02
7490    1.021367e+02
7491    1.022112e+02
7492    1.016374e+02
7493    1.019238e+02
7494    1.032784e+02
7495    1.046223e+02
7496    1.050670e+02
7497    1.042226e+02
7498    1.025432e+02
7499    1.017654e+02
7500    1.021589e+02
7501    1.025656e+02
7502    1.026468e+02
7503    1.031003e+02
7504    1.038098e+02
7505    1.041719e+02
7506    1.041144e+02
7507    1.041014e+02
7508    1.037598e+02
7509    1.032285e+02
7510    1.031070e+02
7511    1.036894e+02
7512    1.045683e+02
7513    1.049722e+02
7514    1.040873e+02
7515    1.023915e+02
7516    1.013839e+02
7517    1.014494e+02
7518    1.020889e+02
7519    1.023936e+02
7520    1.021294e+02
7521    1.014941e+02
7522    1.003627e+02
7523    9.877114e+01
7524    9.800430e+01
7525    9.953493e+01
7526    1.027320e+02
7527    1.044772e+02
7528    1.030014e+02
7529    1.003881e+02
7530    9.979189e+01
7531    1.021291e+02
7532    1.057517e+02
7533    1.072405e+02
7534    1.056105e+02
7535    1.029258e+02
7536    1.015359e+02
7537    1.020595e+02
7538    1.031365e+02
7539    1.029746e+02
7540    1.018953e+02
7541    1.019309e+02
7542    1.029928e+02
7543    1.036338e+02
7544    1.035931e+02
7545    1.033261e+02
7546    1.028581e+02
7547    1.022222e+02
7548    1.021350e+02
7549    1.028484e+02
7550    1.036368e+02
7551    1.038462e+02
7552    1.040697e+02
7553    1.045496e+02
7554    1.049991e+02
7555    1.046927e+02
7556    1.038938e+02
7557    1.037365e+02
7558    1.051719e+02
7559    1.073390e+02
7560    1.082157e+02
7561    1.070673e+02
7562    1.051807e+02
7563    1.038866e+02
7564    1.037178e+02
7565    1.043217e+02
7566    1.050445e+02
7567    1.058939e+02
7568    1.063647e+02
7569    1.058785e+02
7570    1.049912e+02
7571    1.051132e+02
7572    1.061242e+02
7573    1.063342e+02
7574    1.054057e+02
7575    1.052915e+02
7576    1.063726e+02
7577    1.065638e+02
7578    1.054672e+02
7579    1.048408e+02
7580    1.053177e+02
7581    1.052547e+02
7582    1.052449e+02
7583    1.055759e+02
7584    1.074537e+02
7585    1.072568e+02
7586    1.069690e+02
7587    1.071346e+02
7588    1.076301e+02
7589    1.077537e+02
7590    1.070178e+02
7591    1.056474e+02
7592    1.046895e+02
7593    1.053944e+02
7594    1.073279e+02
7595    1.081885e+02
7596    1.065275e+02
7597    1.039720e+02
7598    1.053599e+02
7599    1.123819e+02
7600    1.196442e+02
7601    1.196200e+02
7602    1.137390e+02
7603    1.076559e+02
7604    1.045878e+02
7605    1.046472e+02
7606    1.070020e+02
7607    1.088790e+02
7608    1.087061e+02
7609    1.083726e+02
7610    1.093153e+02
7611    1.101350e+02
7612    1.096201e+02
7613    1.086607e+02
7614    1.082668e+02
7615    1.072049e+02
7616    1.047287e+02
7617    1.033587e+02
7618    1.054417e+02
7619    1.096944e+02
7620    1.123709e+02
7621    1.105895e+02
7622    1.065287e+02
7623    1.045370e+02
7624    1.052950e+02
7625    1.057667e+02
7626    1.041851e+02
7627    1.022334e+02
7628    1.030399e+02
7629    1.075982e+02
7630    1.126847e+02
7631    1.139838e+02
7632    1.107463e+02
7633    1.070761e+02
7634    1.061119e+02
7635    1.072750e+02
7636    1.082220e+02
7637    1.072228e+02
7638    1.065513e+02
7639    1.076151e+02
7640    1.096836e+02
7641    1.105859e+02
7642    1.102322e+02
7643    1.097371e+02
7644    1.101809e+02
7645    1.100738e+02
7646    1.086297e+02
7647    1.079117e+02
7648    1.084949e+02
7649    1.097632e+02
7650    1.084049e+02
7651    1.068286e+02
7652    1.050951e+02
7653    1.065254e+02
7654    1.083899e+02
7655    1.104230e+02
7656    1.102199e+02
7657    1.095666e+02
7658    1.089863e+02
7659    1.093445e+02
7660    1.084636e+02
7661    1.069215e+02
7662    1.069109e+02
7663    1.089149e+02
7664    1.116977e+02
7665    1.127839e+02
7666    1.119194e+02
7667    1.085754e+02
7668    1.075255e+02
7669    1.090983e+02
7670    1.103930e+02
7671    1.098201e+02
7672    1.090341e+02
7673    1.090068e+02
7674    1.094099e+02
7675    1.101201e+02
7676    1.108334e+02
7677    1.108932e+02
7678    1.103799e+02
7679    1.099017e+02
7680    1.097852e+02
7681    1.105153e+02
7682    1.118484e+02
7683    1.125896e+02
7684    1.122192e+02
7685    1.109462e+02
7686    1.094378e+02
7687    1.089401e+02
7688    1.098244e+02
7689    1.106673e+02
7690    1.103721e+02
7691    1.094737e+02
7692    1.091399e+02
7693    1.097775e+02
7694    1.102345e+02
7695    1.097184e+02
7696    1.092358e+02
7697    1.087321e+02
7698    1.078169e+02
7699    1.071994e+02
7700    1.077031e+02
7701    1.091951e+02
7702    1.101433e+02
7703    1.101913e+02
7704    1.099467e+02
7705    1.097162e+02
7706    1.095813e+02
7707    1.096317e+02
7708    1.104724e+02
7709    1.111103e+02
7710    1.104949e+02
7711    1.087759e+02
7712    1.083139e+02
7713    1.093541e+02
7714    1.097227e+02
7715    1.076993e+02
7716    1.059191e+02
7717    1.067070e+02
7718    1.089328e+02
7719    1.112582e+02
7720    1.118862e+02
7721    1.109634e+02
7722    1.098672e+02
7723    1.097927e+02
7724    1.103584e+02
7725    1.102014e+02
7726    1.093181e+02
7727    1.087075e+02
7728    1.093792e+02
7729    1.104364e+02
7730    1.106107e+02
7731    1.094986e+02
7732    1.077511e+02
7733    1.070501e+02
7734    1.083791e+02
7735    1.106408e+02
7736    1.117949e+02
7737    1.114796e+02
7738    1.113799e+02
7739    1.119484e+02
7740    1.119374e+02
7741    1.112709e+02
7742    1.109835e+02
7743    1.113687e+02
7744    1.118182e+02
7745    1.117007e+02
7746    1.115836e+02
7747    1.118334e+02
7748    1.114881e+02
7749    1.094867e+02
7750    1.070180e+02
7751    1.066875e+02
7752    1.093166e+02
7753    1.124129e+02
7754    1.130359e+02
7755    1.116951e+02
7756    1.107078e+02
7757    1.100126e+02
7758    1.075368e+02
7759    1.069495e+02
7760    1.078777e+02
7761    1.093067e+02
7762    1.107812e+02
7763    1.111957e+02
7764    1.103908e+02
7765    1.089162e+02
7766    1.076829e+02
7767    1.076071e+02
7768    1.089127e+02
7769    1.103636e+02
7770    1.108167e+02
7771    1.102713e+02
7772    1.096621e+02
7773    1.103838e+02
7774    1.123798e+02
7775    1.147091e+02
7776    1.161754e+02
7777    1.154730e+02
7778    1.129295e+02
7779    1.107297e+02
7780    1.102915e+02
7781    1.108981e+02
7782    1.118132e+02
7783    1.124478e+02
7784    1.119692e+02
7785    1.102184e+02
7786    1.087718e+02
7787    1.092238e+02
7788    1.108346e+02
7789    1.119089e+02
7790    1.116430e+02
7791    1.105418e+02
7792    1.096876e+02
7793    1.085334e+02
7794    1.068640e+02
7795    1.066479e+02
7796    1.090874e+02
7797    1.121380e+02
7798    1.129679e+02
7799    1.115930e+02
7800    1.095362e+02
7801    1.090627e+02
7802    1.104026e+02
7803    1.116665e+02
7804    1.119481e+02
7805    1.120176e+02
7806    1.118341e+02
7807    1.107203e+02
7808    1.092901e+02
7809    1.092115e+02
7810    1.103074e+02
7811    1.113628e+02
7812    1.117772e+02
7813    1.119195e+02
7814    1.116482e+02
7815    1.119720e+02
7816    1.119526e+02
7817    1.119599e+02
7818    1.113863e+02
7819    1.109242e+02
7820    1.094244e+02
7821    1.070164e+02
7822    1.059212e+02
7823    1.069266e+02
7824    1.092619e+02
7825    1.105160e+02
7826    1.099900e+02
7827    1.091916e+02
7828    1.094232e+02
7829    1.106388e+02
7830    1.117833e+02
7831    1.122338e+02
7832    1.121547e+02
7833    1.119090e+02
7834    1.117487e+02
7835    1.118684e+02
7836    1.120481e+02
7837    1.120025e+02
7838    1.113065e+02
7839    1.103288e+02
7840    1.095632e+02
7841    1.094716e+02
7842    1.098504e+02
7843    1.104693e+02
7844    1.111492e+02
7845    1.109370e+02
7846    1.098490e+02
7847    1.090038e+02
7848    1.093104e+02
7849    1.102449e+02
7850    1.111008e+02
7851    1.112914e+02
7852    1.108204e+02
7853    1.097212e+02
7854    1.088087e+02
7855    1.081540e+02
7856    1.084822e+02
7857    1.098131e+02
7858    1.115152e+02
7859    1.121735e+02
7860    1.115709e+02
7861    1.101628e+02
7862    1.101715e+02
7863    1.112664e+02
7864    1.119656e+02
7865    1.116039e+02
7866    1.106706e+02
7867    1.104958e+02
7868    1.111430e+02
7869    1.117938e+02
7870    1.112438e+02
7871    1.098479e+02
7872    1.090706e+02
7873    1.094403e+02
7874    1.106602e+02
7875    1.116646e+02
7876    1.117437e+02
7877    1.113270e+02
7878    1.107951e+02
7879    1.105858e+02
7880    1.111842e+02
7881    1.122938e+02
7882    1.129557e+02
7883    1.128743e+02
7884    1.128200e+02
7885    1.133752e+02
7886    1.138086e+02
7887    1.129848e+02
7888    1.113150e+02
7889    1.093940e+02
7890    1.094032e+02
7891    1.115604e+02
7892    1.136517e+02
7893    1.140973e+02
7894    1.128392e+02
7895    1.116417e+02
7896    1.117437e+02
7897    1.129231e+02
7898    1.132749e+02
7899    1.130713e+02
7900    1.130704e+02
7901    1.133796e+02
7902    1.131770e+02
7903    1.126394e+02
7904    1.130878e+02
7905    1.145265e+02
7906    1.151364e+02
7907    1.143139e+02
7908    1.135343e+02
7909    1.135789e+02
7910    1.137031e+02
7911    1.128941e+02
7912    1.109679e+02
7913    1.091026e+02
7914    1.086133e+02
7915    1.098968e+02
7916    1.124884e+02
7917    1.145489e+02
7918    1.140664e+02
7919    1.117984e+02
7920    1.101101e+02
7921    1.104464e+02
7922    1.120419e+02
7923    1.132298e+02
7924    1.133938e+02
7925    1.128976e+02
7926    1.120133e+02
7927    1.111764e+02
7928    1.109753e+02
7929    1.114528e+02
7930    1.118230e+02
7931    1.113028e+02
7932    1.104022e+02
7933    1.106234e+02
7934    1.120668e+02
7935    1.126254e+02
7936    1.110131e+02
7937    1.088087e+02
7938    1.078864e+02
7939    1.082101e+02
7940    1.088366e+02
7941    1.090940e+02
7942    1.089079e+02
7943    1.087071e+02
7944    1.087191e+02
7945    1.084444e+02
7946    1.078680e+02
7947    1.077029e+02
7948    1.075455e+02
7949    1.082572e+02
7950    1.087288e+02
7951    1.091379e+02
7952    1.095378e+02
7953    1.094704e+02
7954    1.084374e+02
7955    1.073044e+02
7956    1.071423e+02
7957    1.076023e+02
7958    1.074767e+02
7959    1.066429e+02
7960    1.062089e+02
7961    1.065357e+02
7962    1.074783e+02
7963    1.065857e+02
7964    1.057965e+02
7965    1.055474e+02
7966    1.053085e+02
7967    1.053808e+02
7968    1.059624e+02
7969    1.065241e+02
7970    1.064408e+02
7971    1.058608e+02
7972    1.054722e+02
7973    1.056116e+02
7974    1.060586e+02
7975    1.065737e+02
7976    1.073254e+02
7977    1.081900e+02
7978    1.083835e+02
7979    1.076493e+02
7980    1.073985e+02
7981    1.087169e+02
7982    1.102397e+02
7983    1.102815e+02
7984    1.088337e+02
7985    1.073345e+02
7986    1.069588e+02
7987    1.074784e+02
7988    1.078833e+02
7989    1.078257e+02
7990    1.078033e+02
7991    1.082330e+02
7992    1.078743e+02
7993    1.061758e+02
7994    1.038874e+02
7995    1.024138e+02
7996    1.027660e+02
7997    1.058443e+02
7998    1.089168e+02
7999    1.099101e+02
8000    1.092309e+02
8001    1.082817e+02
8002    1.081137e+02
8003    1.087049e+02
8004    1.092954e+02
8005    1.088420e+02
8006    1.071523e+02
8007    1.050267e+02
8008    1.037771e+02
8009    1.037917e+02
8010    1.037050e+02
8011    1.031246e+02
8012    1.040041e+02
8013    1.079142e+02
8014    1.111242e+02
8015    1.076845e+02
8016    9.841258e+01
8017    9.101566e+01
8018    9.171070e+01
8019    9.783379e+01
8020    1.031232e+02
8021    1.048021e+02
8022    1.029747e+02
8023    1.012598e+02
8024    1.020576e+02
8025    1.032533e+02
8026    1.027897e+02
8027    1.006996e+02
8028    9.976434e+01
8029    1.004724e+02
8030    1.015138e+02
8031    1.020772e+02
8032    1.038117e+02
8033    1.054161e+02
8034    1.066640e+02
8035    1.076355e+02
8036    1.079078e+02
8037    1.073652e+02
8038    1.061970e+02
8039    1.057133e+02
8040    1.060835e+02
8041    1.067692e+02
8042    1.069225e+02
8043    1.063489e+02
8044    1.054430e+02
8045    1.051078e+02
8046    1.054889e+02
8047    1.059293e+02
8048    1.058245e+02
8049    1.051444e+02
8050    1.042855e+02
8051    1.036483e+02
8052    1.040400e+02
8053    1.050799e+02
8054    1.055393e+02
8055    1.048400e+02
8056    1.040666e+02
8057    1.038719e+02
8058    1.037749e+02
8059    1.032485e+02
8060    1.027772e+02
8061    1.028150e+02
8062    1.027895e+02
8063    1.020802e+02
8064    1.015220e+02
8065    1.024972e+02
8066    1.037523e+02
8067    1.039026e+02
8068    1.031389e+02
8069    1.024759e+02
8070    1.024728e+02
8071    1.037294e+02
8072    1.031068e+02
8073    1.032182e+02
8074    1.036132e+02
8075    1.042111e+02
8076    1.044859e+02
8077    1.049170e+02
8078    1.053244e+02
8079    1.059476e+02
8080    1.063808e+02
8081    1.060659e+02
8082    1.053410e+02
8083    1.048834e+02
8084    1.051384e+02
8085    1.057355e+02
8086    1.062549e+02
8087    1.066149e+02
8088    1.071597e+02
8089    1.076481e+02
8090    1.070193e+02
8091    1.062931e+02
8092    1.060758e+02
8093    1.069136e+02
8094    1.083931e+02
8095    1.096125e+02
8096    1.091553e+02
8097    1.082239e+02
8098    1.069484e+02
8099    1.056066e+02
8100    1.045406e+02
8101    1.045704e+02
8102    1.043400e+02
8103    1.045415e+02
8104    1.044495e+02
8105    1.047195e+02
8106    1.048218e+02
8107    1.049000e+02
8108    1.049402e+02
8109    1.046582e+02
8110    1.038694e+02
8111    1.040747e+02
8112    1.039604e+02
8113    1.043535e+02
8114    1.047418e+02
8115    1.050946e+02
8116    1.054934e+02
8117    1.059292e+02
8118    1.059470e+02
8119    1.060231e+02
8120    1.060601e+02
8121    1.059495e+02
8122    1.053042e+02
8123    1.053454e+02
8124    1.057749e+02
8125    1.066200e+02
8126    1.071316e+02
8127    1.071964e+02
8128    1.073004e+02
8129    1.071740e+02
8130    1.065149e+02
8131    1.060253e+02
8132    1.062706e+02
8133    1.068628e+02
8134    1.070574e+02
8135    1.071879e+02
8136    1.072982e+02
8137    1.073060e+02
8138    1.072450e+02
8139    1.077652e+02
8140    1.084003e+02
8141    1.081039e+02
8142    1.071633e+02
8143    1.063084e+02
8144    1.060131e+02
8145    1.060081e+02
8146    1.064593e+02
8147    1.074425e+02
8148    1.083016e+02
8149    1.088442e+02
8150    1.088320e+02
8151    1.083108e+02
8152    1.073916e+02
8153    1.065600e+02
8154    1.061448e+02
8155    1.061155e+02
8156    1.061233e+02
8157    1.059627e+02
8158    1.059578e+02
8159    1.066732e+02
8160    1.074028e+02
8161    1.073651e+02
8162    1.068425e+02
8163    1.069055e+02
8164    1.071737e+02
8165    1.071418e+02
8166    1.068209e+02
8167    1.067053e+02
8168    1.070474e+02
8169    1.072237e+02
8170    1.070562e+02
8171    1.072826e+02
8172    1.081669e+02
8173    1.087818e+02
8174    1.087578e+02
8175    1.086630e+02
8176    1.085609e+02
8177    1.081629e+02
8178    1.073933e+02
8179    1.072534e+02
8180    1.067559e+02
8181    1.057819e+02
8182    1.053808e+02
8183    1.059199e+02
8184    1.066711e+02
8185    1.061961e+02
8186    1.054762e+02
8187    1.061940e+02
8188    1.070552e+02
8189    1.071246e+02
8190    1.063270e+02
8191    1.056902e+02
8192    1.052438e+02
8193    1.047254e+02
8194    1.042998e+02
8195    1.043491e+02
8196    1.043056e+02
8197    1.037823e+02
8198    1.033030e+02
8199    1.031750e+02
8200    1.031046e+02
8201    1.030213e+02
8202    1.033126e+02
8203    1.039798e+02
8204    1.045502e+02
8205    1.046241e+02
8206    1.047189e+02
8207    1.052505e+02
8208    1.059397e+02
8209    1.058928e+02
8210    1.053189e+02
8211    1.051270e+02
8212    1.055770e+02
8213    1.061108e+02
8214    1.066687e+02
8215    1.072334e+02
8216    1.074717e+02
8217    1.069831e+02
8218    1.064828e+02
8219    1.061300e+02
8220    1.056803e+02
8221    1.053802e+02
8222    1.059261e+02
8223    1.074380e+02
8224    1.087150e+02
8225    1.088426e+02
8226    1.083166e+02
8227    1.080707e+02
8228    1.080983e+02
8229    1.076649e+02
8230    1.069347e+02
8231    1.072327e+02
8232    1.080275e+02
8233    1.081934e+02
8234    1.074803e+02
8235    1.066377e+02
8236    1.065372e+02
8237    1.068295e+02
8238    1.066602e+02
8239    1.057810e+02
8240    1.051572e+02
8241    1.059265e+02
8242    1.071431e+02
8243    1.070540e+02
8244    1.059543e+02
8245    1.039563e+02
8246    1.041347e+02
8247    1.052216e+02
8248    1.058826e+02
8249    1.066382e+02
8250    1.065893e+02
8251    1.064041e+02
8252    1.060802e+02
8253    1.060156e+02
8254    1.065098e+02
8255    1.067701e+02
8256    1.061089e+02
8257    1.057986e+02
8258    1.057156e+02
8259    1.051843e+02
8260    1.042683e+02
8261    1.038920e+02
8262    1.041962e+02
8263    1.043977e+02
8264    1.040596e+02
8265    1.030960e+02
8266    1.028348e+02
8267    1.029399e+02
8268    1.031464e+02
8269    1.032896e+02
8270    1.037723e+02
8271    1.042214e+02
8272    1.043399e+02
8273    1.038755e+02
8274    1.029092e+02
8275    1.025188e+02
8276    1.019051e+02
8277    1.013819e+02
8278    1.008932e+02
8279    1.002714e+02
8280    9.965601e+01
8281    9.900855e+01
8282    9.858847e+01
8283    9.839074e+01
8284    9.777812e+01
8285    9.703801e+01
8286    9.780810e+01
8287    9.976543e+01
8288    1.004947e+02
8289    9.835825e+01
8290    9.438348e+01
8291    9.221940e+01
8292    9.373101e+01
8293    9.767745e+01
8294    1.010214e+02
8295    1.016091e+02
8296    1.000537e+02
8297    9.900320e+01
8298    9.907492e+01
8299    9.839834e+01
8300    9.609693e+01
8301    9.367255e+01
8302    9.359546e+01
8303    9.553297e+01
8304    9.800687e+01
8305    9.960548e+01
8306    1.002607e+02
8307    1.008032e+02
8308    1.007796e+02
8309    1.003274e+02
8310    1.000483e+02
8311    1.003433e+02
8312    1.000623e+02
8313    9.872847e+01
8314    9.821906e+01
8315    9.922015e+01
8316    1.001721e+02
8317    1.005762e+02
8318    1.012956e+02
8319    1.025681e+02
8320    1.037380e+02
8321    1.045773e+02
8322    1.046650e+02
8323    1.039671e+02
8324    1.031418e+02
8325    1.030512e+02
8326    1.037735e+02
8327    1.044257e+02
8328    1.044898e+02
8329    1.043046e+02
8330    1.039809e+02
8331    1.035433e+02
8332    1.034513e+02
8333    1.042433e+02
8334    1.054831e+02
8335    1.060515e+02
8336    1.055890e+02
8337    1.049602e+02
8338    1.048732e+02
8339    1.054445e+02
8340    1.055156e+02
8341    1.048923e+02
8342    1.039960e+02
8343    1.027795e+02
8344    9.991669e+01
8345    9.507671e+01
8346    8.985751e+01
8347    8.776892e+01
8348    9.067725e+01
8349    9.718548e+01
8350    1.020966e+02
8351    1.036288e+02
8352    1.031095e+02
8353    1.027765e+02
8354    1.018183e+02
8355    9.976497e+01
8356    9.881934e+01
8357    1.003340e+02
8358    1.029996e+02
8359    1.047055e+02
8360    1.050138e+02
8361    1.045059e+02
8362    1.037647e+02
8363    1.031606e+02
8364    1.027981e+02
8365    1.024380e+02
8366    1.015946e+02
8367    1.010719e+02
8368    1.018250e+02
8369    1.031642e+02
8370    1.036690e+02
8371    1.035138e+02
8372    1.044023e+02
8373    1.058083e+02
8374    1.064091e+02
8375    1.058596e+02
8376    1.052436e+02
8377    1.052776e+02
8378    1.050700e+02
8379    1.043478e+02
8380    1.043314e+02
8381    1.052359e+02
8382    1.055069e+02
8383    1.039043e+02
8384    1.016593e+02
8385    1.011105e+02
8386    1.025983e+02
8387    1.048520e+02
8388    1.063280e+02
8389    1.065820e+02
8390    1.062471e+02
8391    1.064351e+02
8392    1.064942e+02
8393    1.064820e+02
8394    1.055975e+02
8395    1.041612e+02
8396    1.033003e+02
8397    1.031916e+02
8398    1.028699e+02
8399    1.004922e+02
8400    9.438518e+01
8401    8.684861e+01
8402    8.455659e+01
8403    9.084682e+01
8404    1.011922e+02
8405    1.075147e+02
8406    1.075460e+02
8407    1.055970e+02
8408    1.054335e+02
8409    1.068331e+02
8410    1.072722e+02
8411    1.070862e+02
8412    1.067791e+02
8413    1.063567e+02
8414    1.054585e+02
8415    1.039239e+02
8416    1.021152e+02
8417    1.005305e+02
8418    9.940890e+01
8419    9.941376e+01
8420    1.008526e+02
8421    1.029483e+02
8422    1.039718e+02
8423    1.039776e+02
8424    1.038000e+02
8425    1.050098e+02
8426    1.065335e+02
8427    1.066586e+02
8428    1.046890e+02
8429    1.031436e+02
8430    1.021030e+02
8431    1.004655e+02
8432    9.702515e+01
8433    9.399319e+01
8434    9.485480e+01
8435    1.001310e+02
8436    1.060149e+02
8437    1.087101e+02
8438    1.082790e+02
8439    1.067769e+02
8440    1.058749e+02
8441    1.058149e+02
8442    1.056612e+02
8443    1.050625e+02
8444    1.047446e+02
8445    1.047014e+02
8446    1.050492e+02
8447    1.053639e+02
8448    1.049705e+02
8449    1.039884e+02
8450    1.036200e+02
8451    1.043056e+02
8452    1.054551e+02
8453    1.047274e+02
8454    1.018646e+02
8455    9.976288e+01
8456    1.006148e+02
8457    1.033987e+02
8458    1.053971e+02
8459    1.056148e+02
8460    1.052078e+02
8461    1.047252e+02
8462    1.042152e+02
8463    1.041967e+02
8464    1.043141e+02
8465    1.016074e+02
8466    9.538348e+01
8467    8.915491e+01
8468    8.824628e+01
8469    9.202953e+01
8470    9.711787e+01
8471    1.008290e+02
8472    1.026728e+02
8473    1.034325e+02
8474    1.036320e+02
8475    1.035109e+02
8476    1.042792e+02
8477    1.051507e+02
8478    1.058745e+02
8479    1.056224e+02
8480    1.049638e+02
8481    1.048898e+02
8482    1.043481e+02
8483    1.049017e+02
8484    1.051146e+02
8485    1.051571e+02
8486    1.052711e+02
8487    1.056765e+02
8488    1.059239e+02
8489    1.053047e+02
8490    1.044303e+02
8491    1.033913e+02
8492    1.039866e+02
8493    1.044001e+02
8494    1.039997e+02
8495    1.023989e+02
8496    1.015831e+02
8497    1.021453e+02
8498    1.036806e+02
8499    1.052500e+02
8500    1.066159e+02
8501    1.068156e+02
8502    1.058430e+02
8503    1.052489e+02
8504    1.056127e+02
8505    1.061693e+02
8506    1.045305e+02
8507    1.013773e+02
8508    9.865244e+01
8509    1.003789e+02
8510    1.057883e+02
8511    1.081166e+02
8512    1.089841e+02
8513    1.075322e+02
8514    1.080558e+02
8515    1.072669e+02
8516    1.071514e+02
8517    1.074402e+02
8518    1.075662e+02
8519    1.073230e+02
8520    1.070732e+02
8521    1.073738e+02
8522    1.079081e+02
8523    1.080931e+02
8524    1.077949e+02
8525    1.067271e+02
8526    1.067283e+02
8527    1.067890e+02
8528    1.065555e+02
8529    1.064553e+02
8530    1.066202e+02
8531    1.070220e+02
8532    1.073133e+02
8533    1.085304e+02
8534    1.082878e+02
8535    1.078275e+02
8536    1.071766e+02
8537    1.068857e+02
8538    1.068288e+02
8539    1.066948e+02
8540    1.067784e+02
8541    1.069140e+02
8542    1.070778e+02
8543    1.079097e+02
8544    1.085075e+02
8545    1.084168e+02
8546    1.086419e+02
8547    1.085086e+02
8548    1.082998e+02
8549    1.074567e+02
8550    1.064417e+02
8551    1.057620e+02
8552    1.061901e+02
8553    1.074312e+02
8554    1.080326e+02
8555    1.086076e+02
8556    1.083328e+02
8557    1.073717e+02
8558    1.064096e+02
8559    1.058563e+02
8560    1.055470e+02
8561    1.053303e+02
8562    1.052525e+02
8563    1.053266e+02
8564    1.051946e+02
8565    1.050828e+02
8566    1.052054e+02
8567    1.051896e+02
8568    1.048686e+02
8569    1.045284e+02
8570    1.046575e+02
8571    1.050716e+02
8572    1.048254e+02
8573    1.041169e+02
8574    1.038025e+02
8575    1.040921e+02
8576    1.046416e+02
8577    1.049107e+02
8578    1.046632e+02
8579    1.041691e+02
8580    1.038845e+02
8581    1.036221e+02
8582    1.033914e+02
8583    1.034642e+02
8584    1.037171e+02
8585    1.029198e+02
8586    1.027403e+02
8587    1.025961e+02
8588    1.031558e+02
8589    1.036087e+02
8590    1.058058e+02
8591    1.052494e+02
8592    1.043162e+02
8593    1.032756e+02
8594    1.029108e+02
8595    1.030128e+02
8596    1.037672e+02
8597    1.049736e+02
8598    1.066300e+02
8599    1.077958e+02
8600    1.070558e+02
8601    1.056482e+02
8602    1.044661e+02
8603    1.043513e+02
8604    1.049628e+02
8605    1.055229e+02
8606    1.057477e+02
8607    1.059887e+02
8608    1.064551e+02
8609    1.065207e+02
8610    1.060217e+02
8611    1.049752e+02
8612    1.041281e+02
8613    1.041935e+02
8614    1.052746e+02
8615    1.066026e+02
8616    1.070451e+02
8617    1.058684e+02
8618    1.046495e+02
8619    1.044083e+02
8620    1.049082e+02
8621    1.050151e+02
8622    1.042370e+02
8623    1.029521e+02
8624    1.018811e+02
8625    1.015800e+02
8626    1.018497e+02
8627    1.021888e+02
8628    1.018549e+02
8629    1.002499e+02
8630    9.857967e+01
8631    9.824637e+01
8632    9.924665e+01
8633    1.003771e+02
8634    1.005466e+02
8635    1.001211e+02
8636    9.996227e+01
8637    1.002668e+02
8638    1.008156e+02
8639    1.014420e+02
8640    1.022872e+02
8641    1.034242e+02
8642    1.043624e+02
8643    1.049085e+02
8644    1.054781e+02
8645    1.061340e+02
8646    1.066286e+02
8647    1.067121e+02
8648    1.053926e+02
8649    1.035797e+02
8650    1.023666e+02
8651    1.022113e+02
8652    1.026145e+02
8653    1.038810e+02
8654    1.021668e+02
8655    1.023397e+02
8656    1.020228e+02
8657    1.012690e+02
8658    1.005400e+02
8659    1.015537e+02
8660    1.026873e+02
8661    1.025044e+02
8662    1.011426e+02
8663    1.009181e+02
8664    1.015471e+02
8665    1.020153e+02
8666    1.006455e+02
8667    9.815353e+01
8668    9.692078e+01
8669    9.921037e+01
8670    1.008990e+02
8671    1.005993e+02
8672    9.935093e+01
8673    9.916943e+01
8674    1.007796e+02
8675    1.024854e+02
8676    1.023164e+02
8677    1.006341e+02
8678    9.972243e+01
8679    1.008092e+02
8680    1.027476e+02
8681    1.036222e+02
8682    1.026907e+02
8683    1.009419e+02
8684    9.990187e+01
8685    1.001901e+02
8686    1.009847e+02
8687    1.017443e+02
8688    1.026013e+02
8689    1.032901e+02
8690    1.029814e+02
8691    1.016567e+02
8692    1.005478e+02
8693    1.007505e+02
8694    1.021567e+02
8695    1.032363e+02
8696    1.029900e+02
8697    1.017747e+02
8698    1.010342e+02
8699    1.016205e+02
8700    1.032576e+02
8701    1.046495e+02
8702    1.049440e+02
8703    1.042327e+02
8704    1.033512e+02
8705    1.030168e+02
8706    1.034509e+02
8707    1.042403e+02
8708    1.047282e+02
8709    1.041680e+02
8710    1.031702e+02
8711    1.023711e+02
8712    1.019237e+02
8713    1.017150e+02
8714    1.015806e+02
8715    1.013922e+02
8716    1.009933e+02
8717    1.003709e+02
8718    9.993919e+01
8719    9.989487e+01
8720    9.993388e+01
8721    9.970895e+01
8722    9.951559e+01
8723    9.983887e+01
8724    1.005063e+02
8725    1.009544e+02
8726    1.010269e+02
8727    1.011128e+02
8728    1.014523e+02
8729    1.018493e+02
8730    1.019300e+02
8731    1.015400e+02
8732    1.009942e+02
8733    1.005203e+02
8734    1.005078e+02
8735    1.007751e+02
8736    1.010162e+02
8737    1.011821e+02
8738    1.014282e+02
8739    1.017593e+02
8740    1.018740e+02
8741    1.017796e+02
8742    1.016941e+02
8743    1.016790e+02
8744    1.014817e+02
8745    1.010963e+02
8746    1.010021e+02
8747    1.013648e+02
8748    1.018198e+02
8749    1.019755e+02
8750    1.020584e+02
8751    1.022866e+02
8752    1.022228e+02
8753    1.019073e+02
8754    1.015426e+02
8755    1.012891e+02
8756    1.008309e+02
8757    9.985940e+01
8758    9.888139e+01
8759    9.880291e+01
8760    9.986305e+01
8761    1.008751e+02
8762    9.948415e+01
8763    9.506389e+01
8764    9.075523e+01
8765    9.133819e+01
8766    9.662865e+01
8767    1.008874e+02
8768    9.912535e+01
8769    9.340025e+01
8770    8.940244e+01
8771    9.021362e+01
8772    9.372415e+01
8773    9.654575e+01
8774    9.748968e+01
8775    9.714391e+01
8776    9.719887e+01
8777    9.721032e+01
8778    9.511082e+01
8779    9.079539e+01
8780    8.636819e+01
8781    8.536730e+01
8782    8.892103e+01
8783    9.480270e+01
8784    9.967423e+01
8785    1.016370e+02
8786    1.015263e+02
8787    1.008320e+02
8788    1.005818e+02
8789    1.012049e+02
8790    1.024189e+02
8791    1.030086e+02
8792    1.014801e+02
8793    9.828525e+01
8794    9.611200e+01
8795    9.680499e+01
8796    9.957081e+01
8797    1.021145e+02
8798    1.032448e+02
8799    1.030792e+02
8800    1.025609e+02
8801    1.023918e+02
8802    1.026221e+02
8803    1.028836e+02
8804    1.028429e+02
8805    1.027655e+02
8806    1.026946e+02
8807    1.024661e+02
8808    1.018701e+02
8809    1.013429e+02
8810    1.016156e+02
8811    1.024273e+02
8812    1.029181e+02
8813    1.024106e+02
8814    1.012938e+02
8815    1.004517e+02
8816    1.001935e+02
8817    1.000652e+02
8818    9.962157e+01
8819    9.895513e+01
8820    9.861967e+01
8821    9.876652e+01
8822    9.859641e+01
8823    9.723289e+01
8824    9.544434e+01
8825    9.535084e+01
8826    9.673541e+01
8827    9.482011e+01
8828    8.623586e+01
8829    7.502870e+01
8830    7.054459e+01
8831    7.702174e+01
8832    8.788532e+01
8833    9.531499e+01
8834    9.669242e+01
8835    9.616406e+01
8836    9.581836e+01
8837    9.333788e+01
8838    8.848534e+01
8839    8.545308e+01
8840    8.793344e+01
8841    9.353349e+01
8842    9.762783e+01
8843    9.868894e+01
8844    9.831158e+01
8845    9.827157e+01
8846    9.857502e+01
8847    9.870500e+01
8848    9.856330e+01
8849    9.854680e+01
8850    9.821337e+01
8851    9.665662e+01
8852    9.420638e+01
8853    9.269099e+01
8854    9.374670e+01
8855    9.621806e+01
8856    9.802162e+01
8857    9.800322e+01
8858    9.677142e+01
8859    9.583513e+01
8860    9.584880e+01
8861    9.662679e+01
8862    9.706374e+01
8863    9.641706e+01
8864    9.510837e+01
8865    9.471542e+01
8866    9.649845e+01
8867    9.898648e+01
8868    9.876753e+01
8869    9.426659e+01
8870    8.884583e+01
8871    8.770420e+01
8872    9.184467e+01
8873    9.704799e+01
8874    9.956085e+01
8875    9.967438e+01
8876    9.921757e+01
8877    9.901095e+01
8878    9.888172e+01
8879    9.887820e+01
8880    9.886375e+01
8881    9.792356e+01
8882    9.584470e+01
8883    9.452407e+01
8884    9.629645e+01
8885    1.000189e+02
8886    9.970020e+01
8887    9.040688e+01
8888    7.606318e+01
8889    6.774687e+01
8890    7.230776e+01
8891    8.376355e+01
8892    9.182140e+01
8893    9.249404e+01
8894    9.005692e+01
8895    8.927251e+01
8896    9.075865e+01
8897    9.122887e+01
8898    9.210503e+01
8899    9.217846e+01
8900    9.330668e+01
8901    9.453696e+01
8902    9.697925e+01
8903    9.804400e+01
8904    9.464978e+01
8905    8.783049e+01
8906    8.352115e+01
8907    8.596375e+01
8908    9.298256e+01
8909    9.852292e+01
8910    9.967170e+01
8911    9.805920e+01
8912    9.650153e+01
8913    9.612823e+01
8914    9.620456e+01
8915    9.529379e+01
8916    9.378918e+01
8917    9.369992e+01
8918    9.586937e+01
8919    9.973081e+01
8920    9.979825e+01
8921    9.110320e+01
8922    8.011109e+01
8923    7.724791e+01
8924    8.521667e+01
8925    9.535922e+01
8926    9.900055e+01
8927    9.685458e+01
8928    9.367009e+01
8929    9.228286e+01
8930    9.189624e+01
8931    9.067825e+01
8932    8.817334e+01
8933    8.547838e+01
8934    8.372244e+01
8935    8.308537e+01
8936    8.251341e+01
8937    8.117400e+01
8938    7.948235e+01
8939    7.834124e+01
8940    7.811620e+01
8941    7.885780e+01
8942    8.061561e+01
8943    8.236564e+01
8944    8.256693e+01
8945    8.072844e+01
8946    8.077040e+01
8947    8.257472e+01
8948    8.841187e+01
8949    9.296375e+01
8950    9.579037e+01
8951    9.674405e+01
8952    9.655039e+01
8953    9.576450e+01
8954    9.509637e+01
8955    9.503425e+01
8956    9.680142e+01
8957    9.893356e+01
8958    9.741982e+01
8959    8.998168e+01
8960    8.057117e+01
8961    7.751682e+01
8962    8.393064e+01
8963    9.453207e+01
8964    1.009743e+02
8965    1.016584e+02
8966    9.876955e+01
8967    9.766770e+01
8968    9.837326e+01
8969    9.936473e+01
8970    1.000325e+02
8971    1.002165e+02
8972    1.001291e+02
8973    9.990169e+01
8974    9.945255e+01
8975    9.918705e+01
8976    9.924363e+01
8977    1.001413e+02
8978    1.015343e+02
8979    1.026527e+02
8980    1.009809e+02
8981    1.011555e+02
8982    1.014747e+02
8983    1.006159e+02
8984    9.975299e+01
8985    9.892447e+01
8986    9.880710e+01
8987    9.940044e+01
8988    9.940813e+01
8989    9.763036e+01
8990    9.439542e+01
8991    8.970153e+01
8992    9.016862e+01
8993    9.378115e+01
8994    9.793624e+01
8995    1.002380e+02
8996    1.003288e+02
8997    9.873452e+01
8998    9.744051e+01
8999    9.830942e+01
9000    1.000897e+02
9001    9.911618e+01
9002    9.343092e+01
9003    8.631014e+01
9004    8.395343e+01
9005    8.837664e+01
9006    9.608022e+01
9007    1.017023e+02
9008    1.018550e+02
9009    9.953827e+01
9010    9.779099e+01
9011    9.778749e+01
9012    9.826406e+01
9013    9.817439e+01
9014    9.780794e+01
9015    9.800420e+01
9016    9.874023e+01
9017    9.915508e+01
9018    9.905871e+01
9019    9.903896e+01
9020    9.975033e+01
9021    1.009586e+02
9022    1.017158e+02
9023    1.016240e+02
9024    1.009011e+02
9025    1.004684e+02
9026    1.009717e+02
9027    1.022239e+02
9028    1.034487e+02
9029    1.038545e+02
9030    1.034150e+02
9031    1.025960e+02
9032    1.018972e+02
9033    1.015863e+02
9034    1.017557e+02
9035    1.021920e+02
9036    1.026083e+02
9037    1.029022e+02
9038    1.026427e+02
9039    1.009798e+02
9040    9.811655e+01
9041    9.624010e+01
9042    9.751530e+01
9043    1.013105e+02
9044    1.041138e+02
9045    1.035781e+02
9046    1.008967e+02
9047    9.904707e+01
9048    9.943570e+01
9049    1.000607e+02
9050    9.819694e+01
9051    9.401475e+01
9052    9.096670e+01
9053    9.161833e+01
9054    9.477345e+01
9055    9.669472e+01
9056    9.570750e+01
9057    9.212711e+01
9058    8.993638e+01
9059    8.884554e+01
9060    8.824031e+01
9061    8.755939e+01
9062    8.658862e+01
9063    8.560744e+01
9064    8.483905e+01
9065    8.521419e+01
9066    8.544691e+01
9067    8.624519e+01
9068    8.731799e+01
9069    8.804524e+01
9070    8.865345e+01
9071    8.965550e+01
9072    9.129838e+01
9073    9.299741e+01
9074    9.437343e+01
9075    9.540338e+01
9076    9.629919e+01
9077    9.697589e+01
9078    9.732968e+01
9079    9.758071e+01
9080    9.766357e+01
9081    9.793443e+01
9082    9.793008e+01
9083    9.777103e+01
9084    9.769551e+01
9085    9.769436e+01
9086    9.786810e+01
9087    9.806960e+01
9088    9.827171e+01
9089    9.842745e+01
9090    9.846894e+01
9091    9.880676e+01
9092    9.952716e+01
9093    1.003362e+02
9094    1.005778e+02
9095    1.001903e+02
9096    1.001081e+02
9097    1.005996e+02
9098    1.012599e+02
9099    1.011305e+02
9100    1.005868e+02
9101    1.016315e+02
9102    1.020841e+02
9103    1.024511e+02
9104    1.014889e+02
9105    9.941353e+01
9106    9.775244e+01
9107    9.781224e+01
9108    9.932544e+01
9109    1.012200e+02
9110    1.025019e+02
9111    1.026423e+02
9112    1.019538e+02
9113    1.012830e+02
9114    1.012110e+02
9115    1.017820e+02
9116    1.017971e+02
9117    1.015619e+02
9118    1.015532e+02
9119    1.019866e+02
9120    1.021800e+02
9121    1.021960e+02
9122    1.024228e+02
9123    1.028622e+02
9124    1.030852e+02
9125    1.029408e+02
9126    1.025138e+02
9127    1.020691e+02
9128    1.020555e+02
9129    1.024663e+02
9130    1.026801e+02
9131    1.032964e+02
9132    1.034495e+02
9133    1.030844e+02
9134    1.023953e+02
9135    1.022231e+02
9136    1.027019e+02
9137    1.030270e+02
9138    1.025372e+02
9139    1.017748e+02
9140    1.014673e+02
9141    1.018407e+02
9142    1.026361e+02
9143    1.022029e+02
9144    1.017225e+02
9145    1.014798e+02
9146    1.015912e+02
9147    1.018691e+02
9148    1.017606e+02
9149    1.014654e+02
9150    1.013942e+02
9151    1.017207e+02
9152    1.021870e+02
9153    1.024904e+02
9154    1.026851e+02
9155    1.030478e+02
9156    1.030903e+02
9157    1.026825e+02
9158    1.016634e+02
9159    1.010696e+02
9160    1.004790e+02
9161    1.002317e+02
9162    1.004947e+02
9163    1.016200e+02
9164    1.030820e+02
9165    1.036863e+02
9166    1.032583e+02
9167    1.025563e+02
9168    1.022463e+02
9169    1.026619e+02
9170    1.023708e+02
9171    1.018851e+02
9172    1.014332e+02
9173    1.012460e+02
9174    1.014207e+02
9175    1.020047e+02
9176    1.025499e+02
9177    1.028329e+02
9178    1.025870e+02
9179    1.026089e+02
9180    1.027058e+02
9181    1.031871e+02
9182    1.036186e+02
9183    1.038465e+02
9184    1.036251e+02
9185    1.031906e+02
9186    1.032109e+02
9187    1.037746e+02
9188    1.047009e+02
9189    1.050606e+02
9190    1.046111e+02
9191    1.040960e+02
9192    1.044154e+02
9193    1.048468e+02
9194    1.052569e+02
9195    1.054068e+02
9196    1.055856e+02
9197    1.052926e+02
9198    1.051673e+02
9199    1.049129e+02
9200    1.047071e+02
9201    1.046943e+02
9202    1.051068e+02
9203    1.056302e+02
9204    1.058472e+02
9205    1.054714e+02
9206    1.046022e+02
9207    1.036252e+02
9208    1.024331e+02
9209    1.016279e+02
9210    1.010841e+02
9211    1.012887e+02
9212    1.017749e+02
9213    1.017349e+02
9214    1.010975e+02
9215    1.007338e+02
9216    1.010512e+02
9217    1.020014e+02
9218    1.026376e+02
9219    1.028633e+02
9220    1.026670e+02
9221    1.024028e+02
9222    1.029582e+02
9223    1.037911e+02
9224    1.039700e+02
9225    1.027838e+02
9226    1.011719e+02
9227    1.006737e+02
9228    1.019621e+02
9229    1.039779e+02
9230    1.048902e+02
9231    1.044243e+02
9232    1.032691e+02
9233    1.026136e+02
9234    1.028653e+02
9235    1.036639e+02
9236    1.043096e+02
9237    1.045978e+02
9238    1.046078e+02
9239    1.047142e+02
9240    1.050798e+02
9241    1.057101e+02
9242    1.059721e+02
9243    1.058285e+02
9244    1.052021e+02
9245    1.044419e+02
9246    1.041527e+02
9247    1.045271e+02
9248    1.052953e+02
9249    1.059709e+02
9250    1.065403e+02
9251    1.069282e+02
9252    1.070599e+02
9253    1.068503e+02
9254    1.063496e+02
9255    1.059118e+02
9256    1.056619e+02
9257    1.055478e+02
9258    1.054414e+02
9259    1.053524e+02
9260    1.055439e+02
9261    1.060184e+02
9262    1.065599e+02
9263    1.067601e+02
9264    1.064075e+02
9265    1.055130e+02
9266    1.044654e+02
9267    1.037270e+02
9268    1.032901e+02
9269    1.028656e+02
9270    1.022985e+02
9271    1.016483e+02
9272    1.010904e+02
9273    1.007948e+02
9274    1.008059e+02
9275    1.009462e+02
9276    1.009068e+02
9277    1.006197e+02
9278    9.993490e+01
9279    9.918131e+01
9280    9.865494e+01
9281    9.866161e+01
9282    9.894764e+01
9283    9.921207e+01
9284    9.940478e+01
9285    9.977657e+01
9286    1.002069e+02
9287    1.004141e+02
9288    1.005060e+02
9289    1.007596e+02
9290    1.010631e+02
9291    1.010280e+02
9292    1.007992e+02
9293    1.010709e+02
9294    1.020360e+02
9295    1.030012e+02
9296    1.029401e+02
9297    1.019774e+02
9298    1.012171e+02
9299    1.015088e+02
9300    1.022489e+02
9301    1.021015e+02
9302    1.007928e+02
9303    9.966659e+01
9304    1.006477e+02
9305    1.040750e+02
9306    1.078902e+02
9307    1.075241e+02
9308    9.636840e+01
9309    7.981532e+01
9310    6.891377e+01
9311    7.690028e+01
9312    9.840056e+01
9313    1.108879e+02
9314    9.740504e+01
9315    6.800988e+01
9316    5.272247e+01
9317    6.467711e+01
9318    8.925208e+01
9319    1.021451e+02
9320    9.965780e+01
9321    9.636813e+01
9322    1.031424e+02
9323    1.125158e+02
9324    1.065108e+02
9325    8.150697e+01
9326    5.735158e+01
9327    5.564020e+01
9328    7.697012e+01
9329    1.010331e+02
9330    1.125341e+02
9331    1.112334e+02
9332    1.055312e+02
9333    1.016610e+02
9334    1.009421e+02
9335    1.023815e+02
9336    1.052731e+02
9337    1.066760e+02
9338    1.033207e+02
9339    9.558802e+01
9340    8.858315e+01
9341    8.797239e+01
9342    9.479224e+01
9343    1.047251e+02
9344    1.098595e+02
9345    1.091601e+02
9346    1.057938e+02
9347    1.035280e+02
9348    1.032875e+02
9349    1.041724e+02
9350    1.046721e+02
9351    1.052130e+02
9352    1.051926e+02
9353    1.048129e+02
9354    1.041623e+02
9355    1.033206e+02
9356    1.029532e+02
9357    1.029173e+02
9358    1.028722e+02
9359    1.027573e+02
9360    1.027396e+02
9361    1.028922e+02
9362    1.031988e+02
9363    1.034763e+02
9364    1.034778e+02
9365    1.029302e+02
9366    1.023431e+02
9367    1.025861e+02
9368    1.036286e+02
9369    1.046633e+02
9370    1.039472e+02
9371    1.008465e+02
9372    9.811296e+01
9373    1.023090e+02
9374    1.161143e+02
9375    1.285674e+02
9376    1.149073e+02
9377    6.723968e+01
9378    1.456167e+01
9379    4.028281e+00
9380    4.497398e+01
9381    1.006301e+02
9382    1.295378e+02
9383    1.268134e+02
9384    1.124480e+02
9385    1.034978e+02
9386    1.030150e+02
9387    1.057542e+02
9388    1.068374e+02
9389    1.054935e+02
9390    1.038427e+02
9391    1.031961e+02
9392    1.033423e+02
9393    1.032371e+02
9394    1.028365e+02
9395    1.028508e+02
9396    1.036080e+02
9397    1.042593e+02
9398    1.039084e+02
9399    1.029696e+02
9400    1.029352e+02
9401    1.041248e+02
9402    1.041536e+02
9403    1.009948e+02
9404    9.491837e+01
9405    9.117604e+01
9406    9.320699e+01
9407    9.929499e+01
9408    1.047023e+02
9409    1.065325e+02
9410    1.053435e+02
9411    1.035077e+02
9412    1.030361e+02
9413    1.037101e+02
9414    1.040321e+02
9415    1.028830e+02
9416    1.010538e+02
9417    1.008935e+02
9418    1.032231e+02
9419    1.055063e+02
9420    1.022474e+02
9421    9.247808e+01
9422    8.164793e+01
9423    7.880948e+01
9424    8.604311e+01
9425    9.681465e+01
9426    1.028467e+02
9427    1.027255e+02
9428    1.011183e+02
9429    1.004835e+02
9430    1.009411e+02
9431    1.010539e+02
9432    1.008027e+02
9433    1.003158e+02
9434    9.850439e+01
9435    9.488234e+01
9436    9.289133e+01
9437    9.681748e+01
9438    1.077366e+02
9439    1.169883e+02
9440    1.002167e+02
9441    6.615553e+01
9442    3.758485e+01
9443    3.623125e+01
9444    6.288781e+01
9445    9.564584e+01
9446    1.133434e+02
9447    1.138376e+02
9448    1.068476e+02
9449    1.014794e+02
9450    1.005224e+02
9451    1.023263e+02
9452    1.043196e+02
9453    1.046573e+02
9454    1.032991e+02
9455    1.025533e+02
9456    1.052326e+02
9457    1.100037e+02
9458    1.106621e+02
9459    1.011235e+02
9460    8.450089e+01
9461    7.272010e+01
9462    7.578815e+01
9463    9.098631e+01
9464    1.063916e+02
9465    1.126330e+02
9466    1.103330e+02
9467    1.062689e+02
9468    1.047924e+02
9469    1.059438e+02
9470    1.074221e+02
9471    1.068953e+02
9472    1.042898e+02
9473    1.018466e+02
9474    1.033266e+02
9475    1.095705e+02
9476    1.153082e+02
9477    1.126846e+02
9478    9.224369e+01
9479    6.900313e+01
9480    5.854509e+01
9481    7.096745e+01
9482    9.690167e+01
9483    1.177021e+02
9484    1.219307e+02
9485    1.148222e+02
9486    1.067886e+02
9487    1.048005e+02
9488    1.067255e+02
9489    1.089179e+02
9490    1.092829e+02
9491    1.084651e+02
9492    1.079738e+02
9493    1.078146e+02
9494    1.084581e+02
9495    1.093470e+02
9496    1.104206e+02
9497    1.104389e+02
9498    1.085585e+02
9499    1.061554e+02
9500    1.068344e+02
9501    1.108672e+02
9502    1.134391e+02
9503    1.056275e+02
9504    8.761844e+01
9505    7.219698e+01
9506    7.111589e+01
9507    8.480286e+01
9508    1.003050e+02
9509    1.087441e+02
9510    1.086362e+02
9511    1.055867e+02
9512    1.034877e+02
9513    1.025384e+02
9514    1.023283e+02
9515    1.015401e+02
9516    1.019067e+02
9517    1.054191e+02
9518    1.100612e+02
9519    1.106112e+02
9520    1.017060e+02
9521    8.626965e+01
9522    7.500781e+01
9523    7.689173e+01
9524    9.022328e+01
9525    1.050047e+02
9526    1.121722e+02
9527    1.113491e+02
9528    1.079920e+02
9529    1.063733e+02
9530    1.065950e+02
9531    1.065983e+02
9532    1.054175e+02
9533    1.038791e+02
9534    1.032665e+02
9535    1.037803e+02
9536    1.046656e+02
9537    1.053375e+02
9538    1.055421e+02
9539    1.053694e+02
9540    1.050048e+02
9541    1.048529e+02
9542    1.048985e+02
9543    1.048941e+02
9544    1.047562e+02
9545    1.050013e+02
9546    1.054075e+02
9547    1.050985e+02
9548    1.036959e+02
9549    1.026178e+02
9550    1.042536e+02
9551    1.084561e+02
9552    1.113779e+02
9553    1.076021e+02
9554    9.698160e+01
9555    8.690557e+01
9556    8.581056e+01
9557    9.456426e+01
9558    1.057466e+02
9559    1.121966e+02
9560    1.124610e+02
9561    1.093212e+02
9562    1.051519e+02
9563    1.022083e+02
9564    1.029336e+02
9565    1.080268e+02
9566    1.132237e+02
9567    1.101621e+02
9568    9.496158e+01
9569    7.549345e+01
9570    6.535811e+01
9571    7.279756e+01
9572    9.069257e+01
9573    1.060412e+02
9574    1.107962e+02
9575    1.074735e+02
9576    1.033121e+02
9577    1.025320e+02
9578    1.039967e+02
9579    1.052436e+02
9580    1.054808e+02
9581    1.049138e+02
9582    1.042004e+02
9583    1.040207e+02
9584    1.044832e+02
9585    1.048454e+02
9586    1.043625e+02
9587    1.032447e+02
9588    1.024519e+02
9589    1.025383e+02
9590    1.032270e+02
9591    1.034804e+02
9592    1.030097e+02
9593    1.021608e+02
9594    1.013650e+02
9595    1.007001e+02
9596    1.004759e+02
9597    1.003689e+02
9598    1.006784e+02
9599    1.009536e+02
9600    1.008989e+02
9601    1.005600e+02
9602    1.008672e+02
9603    1.007721e+02
9604    1.005992e+02
9605    1.009857e+02
9606    1.022411e+02
9607    1.030115e+02
9608    1.015516e+02
9609    9.734215e+01
9610    9.224202e+01
9611    9.061646e+01
9612    9.435269e+01
9613    1.012003e+02
9614    1.060516e+02
9615    1.062578e+02
9616    1.030420e+02
9617    1.000620e+02
9618    9.958768e+01
9619    1.009674e+02
9620    1.013461e+02
9621    9.870428e+01
9622    9.295324e+01
9623    8.756264e+01
9624    8.584340e+01
9625    8.963385e+01
9626    9.678540e+01
9627    1.033489e+02
9628    1.058270e+02
9629    1.046059e+02
9630    1.019143e+02
9631    1.005991e+02
9632    1.008169e+02
9633    1.009867e+02
9634    1.000627e+02
9635    9.856699e+01
9636    9.774976e+01
9637    9.793887e+01
9638    9.851280e+01
9639    9.898377e+01
9640    9.932916e+01
9641    9.981634e+01
9642    9.983387e+01
9643    9.906705e+01
9644    9.766504e+01
9645    9.663315e+01
9646    9.642883e+01
9647    9.688589e+01
9648    9.749693e+01
9649    9.768517e+01
9650    9.761314e+01
9651    9.746812e+01
9652    9.754549e+01
9653    9.778525e+01
9654    9.767881e+01
9655    9.724719e+01
9656    9.680901e+01
9657    9.689297e+01
9658    9.758054e+01
9659    9.839807e+01
9660    9.888671e+01
9661    9.892843e+01
9662    9.891080e+01
9663    9.798466e+01
9664    9.691159e+01
9665    9.592490e+01
9666    9.568001e+01
9667    9.639212e+01
9668    9.703466e+01
9669    9.526131e+01
9670    9.026929e+01
9671    8.493434e+01
9672    8.332998e+01
9673    8.738920e+01
9674    9.409010e+01
9675    9.922324e+01
9676    9.976981e+01
9677    9.690691e+01
9678    9.438901e+01
9679    9.443704e+01
9680    9.595810e+01
9681    9.564948e+01
9682    9.098788e+01
9683    8.329944e+01
9684    7.744582e+01
9685    7.744555e+01
9686    8.364091e+01
9687    9.137861e+01
9688    9.761571e+01
9689    1.006747e+02
9690    1.013699e+02
9691    1.020837e+02
9692    1.001619e+02
9693    9.871816e+01
9694    9.763057e+01
9695    9.678735e+01
9696    9.682203e+01
9697    9.964788e+01
9698    1.034537e+02
9699    1.038989e+02
9700    9.672355e+01
9701    8.410985e+01
9702    7.325102e+01
9703    7.326954e+01
9704    8.455575e+01
9705    9.884270e+01
9706    1.060636e+02
9707    1.043740e+02
9708    9.900751e+01
9709    9.647025e+01
9710    9.827861e+01
9711    1.015859e+02
9712    1.021349e+02
9713    9.853269e+01
9714    9.258760e+01
9715    8.825134e+01
9716    8.850706e+01
9717    9.355040e+01
9718    1.006475e+02
9719    1.046331e+02
9720    1.006873e+02
9721    8.845171e+01
9722    7.471761e+01
9723    6.890185e+01
9724    7.519372e+01
9725    8.857007e+01
9726    1.004428e+02
9727    1.048947e+02
9728    1.037268e+02
9729    1.005230e+02
9730    9.949767e+01
9731    1.007754e+02
9732    1.024889e+02
9733    1.023574e+02
9734    1.002888e+02
9735    9.764536e+01
9736    9.647484e+01
9737    9.683434e+01
9738    9.677269e+01
9739    9.511838e+01
9740    9.196152e+01
9741    8.932998e+01
9742    8.927005e+01
9743    9.149501e+01
9744    9.690493e+01
9745    1.017934e+02
9746    1.033118e+02
9747    1.012696e+02
9748    9.728337e+01
9749    9.431476e+01
9750    9.390117e+01
9751    9.571571e+01
9752    9.831008e+01
9753    1.011693e+02
9754    1.017619e+02
9755    1.011254e+02
9756    1.000189e+02
9757    9.935144e+01
9758    9.949703e+01
9759    9.971466e+01
9760    9.964516e+01
9761    9.984388e+01
9762    9.996395e+01
9763    9.975073e+01
9764    9.902879e+01
9765    9.853081e+01
9766    9.924255e+01
9767    1.009765e+02
9768    1.025556e+02
9769    1.028517e+02
9770    1.021055e+02
9771    1.008250e+02
9772    1.004644e+02
9773    1.007435e+02
9774    1.007447e+02
9775    1.001067e+02
9776    9.958844e+01
9777    9.970386e+01
9778    1.003733e+02
9779    1.005394e+02
9780    9.994289e+01
9781    9.898019e+01
9782    9.850689e+01
9783    9.904741e+01
9784    9.980035e+01
9785    1.000333e+02
9786    9.919074e+01
9787    9.795223e+01
9788    9.848486e+01
9789    1.011116e+02
9790    1.022277e+02
9791    9.522007e+01
9792    7.717161e+01
9793    5.470729e+01
9794    3.987333e+01
9795    4.340461e+01
9796    6.335157e+01
9797    8.845721e+01
9798    1.038902e+02
9799    1.044694e+02
9800    9.492416e+01
9801    8.395657e+01
9802    7.712380e+01
9803    7.709070e+01
9804    8.410220e+01
9805    9.530552e+01
9806    1.045501e+02
9807    1.069345e+02
9808    1.032369e+02
9809    9.832750e+01
9810    9.642109e+01
9811    9.722631e+01
9812    9.702182e+01
9813    9.381928e+01
9814    8.940282e+01
9815    8.869065e+01
9816    9.295625e+01
9817    9.949007e+01
9818    1.032810e+02
9819    1.030236e+02
9820    1.002356e+02
9821    9.867739e+01
9822    9.905260e+01
9823    1.002925e+02
9824    1.007033e+02
9825    1.000470e+02
9826    9.939296e+01
9827    9.910857e+01
9828    9.912322e+01
9829    9.902177e+01
9830    9.878854e+01
9831    9.871522e+01
9832    9.853991e+01
9833    9.847958e+01
9834    9.869649e+01
9835    9.899629e+01
9836    9.924571e+01
9837    9.912882e+01
9838    9.850720e+01
9839    9.745057e+01
9840    9.661155e+01
9841    9.661873e+01
9842    9.679479e+01
9843    9.626688e+01
9844    9.484592e+01
9845    9.367625e+01
9846    9.384695e+01
9847    9.513795e+01
9848    9.457547e+01
9849    8.935670e+01
9850    7.994342e+01
9851    7.221882e+01
9852    7.247572e+01
9853    8.219237e+01
9854    9.519588e+01
9855    1.041530e+02
9856    1.053024e+02
9857    1.012631e+02
9858    9.718817e+01
9859    9.603889e+01
9860    9.721732e+01
9861    9.866212e+01
9862    9.853877e+01
9863    9.771101e+01
9864    9.800800e+01
9865    9.995258e+01
9866    1.013261e+02
9867    9.988174e+01
9868    9.557343e+01
9869    9.272766e+01
9870    9.602122e+01
9871    1.023034e+02
9872    9.821007e+01
9873    7.275127e+01
9874    3.521036e+01
9875    1.158098e+01
9876    2.027988e+01
9877    5.479469e+01
9878    8.878796e+01
9879    1.067227e+02
9880    1.081603e+02
9881    1.033143e+02
9882    9.909719e+01
9883    9.879337e+01
9884    1.000118e+02
9885    1.007754e+02
9886    1.004949e+02
9887    1.001338e+02
9888    1.001260e+02
9889    9.980749e+01
9890    9.849497e+01
9891    9.715202e+01
9892    9.765393e+01
9893    1.000139e+02
9894    1.003856e+02
9895    9.450471e+01
9896    8.278103e+01
9897    7.148788e+01
9898    6.776778e+01
9899    7.407319e+01
9900    8.715354e+01
9901    1.004475e+02
9902    1.080596e+02
9903    1.082355e+02
9904    1.035517e+02
9905    9.993507e+01
9906    9.942924e+01
9907    1.011868e+02
9908    1.023887e+02
9909    1.012599e+02
9910    9.839178e+01
9911    9.635293e+01
9912    9.791752e+01
9913    1.028875e+02
9914    1.011198e+02
9915    8.919642e+01
9916    6.492976e+01
9917    4.020016e+01
9918    2.873403e+01
9919    3.970813e+01
9920    6.801274e+01
9921    9.735273e+01
9922    1.121286e+02
9923    1.121589e+02
9924    1.055932e+02
9925    1.013019e+02
9926    1.011764e+02
9927    1.033472e+02
9928    1.053046e+02
9929    1.057824e+02
9930    1.054575e+02
9931    1.043331e+02
9932    1.038057e+02
9933    1.042755e+02
9934    1.055940e+02
9935    1.066463e+02
9936    1.061905e+02
9937    1.040391e+02
9938    1.018491e+02
9939    1.019238e+02
9940    1.043142e+02
9941    1.047012e+02
9942    9.690352e+01
9943    7.991615e+01
9944    5.961943e+01
9945    4.338882e+01
9946    3.307931e+01
9947    2.571877e+01
9948    1.637602e+01
9949    9.025206e+00
9950    1.112637e+01
9951    2.911636e+01
9952    5.638740e+01
9953    8.199734e+01
9954    1.013061e+02
9955    1.119204e+02
9956    1.090113e+02
9957    8.957026e+01
9958    5.652264e+01
9959    2.415823e+01
9960    1.138413e+01
9961    2.364891e+01
9962    4.838044e+01
9963    6.316816e+01
9964    6.053849e+01
9965    5.199587e+01
9966    5.570738e+01
9967    7.440890e+01
9968    9.760094e+01
9969    1.113245e+02
9970    1.128725e+02
9971    1.083764e+02
9972    1.029421e+02
9973    9.659856e+01
9974    8.853300e+01
9975    8.197464e+01
9976    8.081024e+01
9977    8.722704e+01
9978    9.745771e+01
9979    1.057494e+02
9980    1.076807e+02
9981    1.049648e+02
9982    1.021443e+02
9983    1.020747e+02
9984    1.041917e+02
9985    1.063877e+02
9986    1.070671e+02
9987    1.064048e+02
9988    1.046270e+02
9989    1.037150e+02
9990    1.036931e+02
9991    1.039078e+02
9992    1.037618e+02
9993    1.025471e+02
9994    1.008926e+02
9995    9.951685e+01
9996    9.917995e+01
9997    1.012374e+02
9998    1.053284e+02
9999    1.091862e+02
10000   1.092248e+02
10001   1.046112e+02
10002   9.828927e+01
10003   9.514223e+01
10004   9.685480e+01
10005   1.019219e+02
10006   1.065398e+02
10007   1.075733e+02
10008   1.038301e+02
10009   9.807490e+01
10010   9.503193e+01
10011   9.668812e+01
10012   9.686283e+01
10013   7.946816e+01
10014   3.457174e+01
10015  -2.592220e+01
10016  -6.118333e+01
10017  -4.309288e+01
10018   1.826778e+01
10019   8.065665e+01
10020   1.142959e+02
10021   1.185820e+02
10022   1.093351e+02
10023   1.011957e+02
10024   9.828325e+01
10025   9.504369e+01
10026   8.387894e+01
10027   6.503593e+01
10028   4.940396e+01
10029   5.283410e+01
10030   7.065836e+01
10031   8.830414e+01
10032   1.091603e+02
10033   1.179440e+02
10034   1.176142e+02
10035   1.111834e+02
10036   1.070731e+02
10037   1.060914e+02
10038   1.060000e+02
10039   1.048812e+02
10040   1.030590e+02
10041   1.040156e+02
10042   1.071630e+02
10043   1.098815e+02
10044   1.083294e+02
10045   1.028798e+02
10046   9.603745e+01
10047   9.474649e+01
10048   1.008810e+02
10049   1.099041e+02
10050   1.148807e+02
10051   1.136908e+02
10052   1.096854e+02
10053   1.071751e+02
10054   1.075436e+02
10055   1.081467e+02
10056   1.070277e+02
10057   1.040829e+02
10058   1.028596e+02
10059   1.041462e+02
10060   1.047627e+02
10061   9.673299e+01
10062   7.845266e+01
10063   5.859622e+01
10064   5.179953e+01
10065   6.455299e+01
10066   8.721241e+01
10067   1.060370e+02
10068   1.136524e+02
10069   1.116843e+02
10070   1.058055e+02
10071   1.006177e+02
10072   9.799063e+01
10073   9.769270e+01
10074   9.898438e+01
10075   1.017797e+02
10076   1.044766e+02
10077   1.056190e+02
10078   1.033654e+02
10079   9.968759e+01
10080   9.753827e+01
10081   9.669614e+01
10082   9.156944e+01
10083   7.288449e+01
10084   3.917633e+01
10085   1.415779e+00
10086  -1.367100e+01
10087   6.672670e+00
10088   5.286826e+01
10089   9.517942e+01
10090   1.164248e+02
10091   1.172252e+02
10092   1.101280e+02
10093   1.044015e+02
10094   1.029077e+02
10095   1.046541e+02
10096   1.069294e+02
10097   1.074278e+02
10098   1.051110e+02
10099   1.012463e+02
10100   9.801441e+01
10101   9.797779e+01
10102   1.008866e+02
10103   9.992395e+01
10104   8.782819e+01
10105   6.590874e+01
10106   4.728215e+01
10107   4.525645e+01
10108   6.001237e+01
10109   8.269800e+01
10110   1.025491e+02
10111   1.134449e+02
10112   1.150480e+02
10113   1.110065e+02
10114   1.066975e+02
10115   1.055880e+02
10116   1.079632e+02
10117   1.105264e+02
10118   1.100278e+02
10119   1.051715e+02
10120   9.936941e+01
10121   9.700175e+01
10122   9.738329e+01
10123   8.966261e+01
10124   6.370324e+01
10125   1.985658e+01
10126  -2.366815e+01
10127  -4.685344e+01
10128  -3.319074e+01
10129   1.420648e+01
10130   7.524705e+01
10131   1.211016e+02
10132   1.352302e+02
10133   1.238171e+02
10134   1.088008e+02
10135   1.027707e+02
10136   1.056616e+02
10137   1.096668e+02
10138   1.103210e+02
10139   1.081796e+02
10140   1.072410e+02
10141   1.072570e+02
10142   1.081017e+02
10143   1.081827e+02
10144   1.074118e+02
10145   1.066505e+02
10146   1.056771e+02
10147   1.044756e+02
10148   1.029838e+02
10149   1.021367e+02
10150   1.018744e+02
10151   1.005767e+02
10152   9.580650e+01
10153   8.647478e+01
10154   7.264869e+01
10155   5.785546e+01
10156   4.776826e+01
10157   4.898413e+01
10158   6.206768e+01
10159   7.754238e+01
10160   8.887121e+01
10161   9.477211e+01
10162   9.769608e+01
10163   1.013410e+02
10164   1.062236e+02
10165   1.086405e+02
10166   1.037272e+02
10167   9.109119e+01
10168   7.891059e+01
10169   7.621481e+01
10170   8.297050e+01
10171   8.331109e+01
10172   5.896239e+01
10173   8.056029e+00
10174  -4.693585e+01
10175  -7.761851e+01
10176  -6.632391e+01
10177  -1.870379e+01
10178   5.208812e+01
10179   1.093560e+02
10180   1.333514e+02
10181   1.251070e+02
10182   1.059333e+02
10183   9.055213e+01
10184   8.079449e+01
10185   7.557819e+01
10186   7.515531e+01
10187   8.023993e+01
10188   8.685091e+01
10189   8.743338e+01
10190   7.460584e+01
10191   4.591943e+01
10192   1.148057e+01
10193  -9.624563e+00
10194   1.986324e+00
10195   4.386285e+01
10196   9.117834e+01
10197   1.169047e+02
10198   1.168391e+02
10199   1.034971e+02
10200   9.411358e+01
10201   9.260904e+01
10202   9.479265e+01
10203   9.248988e+01
10204   8.172426e+01
10205   6.285406e+01
10206   4.368871e+01
10207   3.397005e+01
10208   3.879255e+01
10209   5.571784e+01
10210   6.648891e+01
10211   5.178784e+01
10212   5.724870e+00
10213  -4.444043e+01
10214  -6.159527e+01
10215  -3.424035e+01
10216   2.176928e+01
10217   7.790211e+01
10218   1.190373e+02
10219   1.348722e+02
10220   1.287336e+02
10221   1.101332e+02
10222   9.647853e+01
10223   9.372976e+01
10224   9.845277e+01
10225   9.587593e+01
10226   7.837005e+01
10227   4.690421e+01
10228   1.799577e+01
10229   4.950988e+00
10230   8.909446e+00
10231   2.383907e+01
10232   3.759414e+01
10233   4.525816e+01
10234   5.308673e+01
10235   6.738739e+01
10236   8.863660e+01
10237   1.075281e+02
10238   1.183113e+02
10239   1.201748e+02
10240   1.153969e+02
10241   1.123253e+02
10242   1.110542e+02
10243   1.106894e+02
10244   1.107202e+02
10245   1.102542e+02
10246   1.096922e+02
10247   1.097243e+02
10248   1.101959e+02
10249   1.103348e+02
10250   1.102169e+02
10251   1.106896e+02
10252   1.128622e+02
10253   1.142320e+02
10254   1.153736e+02
10255   1.161202e+02
10256   1.161960e+02
10257   1.154341e+02
10258   1.138200e+02
10259   1.128388e+02
10260   1.133096e+02
10261   1.136540e+02
10262   1.148956e+02
10263   1.157098e+02
10264   1.176490e+02
10265   1.175717e+02
10266   1.160335e+02
10267   1.118250e+02
10268   1.076634e+02
10269   1.050925e+02
10270   1.027490e+02
10271   9.800908e+01
10272   9.112303e+01
10273   8.646015e+01
10274   9.042458e+01
10275   1.018733e+02
10276   1.151692e+02
10277   1.244472e+02
10278   1.282178e+02
10279   1.261194e+02
10280   1.185393e+02
10281   1.050010e+02
10282   8.644614e+01
10283   6.831260e+01
10284   5.347237e+01
10285   3.538861e+01
10286  -7.629440e-01
10287  -6.993011e+01
10288  -1.689022e+02
10289  -2.725739e+02
10290  -3.345039e+02
10291  -2.966694e+02
10292  -1.593665e+02
10293   1.119998e+01
10294   1.137491e+02
10295   1.258063e+02
10296   7.595827e+01
10297   1.588434e+01
10298  -3.504239e+01
10299  -5.575959e+01
10300  -3.843910e+01
10301   1.343341e+01
10302   6.861217e+01
10303   1.041633e+02
10304   1.176354e+02
10305   1.162921e+02
10306   1.084159e+02
10307   9.645486e+01
10308   8.649719e+01
10309   7.970249e+01
10310   7.393285e+01
10311   6.685149e+01
10312   6.080327e+01
10313   5.963647e+01
10314   6.918453e+01
10315   8.916579e+01
10316   1.121768e+02
10317   1.256472e+02
10318   1.265584e+02
10319   1.202812e+02
10320   1.160793e+02
10321   1.134539e+02
10322   1.149672e+02
10323   1.177609e+02
10324   1.211188e+02
10325   1.229347e+02
10326   1.214221e+02
10327   1.162473e+02
10328   1.101544e+02
10329   1.057754e+02
10330   1.049275e+02
10331   1.063558e+02
10332   1.079047e+02
10333   1.094616e+02
10334   1.081811e+02
10335   1.084360e+02
10336   1.122109e+02
10337   1.226474e+02
10338   1.367640e+02
10339   1.494333e+02
10340   1.490452e+02
10341   1.287155e+02
10342   1.366640e+02
10343  -nan
10344  -nan
10345  -nan
10346  -nan
10347  -nan
10348  -nan
10349  -nan
10350  -nan
10351  -nan
10352  -nan
10353  -nan


==> tex/build/figures/manga-jpas/sdss.txt <==
# Data of plot showing the SDSS photometry in five filters.
# It has been shown with teal triangle in upper plot of Fig.2.
# Regarding the raw data and where it is downloaded you can check 'INPUT.conf'.
# 
# 
# Project title: J-PAS: unprecedented precision in stellar populations of diffuse tidal features
# Git commit (that produced this dataset): 0b8f01e
# Git repository: https://gitlab.com/sepideh.esk/alba
# DOI (Journal): https://doi.org/10.1051/0004-6361/202558180
# DOI (Zenodo): https://doi.org/10.5281/zenodo.17674805
#
# Copyright (C) 2026 Sepideh Eskandarlou <sepideh.eskandarlou@gmail.com>
# Dataset is available under Creative Commons Attribution-ShareAlike (CC BY-SA).
# License URL: https://creativecommons.org/licenses/by-sa/4.0
# Column 1: wavelength       [nm                                   ,f64,] Effective Wavelength.
# Column 2: Fluxwavedens     [10e- erg s-1 cm-2 Angstrom-1 arcsec-2,f32,] Wavelength flux density.
# Column 3: Fluxwavedens-err [10e- erg s-1 cm-2 Angstrom-1 arcsec-2,f32,] Wavelength flux density error.
3.608040000000000e+03   3.323568e+01   5.129823e-01
4.671780000000000e+03   1.016743e+02   2.077092e-01
6.141120000000000e+03   1.213828e+02   1.515155e-01
7.457890000000000e+03   1.169244e+02   1.882304e-01
8.922780000000001e+03   1.044289e+02   5.113779e-01


==> tex/build/figures/mass/mass-jpas-cat-1.txt <==
# Column 1: id        [counter ,str5,] Object ID.
# Column 2: Mass       [solMass ,f64,] Mass obtaine from CIGAL.
# Column 3: err-cigale [solMass ,f64,] Err of mass from CIGALE.
# Column 4: err-gnuast [solMass ,f64,] Err of mass from Gnuast.
1 1.1530304605         0.2027245956         20.4490800000        


==> tex/build/figures/mass/mass-jpas-cat-2.txt <==
# Column 1: id        [counter ,str5,] Object ID.
# Column 2: Mass       [solMass ,f64,] Mass obtaine from CIGAL.
# Column 3: err-cigale [solMass ,f64,] Err of mass from CIGALE.
# Column 4: err-gnuast [solMass ,f64,] Err of mass from Gnuast.
2 1.8910053306         0.2652670225         20.5068400000        


==> tex/build/figures/mass/mass-jpas-cat-3.txt <==
# Column 1: id        [counter ,str5,] Object ID.
# Column 2: Mass       [solMass ,f64,] Mass obtaine from CIGAL.
# Column 3: err-cigale [solMass ,f64,] Err of mass from CIGALE.
# Column 4: err-gnuast [solMass ,f64,] Err of mass from Gnuast.
3 1.8486493019         0.2708552900         20.5036700000        


==> tex/build/figures/mass/mass-jpas-cat-4.txt <==
# Column 1: id        [counter ,str5,] Object ID.
# Column 2: Mass       [solMass ,f64,] Mass obtaine from CIGAL.
# Column 3: err-cigale [solMass ,f64,] Err of mass from CIGALE.
# Column 4: err-gnuast [solMass ,f64,] Err of mass from Gnuast.
4 2.7427045894         0.4007331731         20.5669100000        


==> tex/build/figures/mass/mass-jpas-cat-5.txt <==
# Column 1: id        [counter ,str5,] Object ID.
# Column 2: Mass       [solMass ,f64,] Mass obtaine from CIGAL.
# Column 3: err-cigale [solMass ,f64,] Err of mass from CIGALE.
# Column 4: err-gnuast [solMass ,f64,] Err of mass from Gnuast.
5 1.1418771114         0.1681943682         20.4481700000        


==> tex/build/figures/mass/mass-jpas-cat-6.txt <==
# Column 1: id        [counter ,str5,] Object ID.
# Column 2: Mass       [solMass ,f64,] Mass obtaine from CIGAL.
# Column 3: err-cigale [solMass ,f64,] Err of mass from CIGALE.
# Column 4: err-gnuast [solMass ,f64,] Err of mass from Gnuast.
6 2.6697560940         0.3924447312         20.5620400000        


==> tex/build/figures/mass/mass-jpas-cat-7.txt <==
# Column 1: id        [counter ,str5,] Object ID.
# Column 2: Mass       [solMass ,f64,] Mass obtaine from CIGAL.
# Column 3: err-cigale [solMass ,f64,] Err of mass from CIGALE.
# Column 4: err-gnuast [solMass ,f64,] Err of mass from Gnuast.
7 56.9102528644        7.7433634528         0.6374086000         


==> tex/build/figures/mass/mass-sdss-cat-1.txt <==
# Column 1: id        [counter ,str5,] Object ID.
# Column 2: Mass       [solMass ,f64,] Mass obtaine from CIGAL.
# Column 3: err-cigale [solMass ,f64,] Err of mass from CIGALE.
# Column 4: err-gnuast [solMass ,f64,] Err of mass from Gnuast.
1 3.3519910322         0.9845869773         24.2457000000        


==> tex/build/figures/mass/mass-sdss-cat-2.txt <==
# Column 1: id        [counter ,str5,] Object ID.
# Column 2: Mass       [solMass ,f64,] Mass obtaine from CIGAL.
# Column 3: err-cigale [solMass ,f64,] Err of mass from CIGALE.
# Column 4: err-gnuast [solMass ,f64,] Err of mass from Gnuast.
2 3.0669570041         0.6577693292         24.2245700000        


==> tex/build/figures/mass/mass-sdss-cat-3.txt <==
# Column 1: id        [counter ,str5,] Object ID.
# Column 2: Mass       [solMass ,f64,] Mass obtaine from CIGAL.
# Column 3: err-cigale [solMass ,f64,] Err of mass from CIGALE.
# Column 4: err-gnuast [solMass ,f64,] Err of mass from Gnuast.
3 2.2901230441         0.8497951912         24.1635700000        


==> tex/build/figures/mass/mass-sdss-cat-4.txt <==
# Column 1: id        [counter ,str5,] Object ID.
# Column 2: Mass       [solMass ,f64,] Mass obtaine from CIGAL.
# Column 3: err-cigale [solMass ,f64,] Err of mass from CIGALE.
# Column 4: err-gnuast [solMass ,f64,] Err of mass from Gnuast.
4 4.2686853049         1.2772699943         24.3091300000        


==> tex/build/figures/mass/mass-sdss-cat-5.txt <==
# Column 1: id        [counter ,str5,] Object ID.
# Column 2: Mass       [solMass ,f64,] Mass obtaine from CIGAL.
# Column 3: err-cigale [solMass ,f64,] Err of mass from CIGALE.
# Column 4: err-gnuast [solMass ,f64,] Err of mass from Gnuast.
5 2.6132171782         0.6998039081         24.1895500000        


==> tex/build/figures/mass/mass-sdss-cat-6.txt <==
# Column 1: id        [counter ,str5,] Object ID.
# Column 2: Mass       [solMass ,f64,] Mass obtaine from CIGAL.
# Column 3: err-cigale [solMass ,f64,] Err of mass from CIGALE.
# Column 4: err-gnuast [solMass ,f64,] Err of mass from Gnuast.
6 3.3938075062         0.9456853769         24.2487500000        


==> tex/build/figures/mass/mass-sdss-cat-7.txt <==
# Column 1: id        [counter ,str5,] Object ID.
# Column 2: Mass       [solMass ,f64,] Mass obtaine from CIGAL.
# Column 3: err-cigale [solMass ,f64,] Err of mass from CIGALE.
# Column 4: err-gnuast [solMass ,f64,] Err of mass from Gnuast.
7 68.1629994611        13.9165649464        0.6304657000         


==> tex/build/figures/sb-limit/sb-lim.txt <==
# Column 1: LAMBDA     [Angstrom,f64,] Effective wavelength.
# Column 2: SB-lim-AB  [cgs     ,f64,] Surface brightnes in AB mag.
# Column 3: SB-lim-FRE [cgs     ,f64,] Surface brightnes in freq mag.
3.200000000000000e+03   2.750000000000000e+01   0.000000000000000e+00
3.556580000000000e+03   2.592273000000000e+01   3.678663000000000e+00
3.808630000000000e+03   2.641857000000000e+01   2.031803000000000e+00
3.906500000000000e+03   2.683811000000000e+01   1.312282000000000e+00
4.010650000000000e+03   2.672863000000000e+01   1.377100000000000e+00
4.117410000000000e+03   2.663294000000000e+01   1.426995000000000e+00
4.209500000000000e+03   2.665238000000000e+01   1.341016000000000e+00
4.306260000000000e+03   2.700582000000000e+01   9.253771000000000e-01
4.413420000000000e+03   2.657807000000000e+01   1.306377000000000e+00
4.514420000000000e+03   2.650800000000000e+01   1.331813000000000e+00
4.608520000000000e+03   2.654435000000000e+01   1.235902000000000e+00
4.704400000000000e+03   2.680069000000000e+01   9.366182000000000e-01
4.802540000000000e+03   2.656303000000000e+01   1.118647000000000e+00
4.911150000000000e+03   2.660940000000000e+01   1.024992000000000e+00
5.005300000000000e+03   2.646938000000000e+01   1.122626000000000e+00
5.101530000000000e+03   2.678949000000000e+01   8.047299999999999e-01
5.207860000000000e+03   2.640948000000000e+01   1.095814000000000e+00
5.303520000000000e+03   2.645989000000000e+01   1.008701000000000e+00
5.396850000000000e+03   2.640835000000000e+01   1.021472000000000e+00
5.501640000000000e+03   2.645399000000000e+01   9.424671999999999e-01
5.604080000000000e+03   2.585017000000000e+01   1.584055000000000e+00
5.709680000000000e+03   2.637345000000000e+01   9.424182000000000e-01
5.811190000000000e+03   2.638871000000000e+01   8.970834000000000e-01
5.919700000000000e+03   2.630944000000000e+01   9.299750000000000e-01
6.009760000000000e+03   2.637101000000000e+01   8.525676000000000e-01
6.117190000000000e+03   2.636453000000000e+01   8.278102000000001e-01
6.208790000000000e+03   2.635743000000000e+01   8.088374000000000e-01
6.312310000000000e+03   2.617650000000000e+01   9.244218000000000e-01
6.410210000000000e+03   2.649164000000000e+01   6.705735000000000e-01
6.503430000000000e+03   2.651361000000000e+01   6.384364000000000e-01
6.610550000000000e+03   2.649109000000000e+01   6.308637000000000e-01
6.712780000000000e+03   2.649718000000000e+01   6.083728000000000e-01
6.810460000000000e+03   2.650173000000000e+01   5.885754000000000e-01
6.915810000000000e+03   2.623874000000000e+01   7.272177000000000e-01
7.008090000000000e+03   2.656984000000000e+01   5.220496999999999e-01
7.121450000000000e+03   2.674895000000000e+01   4.286772000000000e-01
7.211650000000000e+03   2.624496000000000e+01   6.649567000000000e-01
7.311760000000000e+03   2.596831000000000e+01   8.346019000000000e-01
7.415650000000000e+03   2.598639000000000e+01   7.979815000000000e-01
7.501450000000000e+03   2.579650000000000e+01   9.288740000000000e-01
7.599060000000000e+03   2.593005000000000e+01   8.004003000000000e-01
7.720090000000000e+03   2.545397000000000e+01   1.202304000000000e+00
7.807880000000000e+03   2.571757000000000e+01   9.220468000000001e-01
7.907990000000000e+03   2.540387000000000e+01   1.199960000000000e+00
8.006670000000000e+03   2.571214000000000e+01   8.812263000000000e-01
8.113920000000000e+03   2.577588000000000e+01   8.091578000000000e-01
8.216360000000001e+03   2.567686000000000e+01   8.644575000000000e-01
8.318510000000000e+03   2.576856000000000e+01   7.750536000000000e-01
8.410520000000000e+03   2.570738000000000e+01   8.021381000000000e-01
8.509030000000001e+03   2.604229000000000e+01   5.756665000000000e-01
8.597570000000000e+03   2.598983000000000e+01   5.917844000000000e-01
8.708889999999999e+03   2.572429000000000e+01   7.365547000000000e-01
8.818370000000001e+03   2.568501000000000e+01   7.448450000000000e-01
8.912660000000000e+03   2.544749000000000e+01   9.074777000000001e-01
9.001870000000001e+03   2.561114000000000e+01   7.651133000000000e-01
9.097500000000000e+03   2.582561000000000e+01   6.148358000000000e-01
9.572940000000001e+03   2.600897000000000e+01   4.689949000000000e-01
1.000000000000000e+04   2.750000000000000e+01   0.000000000000000e+00

